Linear, or Non-Linear, That is the Question!

There were fierce debates on whether the non-linear embedding propagation of GCNs is appropriate to GCN-based recommender systems. It was recently found that the linear embedding propagation shows better accuracy than the non-linear embedding propagation. Since this phenomenon was discovered especially in recommender systems, it is required that we carefully analyze the linearity and non-linearity issue. In this work, therefore, we revisit the issues of i) which of the linear or non-linear propagation is better and ii) which factors of users/items decide the linearity/non-linearity of the embedding propagation. We propose a novel Hybrid Method of Linear and non-linEar collaborative filTering method (HMLET, pronounced as Hamlet). In our design, there exist both linear and non-linear propagation steps, when processing each user or item node, and our gating module chooses one of them, which results in a hybrid model of the linear and non-linear GCN-based collaborative filtering (CF). The proposed model yields the best accuracy in three public benchmark datasets. Moreover, we classify users/items into the following three classes depending on our gating modules' selections: Full-Non-Linearity (FNL), Partial-Non-Linearity (PNL), and Full-Linearity (FL). We found that there exist strong correlations between nodes' centrality and their class membership, i.e., important user/item nodes exhibit more preferences towards the non-linearity during the propagation steps. To our knowledge, we are the first who design a hybrid method and report the correlation between the graph centrality and the linearity/non-linearity of nodes. All HMLET codes and datasets are available at: https://github.com/qbxlvnf11/HMLET.

==> Linear or Non-Linear/README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

version 1.10    Bug fixes

version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

version 1.15    New structured affiliation command.
                New commands for acknowledgements.

version 1.16    Formatting changes for headers and footers.

version 1.17    Formatting changes for margins and lists.  Bug fixes.

version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.

version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

version 1.20    Bug fixes, documentation updates

version 1.21    Bibliography changes: added arXiv, some cleanup

version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

version 1.23    Added PACM PL journal option.

version 1.24    Added IMWUT journal option.

version 1.25    Updated PACMPL journal option.

version 1.26    Bug fixes

version 1.27    Bug fixes

version 1.28    Bug fixes: natbib=false now behaves correctly.

version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.38    Increase default font size for SIGPLAN

Version 1.39    Added \authornotemark commmand

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.41    Rearranged bib files
                Added new badges

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.43    Bug fixes

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.47    New journal: THRI

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.49    New jorunal:  DTRAP

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.52    Another rewording of licenses

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.63	New journals: TQUANT, FACMP

Version 1.63a   Moved TQUANT to TQC

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography


Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.75.  \country is now obligatory for addresses.
	       Added \AtBeginMaketitle


==> Linear or Non-Linear/results/FL-degree.txt <==
10	829
18	639
19	637
26	561
27	558
30	544
39	513
60	436
79	404
85	398
86	397
87	396
91	388
92	388
95	383
100	379
125	343
128	339
132	338
133	334
150	321
153	316
156	312
169	305
170	305
172	303
173	302
174	302
175	300
178	297
193	282
200	280
203	279
205	276
206	276
211	274
217	273
218	273
220	271
223	270
224	269
225	268
229	266
233	263
243	256
245	255
248	254
249	254
250	254
251	254
252	254
258	252
263	250
266	247
269	247
277	245
281	243
288	240
294	238
305	236
306	236
307	236
309	234
310	234
311	234
318	232
324	230
325	229
329	228
332	228
333	226
334	226
337	225
338	225
342	224
343	224
345	223
346	223
358	219
365	217
367	217
373	213
375	212
376	212
378	212
383	211
390	208
397	207
402	206
405	206
407	205
412	204
413	204
415	203
420	202
426	202
428	201
429	201
431	200
434	200
438	200
444	199
447	198
449	198
457	197
465	196
470	195
471	195
475	194
480	193
486	190
490	189
495	188
496	187
503	186
507	185
513	185
515	184
520	184
521	183
522	183
527	183
528	183
534	181
538	180
545	179
547	179
559	176
560	176
561	176
566	175
568	175
576	174
579	173
583	173
584	172
587	172
588	172
593	171
595	170
597	170
599	170
600	170
604	169
607	169
608	168
609	168
610	168
614	168
617	168
618	168
623	167
626	167
633	166
635	166
645	165
647	165
649	164
657	164
660	163
664	163
669	163
670	162
678	161
679	161
681	161
684	161
690	160
691	160
692	160
693	160
694	160
699	160
703	160
704	160
709	159
710	159
712	159
714	159
715	159
720	158
727	157
728	157
733	157
734	157
740	156
744	156
746	156
750	156
754	155
761	154
762	154
765	154
766	154
767	154
769	154
774	153
780	153
781	153
785	152
786	152
787	152
788	152
789	152
792	152
795	152
797	151
798	151
799	151
801	151
812	150
813	150
814	150
817	150
821	149
822	149
825	149
826	149
830	148
831	148
835	148
836	148
838	148
843	147
850	146
851	146
852	146
853	146
858	146
862	145
866	145
871	144
872	144
873	144
877	144
883	144
886	143
887	143
888	143
891	143
894	142
895	142
897	142
906	141
907	141
908	141
913	141
919	141
924	140
925	140
934	140
935	140
936	140
938	140
944	140
953	139
957	139
958	139
960	139
962	139
963	139
964	139
966	138
974	137
979	137
982	137
983	137
985	137
986	136
988	136
991	136
993	136
998	136
1000	136
1001	136
1006	135
1007	135
1009	135
1010	135
1011	135
1012	135
1015	135
1017	134
1020	134
1022	134
1027	134
1028	134
1029	134
1032	133
1033	133
1040	133
1044	132
1046	132
1049	132
1050	132
1052	132
1057	132
1062	132
1063	132
1065	132
1068	131
1070	131
1071	131
1076	131
1081	131
1082	130
1085	130
1087	130
1089	130
1091	130
1095	129
1098	129
1117	128
1123	127
1124	127
1126	127
1128	127
1134	127
1136	127
1138	126
1139	126
1141	126
1144	126
1145	126
1147	126
1150	126
1154	125
1155	125
1157	125
1160	125
1161	125
1162	125
1173	124
1174	124
1175	124
1181	124
1182	124
1185	124
1186	124
1187	124
1189	124
1191	123
1200	123
1203	123
1207	122
1208	122
1210	122
1214	122
1221	121
1222	121
1226	121
1227	121
1232	121
1242	120
1247	120
1249	120
1250	120
1252	120
1253	120
1254	120
1256	120
1261	120
1264	120
1273	119
1274	119
1278	119
1280	119
1281	119
1282	119
1285	119
1287	119
1289	119
1291	119
1293	118
1295	118
1296	118
1303	118
1306	118
1310	117
1317	117
1319	117
1324	116
1325	116
1326	116
1327	116
1329	116
1330	116
1332	116
1333	116
1336	116
1337	116
1339	116
1341	116
1342	116
1347	116
1348	116
1350	116
1351	116
1352	116
1355	116
1361	115
1362	115
1363	115
1367	115
1368	115
1369	115
1370	115
1377	115
1380	114
1381	114
1382	114
1383	114
1384	114
1402	113
1403	113
1409	113
1411	113
1412	113
1414	113
1415	113
1417	113
1419	112
1420	112
1423	112
1427	112
1431	112
1433	112
1437	112
1438	112
1449	111
1455	111
1458	111
1460	111
1461	111
1470	111
1472	110
1473	110
1477	110
1480	110
1481	110
1482	110
1483	110
1484	110
1485	110
1492	109
1493	109
1496	109
1498	109
1503	109
1511	108
1514	108
1517	108
1522	108
1523	108
1524	108
1525	108
1526	108
1529	108
1531	108
1533	108
1534	108
1539	108
1540	108
1545	108
1551	107
1553	107
1554	107
1555	107
1556	107
1558	107
1560	107
1563	107
1564	107
1568	107
1572	107
1576	107
1579	106
1581	106
1583	106
1585	106
1587	106
1588	106
1590	106
1591	106
1592	106
1593	106
1595	106
1605	105
1606	105
1610	105
1612	105
1613	105
1614	105
1615	105
1616	105
1619	105
1621	105
1626	105
1632	105
1639	104
1640	104
1642	104
1643	104
1644	104
1646	104
1647	104
1649	104
1652	104
1653	104
1656	104
1657	104
1658	104
1672	103
1673	103
1675	103
1677	103
1680	103
1683	103
1686	103
1687	103
1692	103
1694	102
1695	102
1709	102
1714	101
1716	101
1718	101
1720	101
1721	101
1725	101
1726	101
1727	101
1732	101
1736	101
1737	101
1738	101
1744	100
1745	100
1746	100
1748	100
1749	100
1750	100
1752	100
1755	100
1756	100
1758	100
1759	100
1760	100
1765	100
1773	100
1777	99
1778	99
1780	99
1781	99
1782	99
1783	99
1785	99
1791	99
1792	99
1796	99
1804	98
1812	98
1815	98
1817	98
1820	98
1823	98
1837	97
1838	97
1841	97
1842	97
1843	97
1845	97
1847	97
1852	97
1856	97
1857	97
1860	97
1864	96
1868	96
1871	96
1872	96
1875	96
1876	96
1877	96
1878	96
1879	96
1880	96
1883	96
1886	96
1888	96
1889	96
1893	96
1895	95
1896	95
1898	95
1900	95
1901	95
1903	95
1904	95
1905	95
1906	95
1908	95
1910	95
1912	95
1913	95
1916	95
1918	95
1921	94
1923	94
1926	94
1928	94
1929	94
1930	94
1931	94
1933	94
1937	94
1938	94
1939	94
1943	94
1947	93
1952	93
1953	93
1954	93
1956	93
1957	93
1958	93
1962	93
1963	93
1964	93
1975	92
1978	92
1981	92
1983	92
1984	92
1987	92
1988	92
1992	92
1994	92
1995	92
1997	92
2000	92
2001	92
2002	92
2004	92
2007	92
2010	92
2011	92
2013	92
2014	92
2018	92
2020	92
2031	92
2034	91
2035	91
2038	91
2039	91
2040	91
2041	91
2043	91
2045	91
2049	91
2051	91
2054	91
2055	91
2059	91
2063	90
2064	90
2070	90
2073	90
2075	90
2080	90
2081	90
2083	90
2084	90
2087	90
2090	90
2097	90
2100	90
2103	90
2104	90
2105	90
2106	90
2111	89
2114	89
2115	89
2116	89
2121	89
2124	89
2126	89
2128	89
2130	89
2132	89
2137	89
2140	89
2141	89
2145	89
2146	89
2152	88
2154	88
2155	88
2158	88
2162	88
2165	88
2166	88
2167	88
2169	88
2171	88
2176	88
2178	88
2181	88
2187	88
2188	88
2191	88
2193	88
2196	88
2204	88
2209	88
2210	88
2212	88
2216	87
2218	87
2220	87
2222	87
2223	87
2225	87
2227	87
2228	87
2229	87
2230	87
2234	87
2235	87
2236	87
2239	87
2240	87
2241	87
2245	87
2246	87
2249	87
2250	87
2251	87
2254	87
2255	87
2256	87
2258	87
2261	87
2262	86
2263	86
2264	86
2266	86
2269	86
2270	86
2271	86
2272	86
2273	86
2274	86
2275	86
2276	86
2277	86
2278	86
2280	86
2281	86
2282	86
2284	86
2285	86
2293	86
2295	86
2296	86
2297	86
2298	86
2301	86
2307	85
2308	85
2309	85
2311	85
2313	85
2314	85
2315	85
2316	85
2321	85
2328	85
2330	85
2335	85
2336	85
2338	85
2340	84
2341	84
2342	84
2343	84
2345	84
2348	84
2349	84
2350	84
2351	84
2352	84
2354	84
2356	84
2357	84
2360	84
2361	84
2366	84
2367	84
2368	84
2372	84
2373	84
2374	84
2379	84
2381	84
2382	84
2383	84
2385	84
2392	83
2394	83
2395	83
2396	83
2398	83
2400	83
2401	83
2403	83
2405	83
2406	83
2407	83
2411	83
2412	83
2414	83
2415	83
2416	83
2417	83
2418	83
2427	83
2429	83
2434	83
2435	82
2436	82
2437	82
2438	82
2442	82
2444	82
2446	82
2447	82
2448	82
2452	82
2453	82
2456	82
2457	82
2459	82
2461	82
2466	82
2467	82
2468	82
2469	82
2470	82
2474	82
2480	82
2486	82
2488	82
2489	82
2490	82
2491	82
2493	82
2500	81
2506	81
2509	81
2510	81
2514	81
2515	81
2516	81
2519	81
2520	81
2526	81
2539	80
2541	80
2543	80
2544	80
2545	80
2546	80
2550	80
2551	80
2552	80
2555	80
2556	80
2558	80
2562	80
2566	80
2570	80
2571	80
2572	80
2573	80
2575	80
2576	80
2578	80
2580	80
2584	80
2590	80
2592	80
2593	80
2601	80
2602	79
2604	79
2605	79
2606	79
2609	79
2610	79
2611	79
2613	79
2614	79
2616	79
2631	79
2638	78
2639	78
2641	78
2642	78
2643	78
2645	78
2647	78
2648	78
2649	78
2651	78
2652	78
2656	78
2658	78
2659	78
2662	78
2663	78
2665	78
2666	78
2667	78
2671	78
2672	78
2678	78
2679	78
2681	78
2682	78
2683	78
2689	77
2690	77
2691	77
2694	77
2699	77
2700	77
2702	77
2704	77
2708	77
2709	77
2710	77
2711	77
2712	77
2714	77
2715	77
2716	77
2717	77
2719	77
2720	77
2724	77
2726	77
2730	77
2732	77
2733	77
2735	77
2740	77
2742	77
2745	77
2747	77
2753	76
2755	76
2756	76
2757	76
2758	76
2759	76
2761	76
2764	76
2765	76
2766	76
2768	76
2769	76
2770	76
2771	76
2772	76
2776	76
2781	76
2783	76
2784	76
2789	76
2790	76
2791	76
2793	76
2794	76
2795	76
2799	76
2801	76
2804	76
2805	76
2807	76
2810	76
2811	76
2812	76
2815	76
2817	76
2823	76
2825	76
2827	76
2828	76
2830	76
2838	76
2840	76
2849	75
2852	75
2853	75
2854	75
2856	75
2857	75
2859	75
2862	75
2863	75
2866	75
2867	75
2870	75
2875	75
2876	75
2882	75
2883	75
2885	75
2886	75
2889	75
2890	75
2891	75
2892	75
2893	75
2895	75
2896	75
2898	75
2899	75
2901	75
2902	75
2909	75
2917	74
2918	74
2920	74
2921	74
2924	74
2927	74
2930	74
2931	74
2933	74
2935	74
2936	74
2937	74
2938	74
2939	74
2941	74
2942	74
2943	74
2947	74
2949	74
2955	74
2956	74
2957	74
2958	74
2960	74
2961	74
2963	74
2965	73
2966	73
2969	73
2970	73
2973	73
2974	73
2976	73
2978	73
2980	73
2983	73
2987	73
2988	73
2989	73
2992	73
2993	73
2994	73
2995	73
2996	73
3000	73
3003	73
3008	73
3009	73
3013	73
3014	72
3016	72
3019	72
3021	72
3023	72
3025	72
3026	72
3028	72
3029	72
3031	72
3032	72
3034	72
3035	72
3036	72
3038	72
3039	72
3040	72
3041	72
3043	72
3045	72
3046	72
3048	72
3050	72
3052	72
3054	72
3055	72
3057	72
3059	72
3062	72
3064	72
3065	72
3066	72
3071	72
3072	72
3073	72
3074	72
3075	72
3077	72
3078	72
3080	72
3081	72
3084	72
3085	72
3086	72
3087	72
3091	72
3093	72
3102	72
3103	72
3104	72
3105	72
3107	72
3111	72
3113	71
3116	71
3118	71
3119	71
3121	71
3122	71
3123	71
3124	71
3130	71
3133	71
3137	71
3138	71
3139	71
3140	71
3141	71
3146	71
3147	71
3148	71
3150	71
3152	71
3155	71
3158	71
3159	71
3160	71
3161	71
3162	71
3166	71
3167	71
3168	71
3172	71
3178	71
3180	70
3184	70
3185	70
3186	70
3188	70
3189	70
3190	70
3192	70
3193	70
3194	70
3195	70
3199	70
3200	70
3204	70
3205	70
3207	70
3210	70
3212	70
3213	70
3216	70
3225	70
3228	70
3235	70
3236	70
3237	70
3240	69
3241	69
3242	69
3243	69
3248	69
3249	69
3250	69
3251	69
3252	69
3253	69
3255	69
3256	69
3257	69
3258	69
3259	69
3260	69
3261	69
3262	69
3263	69
3264	69
3265	69
3268	69
3269	69
3270	69
3279	69
3281	69
3283	69
3286	69
3289	69
3290	69
3295	69
3298	69
3299	69
3300	69
3303	68
3306	68
3307	68
3309	68
3311	68
3312	68
3317	68
3318	68
3319	68
3320	68
3322	68
3324	68
3326	68
3327	68
3328	68
3329	68
3331	68
3333	68
3338	68
3339	68
3340	68
3341	68
3344	68
3346	68
3347	68
3349	68
3352	68
3353	68
3359	68
3360	68
3361	68
3362	68
3364	68
3365	68
3367	68
3368	68
3369	68
3371	68
3373	68
3374	68
3376	68
3378	68
3383	68
3387	68
3389	68
3390	68
3394	68
3396	68
3397	68
3398	68
3404	68
3408	67
3409	67
3410	67
3411	67
3416	67
3423	67
3425	67
3426	67
3428	67
3431	67
3432	67
3434	67
3435	67
3440	67
3442	67
3443	67
3445	67
3446	67
3448	67
3449	67
3450	67
3455	67
3457	67
3459	67
3462	67
3468	67
3469	67
3471	67
3472	67
3473	67
3475	67
3477	67
3480	67
3482	67
3489	67
3492	67
3495	67
3498	67
3500	67
3501	67
3502	67
3505	67
3508	66
3510	66
3519	66
3521	66
3522	66
3523	66
3525	66
3527	66
3530	66
3532	66
3534	66
3535	66
3540	66
3541	66
3543	66
3545	66
3547	66
3549	66
3551	66
3556	66
3559	66
3560	66
3561	66
3567	66
3570	66
3571	66
3577	66
3580	66
3581	65
3584	65
3585	65
3588	65
3590	65
3596	65
3599	65
3600	65
3602	65
3610	65
3615	65
3617	65
3618	65
3619	65
3628	65
3630	65
3636	65
3637	65
3646	65
3649	65
3652	65
3654	65
3656	65
3657	65
3658	65
3659	65
3663	65
3668	65
3670	64
3671	64
3672	64
3673	64
3674	64
3677	64
3678	64
3679	64
3682	64
3684	64
3686	64
3687	64
3688	64
3689	64
3690	64
3693	64
3694	64
3696	64
3697	64
3700	64
3701	64
3706	64
3707	64
3709	64
3711	64
3712	64
3713	64
3714	64
3715	64
3718	64
3719	64
3720	64
3721	64
3724	64
3726	64
3728	64
3730	64
3731	64
3733	64
3734	64
3735	64
3736	64
3738	64
3739	64
3741	64
3742	64
3743	64
3746	64
3747	64
3749	64
3750	64
3751	64
3755	64
3758	64
3759	64
3760	64
3762	64
3764	64
3766	64
3767	64
3769	64
3771	64
3780	64
3783	64
3784	64
3786	64
3788	63
3790	63
3792	63
3793	63
3796	63
3799	63
3801	63
3802	63
3803	63
3806	63
3807	63
3809	63
3811	63
3812	63
3813	63
3817	63
3818	63
3820	63
3822	63
3823	63
3824	63
3827	63
3828	63
3831	63
3832	63
3833	63
3836	63
3838	63
3843	63
3846	63
3847	63
3848	63
3850	63
3852	63
3854	63
3856	63
3861	63
3862	63
3865	63
3866	63
3869	63
3871	63
3872	63
3873	63
3876	63
3886	62
3891	62
3892	62
3893	62
3894	62
3896	62
3897	62
3900	62
3901	62
3903	62
3904	62
3906	62
3909	62
3911	62
3912	62
3914	62
3916	62
3917	62
3919	62
3920	62
3926	62
3927	62
3928	62
3932	62
3933	62
3935	62
3937	62
3938	62
3939	62
3940	62
3941	62
3942	62
3954	62
3956	62
3959	62
3961	62
3965	62
3966	62
3968	62
3969	62
3971	62
3972	62
3976	62
3978	62
3979	62
3982	62
3983	62
3985	61
3986	61
3990	61
3991	61
3992	61
3993	61
3994	61
3999	61
4002	61
4003	61
4006	61
4007	61
4008	61
4009	61
4012	61
4013	61
4015	61
4016	61
4018	61
4019	61
4021	61
4023	61
4029	61
4032	61
4033	61
4036	61
4042	61
4047	61
4048	61
4049	61
4053	61
4054	61
4055	61
4056	61
4060	61
4063	61
4067	61
4068	61
4070	61
4071	61
4073	61
4078	61
4081	61
4086	60
4088	60
4090	60
4094	60
4096	60
4100	60
4101	60
4104	60
4107	60
4108	60
4111	60
4112	60
4113	60
4114	60
4116	60
4118	60
4119	60
4120	60
4122	60
4126	60
4128	60
4131	60
4132	60
4133	60
4134	60
4135	60
4136	60
4138	60
4141	60
4143	60
4144	60
4145	60
4146	60
4150	60
4151	60
4153	60
4154	60
4156	60
4157	60
4159	60
4161	60
4162	60
4163	60
4166	60
4167	60
4168	60
4169	60
4170	60
4171	60
4175	60
4176	60
4177	60
4178	60
4179	60
4180	60
4181	60
4182	60
4186	60
4187	60
4188	60
4189	60
4198	60
4199	60
4202	60
4206	60
4207	60
4210	60
4219	60
4220	60
4226	60
4229	60
4230	60
4231	60
4236	60
4238	60
4244	59
4245	59
4246	59
4248	59
4251	59
4256	59
4257	59
4258	59
4261	59
4263	59
4268	59
4269	59
4271	59
4275	59
4277	59
4280	59
4282	59
4283	59
4284	59
4285	59
4289	59
4293	59
4299	59
4300	59
4301	59
4303	59
4306	59
4309	59
4311	59
4312	59
4313	59
4315	59
4317	59
4318	59
4320	59
4323	59
4325	58
4326	58
4328	58
4329	58
4330	58
4331	58
4332	58
4333	58
4336	58
4337	58
4344	58
4347	58
4349	58
4350	58
4352	58
4354	58
4355	58
4356	58
4357	58
4364	58
4365	58
4367	58
4368	58
4371	58
4372	58
4380	58
4381	58
4385	58
4388	58
4396	58
4398	58
4402	58
4404	58
4405	58
4406	58
4407	58
4410	58
4412	58
4413	58
4414	58
4415	58
4420	58
4422	58
4425	58
4426	57
4430	57
4431	57
4439	57
4441	57
4443	57
4445	57
4447	57
4449	57
4454	57
4455	57
4456	57
4457	57
4459	57
4461	57
4463	57
4464	57
4465	57
4466	57
4469	57
4470	57
4471	57
4474	57
4475	57
4476	57
4478	57
4479	57
4486	57
4488	57
4492	57
4497	57
4499	57
4500	57
4501	57
4502	57
4503	57
4504	57
4506	57
4507	57
4508	57
4509	57
4512	57
4513	57
4514	57
4515	57
4516	57
4519	57
4520	57
4521	57
4522	57
4524	57
4531	57
4532	57
4536	57
4537	56
4538	56
4539	56
4541	56
4543	56
4549	56
4551	56
4557	56
4560	56
4561	56
4562	56
4563	56
4564	56
4567	56
4569	56
4570	56
4572	56
4573	56
4575	56
4576	56
4577	56
4581	56
4584	56
4587	56
4589	56
4594	56
4596	56
4597	56
4598	56
4599	56
4600	56
4604	56
4605	56
4607	56
4608	56
4609	56
4610	56
4611	56
4613	56
4614	56
4615	56
4617	56
4618	56
4619	56
4622	56
4623	56
4624	56
4626	56
4627	56
4630	56
4631	56
4633	56
4636	56
4639	56
4640	56
4642	56
4643	56
4644	56
4646	56
4647	56
4648	56
4649	56
4650	56
4654	56
4657	56
4659	56
4660	56
4662	56
4665	56
4669	56
4676	56
4678	56
4680	56
4683	56
4684	56
4685	56
4687	56
4692	56
4693	56
4694	56
4697	56
4701	56
4703	56
4712	56
4713	56
4717	55
4718	55
4720	55
4722	55
4723	55
4724	55
4725	55
4726	55
4727	55
4729	55
4730	55
4731	55
4733	55
4735	55
4737	55
4740	55
4742	55
4743	55
4744	55
4748	55
4749	55
4750	55
4753	55
4755	55
4756	55
4758	55
4759	55
4761	55
4763	55
4764	55
4765	55
4766	55
4768	55
4772	55
4773	55
4774	55
4775	55
4776	55
4778	55
4781	55
4782	55
4783	55
4787	55
4789	55
4792	55
4794	55
4795	55
4796	55
4797	55
4798	55
4799	55
4802	55
4803	55
4804	55
4805	55
4806	55
4810	55
4816	55
4817	55
4818	55
4819	55
4820	55
4826	55
4830	55
4840	55
4843	55
4847	54
4848	54
4849	54
4850	54
4852	54
4853	54
4854	54
4855	54
4856	54
4857	54
4859	54
4860	54
4861	54
4862	54
4863	54
4864	54
4865	54
4868	54
4871	54
4872	54
4873	54
4874	54
4877	54
4878	54
4880	54
4881	54
4884	54
4886	54
4888	54
4889	54
4890	54
4891	54
4892	54
4893	54
4894	54
4896	54
4898	54
4899	54
4900	54
4901	54
4902	54
4903	54
4904	54
4905	54
4907	54
4911	54
4912	54
4915	54
4919	54
4921	54
4926	54
4929	54
4931	54
4933	54
4934	54
4935	54
4937	54
4938	54
4939	54
4940	54
4941	54
4942	54
4945	54
4946	54
4948	54
4955	54
4957	54
4958	53
4961	53
4963	53
4965	53
4966	53
4967	53
4968	53
4975	53
4976	53
4980	53
4981	53
4982	53
4984	53
4985	53
4986	53
4987	53
4990	53
4993	53
4994	53
4995	53
4996	53
4997	53
4999	53
5000	53
5001	53
5002	53
5003	53
5008	53
5009	53
5012	53
5015	53
5016	53
5018	53
5019	53
5020	53
5021	53
5022	53
5023	53
5024	53
5026	53
5027	53
5031	53
5033	53
5034	53
5036	53
5037	53
5041	53
5042	53
5043	53
5044	53
5045	53
5046	53
5047	53
5049	53
5052	53
5058	53
5061	53
5066	53
5068	53
5069	53
5074	53
5077	53
5084	53
5086	53
5090	53
5091	53
5092	53
5096	53
5098	53
5100	53
5101	53
5102	53
5110	53
5111	53
5113	53
5116	53
5118	53
5121	52
5123	52
5124	52
5125	52
5127	52
5128	52
5129	52
5131	52
5132	52
5140	52
5142	52
5149	52
5151	52
5152	52
5154	52
5155	52
5156	52
5160	52
5162	52
5165	52
5167	52
5168	52
5170	52
5171	52
5173	52
5176	52
5177	52
5178	52
5182	52
5183	52
5184	52
5185	52
5186	52
5187	52
5189	52
5191	52
5192	52
5193	52
5194	52
5195	52
5196	52
5197	52
5198	52
5199	52
5201	52
5202	52
5204	52
5205	52
5206	52
5207	52
5209	52
5212	52
5214	52
5217	52
5221	52
5223	52
5224	52
5225	52
5226	52
5233	52
5234	52
5236	52
5237	52
5238	52
5240	52
5246	52
5247	52
5249	52
5251	52
5253	52
5254	52
5256	52
5259	52
5260	52
5261	52
5263	52
5264	52
5267	52
5268	52
5277	52
5278	52
5285	52
5286	52
5288	52
5289	52
5291	52
5293	52
5294	52
5297	52
5298	52
5299	52
5301	52
5302	52
5305	52
5310	52
5313	52
5314	52
5317	52
5319	52
5322	52
5325	52
5329	51
5331	51
5332	51
5333	51
5334	51
5339	51
5343	51
5345	51
5347	51
5349	51
5350	51
5352	51
5355	51
5356	51
5357	51
5359	51
5361	51
5362	51
5364	51
5366	51
5370	51
5371	51
5376	51
5377	51
5378	51
5381	51
5382	51
5384	51
5386	51
5387	51
5388	51
5390	51
5391	51
5394	51
5398	51
5403	51
5404	51
5405	51
5406	51
5409	51
5411	51
5414	51
5416	51
5420	51
5421	51
5422	51
5424	51
5426	51
5428	51
5429	51
5433	51
5436	51
5438	51
5439	51
5440	51
5441	51
5443	51
5444	51
5451	51
5452	51
5453	51
5456	51
5457	51
5458	51
5459	51
5460	50
5461	50
5463	50
5465	50
5466	50
5468	50
5470	50
5472	50
5476	50
5478	50
5480	50
5481	50
5482	50
5483	50
5487	50
5489	50
5494	50
5496	50
5497	50
5498	50
5504	50
5506	50
5508	50
5509	50
5510	50
5512	50
5513	50
5515	50
5517	50
5518	50
5520	50
5521	50
5525	50
5526	50
5527	50
5528	50
5530	50
5532	50
5533	50
5535	50
5536	50
5538	50
5540	50
5544	50
5545	50
5547	50
5548	50
5549	50
5550	50
5551	50
5552	50
5553	50
5554	50
5555	50
5557	50
5563	50
5572	50
5574	50
5575	50
5576	50
5577	50
5579	50
5580	50
5581	50
5583	50
5585	50
5586	50
5587	50
5588	50
5590	50
5593	50
5597	50
5598	50
5599	50
5600	50
5602	50
5606	50
5607	50
5609	50
5611	50
5619	50
5623	50
5629	50
5633	50
5634	50
5636	50
5639	49
5641	49
5645	49
5648	49
5652	49
5653	49
5655	49
5656	49
5658	49
5660	49
5661	49
5662	49
5666	49
5668	49
5670	49
5672	49
5673	49
5674	49
5675	49
5677	49
5679	49
5680	49
5684	49
5686	49
5691	49
5693	49
5696	49
5698	49
5701	49
5702	49
5703	49
5704	49
5705	49
5706	49
5707	49
5708	49
5709	49
5710	49
5713	49
5714	49
5715	49
5716	49
5718	49
5719	49
5722	49
5723	49
5725	49
5726	49
5728	49
5729	49
5730	49
5731	49
5736	49
5737	49
5742	49
5744	49
5745	49
5747	49
5748	49
5749	49
5751	49
5752	49
5754	49
5755	49
5757	49
5758	49
5760	49
5762	49
5764	49
5765	49
5767	49
5769	49
5770	49
5771	49
5773	49
5777	49
5782	49
5783	49
5786	49
5787	49
5789	49
5790	48
5791	48
5792	48
5794	48
5796	48
5797	48
5798	48
5800	48
5802	48
5803	48
5804	48
5807	48
5808	48
5809	48
5810	48
5812	48
5813	48
5814	48
5815	48
5816	48
5817	48
5820	48
5821	48
5824	48
5827	48
5829	48
5834	48
5835	48
5836	48
5837	48
5838	48
5841	48
5843	48
5844	48
5845	48
5847	48
5848	48
5849	48
5850	48
5851	48
5852	48
5853	48
5854	48
5855	48
5857	48
5858	48
5861	48
5862	48
5865	48
5866	48
5869	48
5870	48
5871	48
5872	48
5876	48
5878	48
5880	48
5881	48
5882	48
5883	48
5886	48
5887	48
5888	48
5890	48
5891	48
5893	48
5895	48
5897	48
5898	48
5899	48
5901	48
5906	48
5908	48
5913	48
5915	48
5916	48
5917	48
5918	48
5921	48
5924	48
5928	48
5929	48
5930	48
5932	48
5935	48
5936	48
5938	48
5939	48
5940	48
5942	48
5944	48
5945	48
5947	48
5948	48
5949	48
5950	48
5952	48
5953	48
5954	48
5955	48
5956	48
5958	48
5959	48
5961	48
5964	48
5965	48
5967	48
5968	48
5969	48
5970	48
5973	48
5976	48
5978	48
5979	48
5981	48
5983	48
5985	48
5990	48
5994	48
5995	48
5997	48
5998	48
5999	48
6005	48
6012	48
6013	48
6014	48
6015	48
6016	48
6018	48
6022	48
6024	48
6025	48
6028	48
6030	48
6033	48
6037	48
6038	48
6039	48
6041	48
6042	48
6044	48
6052	48
6055	48
6056	48
6057	47
6058	47
6059	47
6060	47
6061	47
6062	47
6064	47
6066	47
6067	47
6068	47
6069	47
6070	47
6073	47
6079	47
6081	47
6082	47
6085	47
6086	47
6087	47
6088	47
6090	47
6091	47
6092	47
6093	47
6094	47
6096	47
6097	47
6098	47
6099	47
6100	47
6102	47
6106	47
6108	47
6109	47
6112	47
6114	47
6117	47
6119	47
6120	47
6121	47
6125	47
6126	47
6127	47
6128	47
6130	47
6131	47
6135	47
6136	47
6138	47
6141	47
6142	47
6144	47
6145	47
6146	47
6147	47
6148	47
6149	47
6150	47
6151	47
6152	47
6153	47
6160	47
6161	47
6164	47
6165	47
6172	47
6176	47
6177	47
6183	47
6186	47
6187	47
6188	47
6190	47
6191	47
6196	47
6197	47
6199	47
6201	47
6202	47
6203	47
6205	47
6211	47
6214	47
6216	47
6217	47
6223	47
6230	47
6231	47
6233	47
6234	47
6236	47
6237	47
6238	47
6241	47
6242	47
6244	47
6245	46
6246	46
6247	46
6248	46
6250	46
6251	46
6252	46
6253	46
6254	46
6255	46
6257	46
6261	46
6263	46
6264	46
6267	46
6269	46
6271	46
6272	46
6277	46
6278	46
6287	46
6288	46
6292	46
6294	46
6295	46
6298	46
6299	46
6300	46
6306	46
6307	46
6309	46
6311	46
6313	46
6314	46
6315	46
6316	46
6317	46
6318	46
6319	46
6320	46
6324	46
6325	46
6327	46
6328	46
6329	46
6330	46
6332	46
6333	46
6334	46
6335	46
6337	46
6338	46
6340	46
6342	46
6343	46
6344	46
6345	46
6346	46
6348	46
6349	46
6350	46
6354	46
6355	46
6359	46
6360	46
6362	46
6363	46
6365	46
6367	46
6369	46
6373	46
6374	46
6380	46
6381	46
6382	46
6383	46
6384	46
6385	46
6386	46
6387	46
6392	46
6393	46
6395	46
6396	46
6398	46
6399	46
6401	46
6404	46
6405	46
6406	46
6407	46
6408	46
6409	46
6410	46
6412	46
6413	46
6414	46
6417	46
6418	46
6419	46
6423	46
6425	46
6426	46
6427	46
6431	46
6436	46
6437	46
6441	46
6445	46
6447	46
6448	46
6450	45
6452	45
6453	45
6454	45
6455	45
6457	45
6459	45
6462	45
6465	45
6466	45
6468	45
6469	45
6470	45
6471	45
6472	45
6473	45
6474	45
6475	45
6477	45
6478	45
6481	45
6483	45
6491	45
6492	45
6493	45
6494	45
6495	45
6498	45
6499	45
6500	45
6501	45
6504	45
6505	45
6506	45
6508	45
6510	45
6511	45
6515	45
6516	45
6518	45
6519	45
6520	45
6523	45
6533	45
6534	45
6535	45
6536	45
6543	45
6544	45
6545	45
6546	45
6547	45
6548	45
6549	45
6553	45
6554	45
6555	45
6556	45
6558	45
6559	45
6560	45
6561	45
6564	45
6565	45
6566	45
6567	45
6572	45
6573	45
6577	45
6578	45
6579	45
6584	45
6585	45
6586	45
6590	45
6596	45
6597	45
6599	45
6600	45
6601	45
6602	45
6603	45
6604	45
6607	45
6613	45
6623	45
6626	45
6629	45
6631	45
6632	45
6638	45
6639	45
6640	45
6641	45
6642	45
6649	45
6655	45
6663	45
6664	45
6667	45
6668	45
6669	44
6670	44
6673	44
6675	44
6678	44
6679	44
6680	44
6681	44
6685	44
6686	44
6687	44
6688	44
6689	44
6691	44
6692	44
6693	44
6695	44
6697	44
6698	44
6700	44
6701	44
6702	44
6705	44
6706	44
6709	44
6710	44
6711	44
6715	44
6716	44
6717	44
6722	44
6725	44
6726	44
6727	44
6728	44
6729	44
6732	44
6733	44
6734	44
6735	44
6737	44
6741	44
6742	44
6743	44
6744	44
6745	44
6746	44
6747	44
6748	44
6749	44
6754	44
6755	44
6756	44
6757	44
6759	44
6760	44
6762	44
6764	44
6765	44
6766	44
6768	44
6771	44
6772	44
6774	44
6776	44
6777	44
6779	44
6780	44
6781	44
6782	44
6784	44
6785	44
6786	44
6787	44
6790	44
6791	44
6792	44
6793	44
6794	44
6797	44
6798	44
6799	44
6800	44
6802	44
6804	44
6806	44
6808	44
6809	44
6813	44
6814	44
6815	44
6819	44
6820	44
6821	44
6825	44
6826	44
6828	44
6831	44
6834	44
6837	44
6838	44
6840	44
6842	44
6845	44
6846	44
6847	44
6848	44
6852	44
6853	44
6855	44
6856	44
6857	44
6859	44
6865	44
6867	44
6869	44
6871	44
6872	44
6874	44
6877	44
6882	44
6885	44
6888	44
6890	44
6891	44
6893	44
6894	44
6897	44
6898	44
6899	44
6903	44
6907	44
6912	44
6913	44
6917	44
6918	44
6920	44
6921	44
6924	44
6927	44
6930	44
6932	44
6935	44
6937	44
6940	44
6941	44
6942	44
6943	44
6945	44
6946	44
6947	44
6948	44
6949	44
6950	44
6953	44
6954	44
6956	44
6957	44
6962	44
6963	44
6964	44
6965	44
6967	44
6968	44
6971	44
6974	44
6976	44
6980	44
6983	44
6984	44
6987	44
6992	44
6996	44
7001	44
7006	44
7010	44
7012	43
7015	43
7016	43
7017	43
7018	43
7022	43
7024	43
7025	43
7027	43
7028	43
7029	43
7031	43
7032	43
7034	43
7035	43
7037	43
7039	43
7040	43
7041	43
7043	43
7049	43
7051	43
7055	43
7056	43
7057	43
7058	43
7059	43
7062	43
7063	43
7064	43
7067	43
7068	43
7069	43
7070	43
7071	43
7074	43
7076	43
7077	43
7078	43
7080	43
7088	43
7089	43
7092	43
7094	43
7095	43
7099	43
7100	43
7105	43
7107	43
7108	43
7110	43
7111	43
7113	43
7114	43
7116	43
7121	43
7123	43
7124	43
7127	43
7129	43
7131	43
7133	43
7136	43
7140	43
7141	43
7146	43
7151	43
7154	43
7155	43
7156	43
7158	43
7160	43
7161	43
7165	43
7168	43
7178	43
7179	43
7180	43
7181	43
7182	43
7183	43
7186	43
7190	43
7195	43
7196	43
7197	43
7198	43
7199	43
7200	43
7202	43
7205	43
7208	43
7211	43
7212	43
7215	43
7218	43
7219	42
7220	42
7223	42
7224	42
7225	42
7228	42
7229	42
7231	42
7233	42
7234	42
7235	42
7237	42
7238	42
7239	42
7241	42
7244	42
7245	42
7246	42
7247	42
7249	42
7251	42
7252	42
7253	42
7254	42
7258	42
7259	42
7260	42
7263	42
7264	42
7265	42
7266	42
7270	42
7271	42
7273	42
7276	42
7279	42
7280	42
7281	42
7283	42
7285	42
7286	42
7287	42
7290	42
7291	42
7292	42
7294	42
7295	42
7296	42
7297	42
7298	42
7299	42
7302	42
7303	42
7306	42
7307	42
7308	42
7310	42
7312	42
7314	42
7315	42
7316	42
7317	42
7319	42
7321	42
7322	42
7324	42
7325	42
7329	42
7330	42
7332	42
7335	42
7337	42
7338	42
7340	42
7341	42
7344	42
7345	42
7348	42
7350	42
7351	42
7353	42
7354	42
7356	42
7362	42
7363	42
7364	42
7365	42
7367	42
7369	42
7371	42
7375	42
7376	42
7377	42
7379	42
7383	42
7384	42
7385	42
7388	42
7392	42
7393	42
7394	42
7395	42
7397	42
7398	42
7399	42
7400	42
7402	42
7404	42
7405	42
7407	42
7408	42
7412	42
7413	42
7414	42
7416	42
7417	42
7418	42
7419	42
7424	42
7426	42
7442	42
7446	42
7448	42
7449	42
7452	42
7455	41
7457	41
7459	41
7460	41
7461	41
7463	41
7465	41
7469	41
7470	41
7471	41
7472	41
7475	41
7476	41
7477	41
7478	41
7479	41
7480	41
7483	41
7484	41
7485	41
7490	41
7491	41
7492	41
7493	41
7494	41
7498	41
7499	41
7500	41
7501	41
7502	41
7506	41
7509	41
7511	41
7513	41
7514	41
7519	41
7521	41
7522	41
7523	41
7524	41
7527	41
7529	41
7531	41
7533	41
7534	41
7535	41
7538	41
7539	41
7540	41
7541	41
7542	41
7544	41
7545	41
7546	41
7547	41
7549	41
7551	41
7552	41
7553	41
7555	41
7557	41
7558	41
7559	41
7560	41
7561	41
7564	41
7565	41
7567	41
7568	41
7569	41
7570	41
7571	41
7573	41
7574	41
7575	41
7577	41
7578	41
7579	41
7580	41
7582	41
7583	41
7585	41
7588	41
7595	41
7596	41
7597	41
7606	41
7608	41
7612	41
7613	41
7615	41
7617	41
7618	41
7620	41
7621	41
7624	41
7625	41
7630	41
7631	41
7634	41
7636	41
7637	41
7638	41
7639	41
7640	41
7644	41
7645	41
7646	41
7648	41
7650	41
7651	41
7653	41
7654	41
7657	41
7658	41
7660	41
7662	41
7665	41
7666	41
7668	41
7669	41
7674	41
7677	41
7680	41
7682	41
7686	41
7692	41
7693	41
7695	41
7696	41
7698	41
7701	41
7704	41
7706	41
7711	40
7718	40
7719	40
7720	40
7722	40
7723	40
7724	40
7728	40
7729	40
7731	40
7732	40
7733	40
7735	40
7736	40
7737	40
7742	40
7744	40
7745	40
7747	40
7748	40
7749	40
7750	40
7752	40
7753	40
7754	40
7760	40
7761	40
7763	40
7765	40
7767	40
7768	40
7769	40
7770	40
7771	40
7772	40
7774	40
7775	40
7776	40
7778	40
7779	40
7780	40
7783	40
7786	40
7787	40
7788	40
7789	40
7791	40
7793	40
7798	40
7799	40
7800	40
7802	40
7803	40
7804	40
7805	40
7807	40
7808	40
7810	40
7812	40
7813	40
7814	40
7815	40
7818	40
7820	40
7822	40
7824	40
7828	40
7830	40
7832	40
7834	40
7835	40
7838	40
7841	40
7842	40
7843	40
7844	40
7847	40
7850	40
7853	40
7854	40
7855	40
7858	40
7860	40
7861	40
7862	40
7864	40
7865	40
7866	40
7867	40
7869	40
7871	40
7872	40
7874	40
7875	40
7880	40
7882	40
7884	40
7885	40
7886	40
7887	40
7888	40
7892	40
7894	40
7896	40
7897	40
7898	40
7899	40
7900	40
7902	40
7904	40
7905	40
7908	40
7909	40
7910	40
7912	40
7914	40
7915	40
7917	40
7918	40
7919	40
7920	40
7922	40
7924	40
7928	40
7929	40
7933	40
7934	40
7935	40
7939	40
7941	40
7944	40
7948	40
7952	40
7957	40
7958	40
7959	40
7962	40
7964	40
7966	40
7967	40
7968	40
7969	40
7970	40
7971	40
7975	40
7976	40
7977	40
7978	40
7979	40
7980	40
7982	40
7983	40
7985	40
7986	40
7987	40
7988	40
7989	40
7990	40
7994	40
7995	40
7997	40
8004	40
8006	40
8008	40
8010	40
8012	40
8013	40
8014	40
8015	40
8017	40
8022	40
8025	40
8028	40
8032	40
8034	40
8036	40
8037	40
8039	40
8040	40
8042	40
8044	40
8046	40
8049	40
8050	40
8052	40
8054	40
8055	40
8056	40
8057	40
8059	40
8060	40
8061	40
8062	40
8064	40
8066	40
8069	40
8071	40
8073	40
8075	40
8078	40
8081	40
8086	40
8088	40
8089	40
8090	40
8091	40
8092	40
8097	40
8100	40
8101	40
8103	40
8105	40
8106	40
8107	39
8108	39
8111	39
8112	39
8113	39
8115	39
8116	39
8117	39
8118	39
8119	39
8120	39
8121	39
8122	39
8124	39
8127	39
8128	39
8129	39
8130	39
8131	39
8134	39
8135	39
8136	39
8138	39
8139	39
8141	39
8143	39
8144	39
8145	39
8146	39
8148	39
8150	39
8151	39
8153	39
8155	39
8156	39
8157	39
8158	39
8161	39
8162	39
8167	39
8168	39
8173	39
8174	39
8175	39
8176	39
8177	39
8182	39
8184	39
8185	39
8186	39
8189	39
8190	39
8191	39
8192	39
8193	39
8195	39
8198	39
8199	39
8204	39
8206	39
8208	39
8210	39
8211	39
8212	39
8213	39
8214	39
8216	39
8217	39
8218	39
8221	39
8222	39
8224	39
8225	39
8226	39
8228	39
8229	39
8231	39
8232	39
8234	39
8235	39
8236	39
8237	39
8238	39
8239	39
8240	39
8241	39
8242	39
8243	39
8244	39
8245	39
8247	39
8249	39
8254	39
8255	39
8257	39
8258	39
8259	39
8261	39
8262	39
8263	39
8264	39
8265	39
8266	39
8269	39
8274	39
8275	39
8276	39
8278	39
8282	39
8287	39
8291	39
8292	39
8293	39
8294	39
8296	39
8298	39
8299	39
8302	39
8303	39
8307	39
8310	39
8313	39
8319	39
8320	39
8324	39
8325	39
8326	39
8327	39
8328	39
8333	39
8335	39
8336	39
8337	39
8338	39
8339	39
8341	39
8344	39
8347	39
8348	39
8352	39
8353	39
8354	39
8355	39
8359	39
8361	39
8364	39
8366	39
8367	39
8368	39
8370	39
8374	39
8375	39
8380	39
8381	39
8384	39
8385	39
8386	39
8392	39
8394	39
8395	39
8398	39
8400	39
8402	39
8404	39
8405	39
8406	39
8414	39
8418	39
8420	39
8421	39
8423	39
8426	39
8427	39
8428	38
8429	38
8430	38
8437	38
8438	38
8439	38
8440	38
8441	38
8442	38
8443	38
8446	38
8447	38
8448	38
8449	38
8451	38
8452	38
8453	38
8454	38
8456	38
8457	38
8459	38
8460	38
8463	38
8465	38
8467	38
8469	38
8471	38
8472	38
8473	38
8474	38
8477	38
8478	38
8480	38
8484	38
8486	38
8487	38
8488	38
8489	38
8490	38
8491	38
8497	38
8499	38
8500	38
8501	38
8502	38
8504	38
8505	38
8507	38
8508	38
8510	38
8513	38
8514	38
8520	38
8522	38
8523	38
8524	38
8525	38
8527	38
8528	38
8529	38
8530	38
8532	38
8534	38
8536	38
8537	38
8538	38
8541	38
8543	38
8544	38
8547	38
8548	38
8549	38
8550	38
8551	38
8552	38
8555	38
8556	38
8557	38
8558	38
8562	38
8563	38
8564	38
8565	38
8566	38
8568	38
8570	38
8573	38
8574	38
8575	38
8577	38
8578	38
8580	38
8585	38
8586	38
8587	38
8596	38
8597	38
8600	38
8601	38
8602	38
8615	38
8618	38
8619	38
8621	38
8630	38
8633	38
8634	38
8642	38
8644	38
8646	38
8647	38
8648	38
8649	38
8650	38
8651	38
8652	38
8653	38
8655	38
8657	38
8658	38
8660	38
8663	38
8665	38
8667	38
8677	38
8683	38
8684	38
8687	38
8689	38
8692	38
8696	38
8697	38
8698	38
8699	38
8702	38
8704	38
8705	38
8708	38
8709	38
8710	38
8712	38
8713	38
8721	38
8722	38
8724	38
8725	38
8726	38
8727	38
8729	37
8730	37
8731	37
8732	37
8734	37
8739	37
8740	37
8744	37
8745	37
8746	37
8747	37
8748	37
8749	37
8751	37
8753	37
8755	37
8757	37
8758	37
8760	37
8761	37
8762	37
8763	37
8764	37
8765	37
8766	37
8768	37
8769	37
8770	37
8771	37
8772	37
8773	37
8774	37
8776	37
8778	37
8779	37
8780	37
8781	37
8783	37
8785	37
8787	37
8788	37
8789	37
8790	37
8791	37
8792	37
8794	37
8795	37
8796	37
8798	37
8799	37
8801	37
8802	37
8804	37
8808	37
8811	37
8813	37
8814	37
8815	37
8816	37
8817	37
8821	37
8822	37
8824	37
8825	37
8826	37
8827	37
8828	37
8832	37
8835	37
8836	37
8838	37
8839	37
8840	37
8842	37
8844	37
8847	37
8848	37
8849	37
8850	37
8851	37
8854	37
8856	37
8861	37
8868	37
8871	37
8873	37
8874	37
8876	37
8877	37
8878	37
8881	37
8883	37
8885	37
8886	37
8887	37
8888	37
8890	37
8892	37
8895	37
8896	37
8897	37
8900	37
8902	37
8903	37
8904	37
8913	37
8914	37
8917	37
8922	37
8923	37
8924	37
8925	37
8926	37
8929	37
8932	37
8936	37
8937	37
8938	37
8939	37
8941	37
8942	37
8944	37
8945	37
8947	37
8951	37
8955	37
8956	37
8958	37
8960	37
8962	37
8963	37
8964	37
8967	37
8973	37
8976	37
8979	37
8980	37
8984	37
8986	37
8987	37
8991	37
8992	37
8993	37
8994	37
8997	37
8998	37
9001	37
9002	37
9003	37
9004	37
9005	37
9009	37
9011	37
9012	37
9013	37
9015	37
9017	37
9021	37
9022	37
9023	37
9024	37
9025	37
9030	37
9032	37
9033	37
9039	37
9043	37
9046	37
9047	37
9049	37
9050	37
9051	37
9052	37
9053	37
9059	36
9060	36
9063	36
9066	36
9067	36
9068	36
9070	36
9071	36
9076	36
9077	36
9079	36
9080	36
9081	36
9082	36
9083	36
9087	36
9088	36
9089	36
9090	36
9091	36
9095	36
9097	36
9098	36
9100	36
9101	36
9102	36
9103	36
9105	36
9106	36
9110	36
9112	36
9115	36
9116	36
9118	36
9120	36
9121	36
9122	36
9123	36
9124	36
9125	36
9128	36
9130	36
9131	36
9132	36
9135	36
9138	36
9140	36
9145	36
9148	36
9152	36
9153	36
9154	36
9155	36
9156	36
9157	36
9159	36
9162	36
9163	36
9164	36
9166	36
9167	36
9169	36
9171	36
9176	36
9177	36
9178	36
9180	36
9181	36
9184	36
9186	36
9189	36
9190	36
9191	36
9192	36
9195	36
9196	36
9199	36
9200	36
9206	36
9208	36
9210	36
9211	36
9212	36
9214	36
9215	36
9217	36
9218	36
9219	36
9220	36
9221	36
9222	36
9223	36
9224	36
9226	36
9227	36
9228	36
9229	36
9230	36
9231	36
9232	36
9233	36
9235	36
9237	36
9241	36
9242	36
9243	36
9244	36
9246	36
9247	36
9252	36
9254	36
9255	36
9256	36
9259	36
9261	36
9262	36
9263	36
9265	36
9266	36
9269	36
9273	36
9275	36
9276	36
9278	36
9279	36
9280	36
9281	36
9285	36
9289	36
9290	36
9291	36
9292	36
9294	36
9295	36
9297	36
9298	36
9300	36
9301	36
9303	36
9304	36
9306	36
9310	36
9311	36
9312	36
9313	36
9315	36
9316	36
9318	36
9320	36
9321	36
9322	36
9324	36
9325	36
9326	36
9327	36
9328	36
9329	36
9330	36
9332	36
9333	36
9334	36
9335	36
9336	36
9337	36
9338	36
9340	36
9341	36
9342	36
9343	36
9344	36
9346	36
9347	36
9349	36
9350	36
9351	36
9356	36
9357	36
9358	36
9359	36
9360	36
9361	36
9362	36
9363	36
9365	36
9367	36
9369	36
9370	36
9372	36
9373	36
9374	36
9375	36
9376	36
9377	36
9378	36
9379	36
9380	36
9381	36
9387	36
9388	36
9389	36
9390	36
9391	36
9392	36
9395	36
9398	36
9399	36
9402	36
9403	36
9405	36
9407	36
9409	36
9415	36
9416	36
9418	36
9425	36
9427	36
9428	36
9431	36
9432	36
9433	36
9434	36
9435	36
9436	36
9437	36
9439	36
9440	36
9441	36
9442	36
9445	36
9447	36
9449	36
9450	36
9451	36
9452	36
9453	36
9454	36
9456	36
9458	36
9460	36
9461	36
9465	36
9469	36
9471	36
9472	36
9474	36
9477	36
9478	36
9480	36
9481	36
9484	36
9485	36
9487	36
9492	36
9494	36
9495	36
9496	36
9497	36
9499	36
9500	36
9501	36
9504	36
9505	36
9508	36
9510	36
9512	36
9513	36
9516	36
9518	36
9521	36
9522	36
9523	36
9527	36
9539	36
9543	36
9551	36
9553	36
9556	36
9557	36
9561	36
9562	35
9563	35
9564	35
9567	35
9570	35
9572	35
9573	35
9578	35
9579	35
9580	35
9581	35
9583	35
9585	35
9588	35
9590	35
9592	35
9594	35
9597	35
9598	35
9599	35
9600	35
9601	35
9602	35
9604	35
9605	35
9606	35
9608	35
9610	35
9611	35
9615	35
9617	35
9619	35
9620	35
9621	35
9623	35
9624	35
9625	35
9626	35
9628	35
9629	35
9630	35
9631	35
9632	35
9633	35
9634	35
9635	35
9636	35
9637	35
9639	35
9640	35
9641	35
9642	35
9645	35
9646	35
9648	35
9650	35
9651	35
9653	35
9654	35
9655	35
9657	35
9658	35
9664	35
9666	35
9668	35
9670	35
9671	35
9673	35
9674	35
9675	35
9676	35
9679	35
9680	35
9682	35
9683	35
9685	35
9686	35
9689	35
9690	35
9691	35
9695	35
9696	35
9700	35
9703	35
9705	35
9708	35
9709	35
9710	35
9716	35
9717	35
9719	35
9722	35
9726	35
9728	35
9729	35
9730	35
9732	35
9733	35
9734	35
9735	35
9736	35
9738	35
9739	35
9742	35
9744	35
9745	35
9751	35
9754	35
9755	35
9757	35
9758	35
9759	35
9761	35
9762	35
9764	35
9765	35
9769	35
9772	35
9773	35
9775	35
9776	35
9777	35
9778	35
9780	35
9789	35
9791	35
9792	35
9793	35
9794	35
9795	35
9799	35
9801	35
9802	35
9803	35
9804	35
9806	35
9809	35
9810	35
9813	35
9816	35
9818	35
9821	35
9822	35
9823	35
9824	35
9829	35
9830	35
9831	35
9833	35
9838	35
9839	35
9842	35
9843	35
9844	35
9845	35
9846	35
9847	35
9848	35
9852	35
9856	35
9857	35
9859	35
9860	35
9864	35
9865	35
9866	35
9868	35
9870	35
9872	35
9873	35
9874	35
9875	35
9879	35
9880	35
9881	35
9882	35
9885	35
9888	35
9890	35
9891	35
9893	35
9894	35
9895	35
9898	35
9902	35
9903	35
9904	35
9907	35
9911	35
9912	35
9914	34
9915	34
9916	34
9917	34
9918	34
9919	34
9920	34
9921	34
9923	34
9926	34
9930	34
9931	34
9933	34
9934	34
9935	34
9937	34
9943	34
9944	34
9945	34
9946	34
9947	34
9948	34
9949	34
9950	34
9951	34
9953	34
9956	34
9958	34
9959	34
9961	34
9966	34
9967	34
9969	34
9970	34
9974	34
9975	34
9977	34
9978	34
9979	34
9980	34
9982	34
9986	34
9987	34
9988	34
9989	34
9990	34
9991	34
9994	34
9995	34
9997	34
9998	34
9999	34
10000	34
10001	34
10002	34
10004	34
10007	34
10008	34
10013	34
10014	34
10018	34
10019	34
10020	34
10022	34
10023	34
10024	34
10025	34
10027	34
10028	34
10029	34
10030	34
10032	34
10035	34
10038	34
10039	34
10043	34
10046	34
10047	34
10048	34
10049	34
10053	34
10054	34
10055	34
10056	34
10058	34
10061	34
10062	34
10063	34
10065	34
10067	34
10068	34
10069	34
10071	34
10072	34
10073	34
10074	34
10075	34
10077	34
10078	34
10079	34
10080	34
10081	34
10082	34
10083	34
10085	34
10086	34
10087	34
10088	34
10090	34
10096	34
10097	34
10099	34
10100	34
10101	34
10103	34
10104	34
10105	34
10108	34
10110	34
10111	34
10114	34
10119	34
10120	34
10121	34
10122	34
10126	34
10127	34
10129	34
10130	34
10133	34
10134	34
10140	34
10141	34
10142	34
10143	34
10148	34
10151	34
10153	34
10155	34
10156	34
10158	34
10159	34
10162	34
10164	34
10165	34
10168	34
10171	34
10173	34
10174	34
10175	34
10177	34
10179	34
10180	34
10181	34
10182	34
10183	34
10184	34
10185	34
10186	34
10187	34
10189	34
10191	34
10192	34
10195	34
10196	34
10197	34
10199	34
10200	34
10207	34
10209	34
10210	34
10211	34
10214	34
10215	34
10219	34
10220	34
10221	34
10222	34
10223	34
10224	34
10225	34
10226	34
10227	34
10228	34
10230	34
10231	34
10232	34
10233	34
10235	34
10236	34
10237	34
10244	34
10245	34
10249	34
10254	34
10260	34
10261	34
10262	34
10265	34
10267	34
10272	34
10277	34
10279	34
10283	34
10284	34
10289	33
10290	33
10293	33
10295	33
10299	33
10300	33
10301	33
10302	33
10303	33
10304	33
10305	33
10308	33
10311	33
10313	33
10314	33
10315	33
10316	33
10318	33
10319	33
10320	33
10321	33
10323	33
10324	33
10329	33
10330	33
10331	33
10334	33
10335	33
10336	33
10337	33
10338	33
10339	33
10343	33
10344	33
10345	33
10349	33
10350	33
10352	33
10353	33
10354	33
10356	33
10360	33
10361	33
10362	33
10364	33
10365	33
10369	33
10370	33
10372	33
10373	33
10375	33
10376	33
10377	33
10378	33
10379	33
10380	33
10381	33
10383	33
10384	33
10386	33
10389	33
10390	33
10391	33
10392	33
10397	33
10399	33
10402	33
10403	33
10404	33
10405	33
10406	33
10407	33
10409	33
10410	33
10412	33
10413	33
10421	33
10425	33
10426	33
10427	33
10429	33
10430	33
10433	33
10436	33
10437	33
10440	33
10442	33
10444	33
10446	33
10447	33
10449	33
10450	33
10451	33
10452	33
10455	33
10456	33
10457	33
10458	33
10460	33
10461	33
10463	33
10464	33
10465	33
10467	33
10468	33
10471	33
10472	33
10474	33
10476	33
10477	33
10478	33
10479	33
10480	33
10482	33
10485	33
10486	33
10487	33
10491	33
10492	33
10495	33
10496	33
10497	33
10498	33
10499	33
10501	33
10506	33
10507	33
10508	33
10510	33
10512	33
10516	33
10517	33
10518	33
10523	33
10524	33
10527	33
10528	33
10529	33
10530	33
10533	33
10535	33
10538	33
10539	33
10540	33
10542	33
10544	33
10547	33
10548	33
10549	33
10551	33
10552	33
10553	33
10554	33
10556	33
10558	33
10559	33
10560	33
10561	33
10566	33
10568	33
10571	33
10572	33
10574	33
10575	33
10576	33
10577	33
10581	33
10582	33
10583	33
10584	33
10585	33
10590	33
10591	33
10592	33
10594	33
10595	33
10597	33
10598	33
10600	33
10601	33
10604	33
10605	33
10610	33
10611	33
10612	33
10613	33
10617	33
10618	33
10620	33
10621	33
10623	33
10624	33
10631	33
10632	33
10633	33
10634	33
10635	33
10636	33
10637	33
10638	33
10640	33
10642	33
10643	33
10644	33
10651	33
10653	33
10655	33
10656	33
10665	33
10667	33
10668	33
10669	33
10671	33
10675	33
10684	33
10686	33
10687	33
10689	33
10692	33
10694	33
10697	33
10699	33
10702	33
10706	33
10709	32
10711	32
10712	32
10714	32
10715	32
10716	32
10718	32
10719	32
10723	32
10724	32
10727	32
10728	32
10730	32
10731	32
10732	32
10734	32
10736	32
10737	32
10741	32
10742	32
10743	32
10745	32
10746	32
10747	32
10749	32
10750	32
10752	32
10753	32
10755	32
10756	32
10757	32
10758	32
10759	32
10762	32
10763	32
10764	32
10766	32
10767	32
10769	32
10770	32
10771	32
10773	32
10776	32
10778	32
10780	32
10783	32
10784	32
10786	32
10788	32
10789	32
10792	32
10794	32
10795	32
10796	32
10797	32
10800	32
10802	32
10804	32
10807	32
10808	32
10810	32
10812	32
10813	32
10814	32
10815	32
10818	32
10819	32
10820	32
10822	32
10823	32
10826	32
10828	32
10829	32
10832	32
10833	32
10834	32
10835	32
10839	32
10840	32
10843	32
10849	32
10850	32
10851	32
10853	32
10854	32
10855	32
10856	32
10857	32
10859	32
10862	32
10864	32
10866	32
10867	32
10868	32
10870	32
10871	32
10872	32
10873	32
10874	32
10875	32
10878	32
10879	32
10882	32
10885	32
10886	32
10887	32
10888	32
10889	32
10891	32
10893	32
10894	32
10895	32
10896	32
10897	32
10898	32
10900	32
10901	32
10904	32
10905	32
10906	32
10907	32
10908	32
10910	32
10911	32
10912	32
10913	32
10914	32
10915	32
10916	32
10917	32
10922	32
10923	32
10925	32
10926	32
10928	32
10929	32
10931	32
10933	32
10934	32
10935	32
10937	32
10939	32
10940	32
10941	32
10942	32
10943	32
10953	32
10954	32
10958	32
10959	32
10961	32
10962	32
10963	32
10964	32
10965	32
10968	32
10969	32
10970	32
10976	32
10979	32
10980	32
10981	32
10982	32
10983	32
10984	32
10985	32
10986	32
10987	32
10988	32
10991	32
10994	32
10995	32
10997	32
10998	32
11000	32
11001	32
11002	32
11004	32
11007	32
11008	32
11009	32
11010	32
11014	32
11016	32
11019	32
11020	32
11021	32
11024	32
11025	32
11027	32
11029	32
11032	32
11035	32
11036	32
11037	32
11038	32
11039	32
11040	32
11041	32
11043	32
11044	32
11045	32
11046	32
11048	32
11050	32
11052	32
11054	32
11056	32
11058	32
11060	32
11062	32
11064	32
11066	32
11067	32
11068	32
11070	32
11071	32
11072	32
11074	32
11076	32
11077	32
11079	32
11081	32
11083	32
11084	32
11085	32
11086	32
11087	32
11089	32
11090	32
11091	32
11092	32
11094	32
11096	32
11101	32
11103	32
11104	32
11107	32
11108	32
11109	32
11111	32
11112	32
11113	32
11116	32
11118	32
11121	32
11123	32
11124	32
11126	32
11129	32
11130	32
11132	32
11134	32
11136	32
11138	32
11140	32
11141	32
11142	32
11143	32
11145	32
11148	32
11149	32
11154	32
11157	32
11161	32
11163	32
11164	32
11166	32
11167	32
11169	32
11172	32
11180	32
11181	32
11182	32
11184	32
11188	32
11189	32
11191	32
11192	32
11193	32
11194	32
11195	32
11196	32
11197	32
11199	32
11200	32
11201	32
11202	32
11204	32
11205	32
11207	32
11209	32
11211	32
11212	32
11213	32
11214	32
11217	32
11218	32
11219	32
11220	32
11221	32
11223	32
11225	32
11226	32
11229	32
11231	32
11234	32
11235	32
11237	32
11240	32
11243	32
11246	32
11247	32
11249	32
11250	32
11251	32
11254	32
11261	32
11262	32
11263	32
11264	32
11265	32
11266	32
11267	32
11269	32
11271	32
11272	32
11273	32
11275	32
11276	32
11279	32
11282	32
11285	32
11286	32
11288	32
11289	32
11291	32
11292	32
11293	32
11296	32
11297	32
11300	32
11301	32
11302	32
11305	32
11306	32
11310	32
11313	32
11315	32
11321	32
11323	32
11324	32
11325	32
11326	32
11328	32
11331	32
11332	32
11337	32
11338	32
11342	32
11343	32
11345	32
11346	32
11349	31
11350	31
11352	31
11353	31
11355	31
11358	31
11359	31
11363	31
11364	31
11366	31
11367	31
11368	31
11371	31
11372	31
11376	31
11377	31
11378	31
11379	31
11380	31
11382	31
11384	31
11386	31
11387	31
11388	31
11389	31
11391	31
11392	31
11395	31
11396	31
11398	31
11399	31
11400	31
11402	31
11403	31
11404	31
11405	31
11411	31
11412	31
11413	31
11418	31
11419	31
11420	31
11422	31
11424	31
11426	31
11429	31
11430	31
11432	31
11433	31
11434	31
11437	31
11438	31
11440	31
11442	31
11444	31
11446	31
11447	31
11448	31
11450	31
11454	31
11455	31
11456	31
11457	31
11458	31
11459	31
11460	31
11461	31
11462	31
11463	31
11465	31
11467	31
11468	31
11472	31
11473	31
11475	31
11477	31
11478	31
11480	31
11481	31
11485	31
11489	31
11490	31
11491	31
11492	31
11493	31
11494	31
11495	31
11499	31
11500	31
11501	31
11503	31
11504	31
11505	31
11507	31
11508	31
11509	31
11511	31
11512	31
11513	31
11514	31
11515	31
11518	31
11519	31
11520	31
11523	31
11524	31
11527	31
11529	31
11530	31
11531	31
11533	31
11534	31
11535	31
11536	31
11538	31
11542	31
11544	31
11546	31
11547	31
11548	31
11549	31
11552	31
11553	31
11554	31
11556	31
11557	31
11558	31
11559	31
11560	31
11561	31
11562	31
11563	31
11564	31
11565	31
11566	31
11570	31
11572	31
11573	31
11574	31
11575	31
11576	31
11578	31
11581	31
11582	31
11583	31
11584	31
11585	31
11586	31
11587	31
11588	31
11591	31
11592	31
11594	31
11595	31
11596	31
11597	31
11598	31
11601	31
11602	31
11604	31
11608	31
11609	31
11610	31
11615	31
11616	31
11618	31
11619	31
11620	31
11622	31
11623	31
11627	31
11628	31
11630	31
11633	31
11636	31
11637	31
11643	31
11646	31
11649	31
11650	31
11651	31
11652	31
11653	31
11655	31
11656	31
11657	31
11658	31
11659	31
11661	31
11662	31
11664	31
11666	31
11669	31
11671	31
11672	31
11673	31
11674	31
11675	31
11679	31
11682	31
11684	31
11685	31
11686	31
11687	31
11688	31
11693	31
11695	31
11696	31
11697	31
11700	31
11703	31
11704	31
11705	31
11706	31
11707	31
11708	31
11710	31
11711	31
11713	31
11715	31
11717	31
11718	31
11720	31
11722	31
11723	31
11724	31
11732	31
11734	31
11735	31
11737	31
11738	31
11739	31
11740	31
11742	31
11743	31
11744	31
11746	31
11747	31
11750	31
11751	31
11752	31
11756	31
11758	31
11759	31
11760	31
11761	31
11762	31
11764	31
11765	31
11766	31
11768	31
11769	31
11772	31
11774	31
11775	31
11776	31
11778	31
11784	31
11787	31
11788	31
11790	31
11795	31
11796	31
11797	31
11799	31
11806	31
11809	31
11813	31
11816	31
11821	31
11822	31
11823	31
11825	31
11827	31
11828	31
11831	31
11833	31
11835	31
11838	31
11839	31
11840	31
11841	30
11842	30
11843	30
11845	30
11848	30
11849	30
11850	30
11853	30
11854	30
11857	30
11860	30
11863	30
11864	30
11865	30
11867	30
11870	30
11871	30
11877	30
11879	30
11885	30
11886	30
11888	30
11889	30
11890	30
11891	30
11894	30
11896	30
11897	30
11899	30
11902	30
11903	30
11905	30
11906	30
11907	30
11908	30
11909	30
11910	30
11912	30
11913	30
11915	30
11916	30
11917	30
11918	30
11922	30
11923	30
11924	30
11925	30
11927	30
11930	30
11931	30
11933	30
11934	30
11935	30
11936	30
11938	30
11939	30
11940	30
11942	30
11943	30
11944	30
11946	30
11947	30
11948	30
11950	30
11952	30
11953	30
11955	30
11956	30
11958	30
11961	30
11962	30
11963	30
11964	30
11965	30
11967	30
11968	30
11970	30
11971	30
11972	30
11976	30
11978	30
11979	30
11980	30
11984	30
11985	30
11986	30
11988	30
11990	30
11991	30
11992	30
11993	30
11995	30
11999	30
12000	30
12001	30
12005	30
12008	30
12009	30
12010	30
12011	30
12013	30
12014	30
12016	30
12019	30
12021	30
12022	30
12023	30
12024	30
12025	30
12026	30
12028	30
12033	30
12036	30
12037	30
12038	30
12039	30
12040	30
12041	30
12042	30
12046	30
12047	30
12049	30
12051	30
12054	30
12056	30
12057	30
12058	30
12059	30
12060	30
12061	30
12063	30
12068	30
12069	30
12070	30
12071	30
12072	30
12073	30
12074	30
12075	30
12079	30
12080	30
12081	30
12083	30
12084	30
12085	30
12086	30
12090	30
12092	30
12094	30
12095	30
12096	30
12097	30
12100	30
12102	30
12103	30
12104	30
12106	30
12107	30
12108	30
12113	30
12116	30
12117	30
12120	30
12121	30
12124	30
12127	30
12130	30
12131	30
12132	30
12133	30
12135	30
12136	30
12138	30
12140	30
12143	30
12145	30
12146	30
12148	30
12151	30
12152	30
12153	30
12154	30
12158	30
12159	30
12161	30
12163	30
12164	30
12165	30
12166	30
12167	30
12169	30
12171	30
12173	30
12174	30
12176	30
12180	30
12181	30
12182	30
12183	30
12185	30
12188	30
12190	30
12192	30
12196	30
12198	30
12205	30
12207	30
12208	30
12209	30
12211	30
12212	30
12213	30
12214	30
12216	30
12218	30
12220	30
12223	30
12224	30
12226	30
12227	30
12235	30
12237	30
12241	30
12242	30
12243	30
12247	30
12248	30
12252	30
12254	30
12257	30
12260	30
12262	30
12263	30
12266	30
12268	30
12271	30
12273	30
12274	30
12276	30
12277	30
12278	30
12280	30
12286	30
12287	30
12290	30
12301	30
12303	30
12310	30
12318	30
12319	30
12321	30
12322	30
12323	30
12325	30
12326	30
12327	30
12338	30
12340	30
12341	30
12342	30
12343	30
12345	30
12346	30
12347	30
12348	30
12349	30
12351	30
12352	30
12353	30
12354	30
12358	30
12360	30
12363	30
12365	30
12368	30
12369	30
12371	29
12372	29
12373	29
12374	29
12376	29
12377	29
12378	29
12381	29
12383	29
12385	29
12386	29
12387	29
12388	29
12390	29
12391	29
12392	29
12393	29
12394	29
12396	29
12398	29
12399	29
12400	29
12402	29
12403	29
12404	29
12405	29
12407	29
12408	29
12409	29
12411	29
12413	29
12414	29
12416	29
12418	29
12419	29
12420	29
12422	29
12423	29
12425	29
12427	29
12428	29
12429	29
12430	29
12434	29
12435	29
12436	29
12437	29
12438	29
12439	29
12443	29
12444	29
12446	29
12447	29
12448	29
12449	29
12450	29
12451	29
12452	29
12453	29
12458	29
12459	29
12461	29
12462	29
12467	29
12468	29
12471	29
12474	29
12475	29
12478	29
12479	29
12480	29
12481	29
12483	29
12484	29
12485	29
12486	29
12488	29
12490	29
12492	29
12496	29
12497	29
12498	29
12499	29
12501	29
12502	29
12503	29
12506	29
12507	29
12510	29
12511	29
12512	29
12513	29
12514	29
12515	29
12517	29
12519	29
12520	29
12522	29
12523	29
12524	29
12525	29
12526	29
12527	29
12528	29
12529	29
12531	29
12533	29
12534	29
12536	29
12538	29
12540	29
12541	29
12542	29
12544	29
12545	29
12546	29
12549	29
12550	29
12551	29
12553	29
12554	29
12555	29
12556	29
12559	29
12560	29
12563	29
12565	29
12566	29
12567	29
12568	29
12569	29
12570	29
12571	29
12572	29
12573	29
12576	29
12578	29
12579	29
12581	29
12585	29
12587	29
12590	29
12591	29
12592	29
12593	29
12594	29
12597	29
12598	29
12601	29
12602	29
12603	29
12604	29
12605	29
12606	29
12607	29
12609	29
12611	29
12612	29
12614	29
12615	29
12616	29
12617	29
12619	29
12622	29
12623	29
12624	29
12625	29
12627	29
12628	29
12629	29
12630	29
12631	29
12632	29
12633	29
12635	29
12636	29
12639	29
12640	29
12641	29
12642	29
12644	29
12646	29
12647	29
12648	29
12649	29
12650	29
12653	29
12654	29
12655	29
12656	29
12657	29
12659	29
12660	29
12661	29
12662	29
12663	29
12665	29
12666	29
12667	29
12669	29
12671	29
12672	29
12673	29
12675	29
12679	29
12680	29
12683	29
12684	29
12685	29
12689	29
12693	29
12697	29
12698	29
12700	29
12701	29
12702	29
12703	29
12711	29
12712	29
12713	29
12714	29
12716	29
12717	29
12719	29
12723	29
12725	29
12732	29
12733	29
12734	29
12735	29
12738	29
12744	29
12745	29
12746	29
12747	29
12751	29
12753	29
12756	29
12758	29
12764	29
12765	29
12767	29
12771	29
12774	29
12775	29
12778	29
12779	29
12780	29
12783	29
12784	29
12785	29
12786	29
12787	29
12788	29
12789	29
12794	29
12796	29
12799	29
12800	29
12802	29
12805	29
12806	29
12807	29
12809	29
12810	29
12812	29
12816	29
12817	29
12818	29
12820	29
12821	29
12822	29
12823	29
12824	29
12829	29
12832	29
12834	29
12839	29
12843	29
12847	29
12848	29
12849	29
12850	29
12851	29
12852	29
12854	29
12855	29
12859	29
12860	29
12863	29
12864	29
12865	29
12866	29
12869	29
12870	29
12872	29
12873	29
12874	29
12875	29
12877	29
12881	29
12882	29
12883	29
12887	29
12889	29
12894	29
12899	29
12900	29
12901	29
12903	29
12907	29
12911	29
12913	29
12914	29
12916	29
12917	29
12919	29
12920	29
12921	29
12924	29
12926	29
12928	29
12930	29
12931	29
12938	29
12939	29
12941	29
12943	29
12944	29
12945	29
12948	29
12949	29
12950	28
12951	28
12952	28
12954	28
12955	28
12956	28
12959	28
12960	28
12962	28
12963	28
12964	28
12965	28
12967	28
12968	28
12969	28
12972	28
12973	28
12974	28
12976	28
12977	28
12981	28
12984	28
12985	28
12991	28
12992	28
12993	28
12995	28
12996	28
12997	28
12999	28
13000	28
13003	28
13005	28
13007	28
13008	28
13010	28
13012	28
13014	28
13015	28
13016	28
13018	28
13020	28
13021	28
13022	28
13026	28
13027	28
13030	28
13032	28
13034	28
13036	28
13037	28
13038	28
13039	28
13040	28
13041	28
13043	28
13044	28
13045	28
13047	28
13051	28
13054	28
13055	28
13056	28
13059	28
13062	28
13065	28
13066	28
13067	28
13068	28
13070	28
13071	28
13072	28
13073	28
13075	28
13078	28
13079	28
13081	28
13082	28
13083	28
13086	28
13087	28
13089	28
13090	28
13092	28
13093	28
13094	28
13097	28
13098	28
13099	28
13103	28
13104	28
13105	28
13106	28
13109	28
13111	28
13112	28
13114	28
13115	28
13116	28
13117	28
13120	28
13122	28
13123	28
13125	28
13127	28
13129	28
13132	28
13133	28
13135	28
13136	28
13137	28
13138	28
13140	28
13141	28
13143	28
13144	28
13147	28
13148	28
13149	28
13150	28
13152	28
13154	28
13155	28
13156	28
13157	28
13158	28
13160	28
13161	28
13162	28
13165	28
13166	28
13167	28
13168	28
13169	28
13170	28
13171	28
13172	28
13174	28
13176	28
13177	28
13179	28
13180	28
13181	28
13183	28
13184	28
13190	28
13191	28
13192	28
13193	28
13194	28
13196	28
13198	28
13199	28
13201	28
13202	28
13203	28
13205	28
13206	28
13207	28
13208	28
13209	28
13210	28
13211	28
13212	28
13213	28
13214	28
13215	28
13216	28
13218	28
13220	28
13221	28
13223	28
13225	28
13226	28
13227	28
13228	28
13229	28
13230	28
13232	28
13234	28
13235	28
13237	28
13238	28
13239	28
13241	28
13247	28
13249	28
13250	28
13252	28
13253	28
13256	28
13257	28
13258	28
13259	28
13260	28
13262	28
13263	28
13264	28
13266	28
13267	28
13269	28
13270	28
13271	28
13273	28
13274	28
13275	28
13276	28
13277	28
13281	28
13282	28
13284	28
13289	28
13292	28
13293	28
13295	28
13297	28
13299	28
13300	28
13301	28
13302	28
13303	28
13304	28
13305	28
13308	28
13309	28
13311	28
13313	28
13316	28
13318	28
13319	28
13321	28
13322	28
13323	28
13325	28
13327	28
13329	28
13330	28
13331	28
13332	28
13333	28
13334	28
13337	28
13338	28
13339	28
13340	28
13344	28
13345	28
13346	28
13347	28
13349	28
13350	28
13351	28
13352	28
13353	28
13355	28
13356	28
13358	28
13360	28
13361	28
13362	28
13367	28
13368	28
13369	28
13370	28
13371	28
13372	28
13373	28
13376	28
13377	28
13378	28
13379	28
13380	28
13382	28
13383	28
13384	28
13385	28
13386	28
13388	28
13389	28
13390	28
13391	28
13392	28
13393	28
13394	28
13396	28
13399	28
13400	28
13401	28
13404	28
13407	28
13408	28
13409	28
13410	28
13411	28
13412	28
13413	28
13414	28
13415	28
13416	28
13417	28
13420	28
13425	28
13426	28
13429	28
13431	28
13432	28
13433	28
13434	28
13436	28
13438	28
13439	28
13440	28
13441	28
13442	28
13444	28
13446	28
13447	28
13448	28
13453	28
13454	28
13455	28
13456	28
13460	28
13461	28
13462	28
13467	28
13470	28
13473	28
13474	28
13475	28
13476	28
13477	28
13478	28
13481	28
13487	28
13488	28
13489	28
13490	28
13491	28
13492	28
13493	28
13494	28
13496	28
13497	28
13499	28
13500	28
13501	28
13503	28
13506	28
13507	28
13508	28
13510	28
13511	28
13512	28
13513	28
13514	28
13515	28
13516	28
13517	28
13519	28
13520	28
13527	28
13528	28
13531	28
13532	28
13533	28
13534	28
13535	28
13536	28
13537	28
13540	28
13541	28
13542	28
13543	28
13544	28
13549	28
13555	28
13556	28
13559	28
13561	28
13562	28
13564	28
13565	28
13566	28
13568	28
13569	28
13570	28
13573	28
13574	28
13576	28
13577	28
13578	28
13579	28
13580	28
13581	28
13582	28
13583	28
13584	28
13585	28
13586	28
13588	28
13590	28
13592	28
13599	28
13600	28
13601	28
13604	28
13608	28
13611	28
13612	28
13614	28
13617	28
13618	28
13619	28
13621	28
13622	28
13624	28
13626	28
13627	28
13630	28
13635	28
13636	28
13637	28
13640	28
13641	28
13642	28
13643	28
13644	28
13645	28
13646	28
13650	28
13651	28
13652	28
13656	28
13658	28
13659	28
13662	28
13665	28
13666	28
13667	28
13671	28
13673	28
13675	28
13678	28
13679	28
13680	28
13681	28
13682	28
13683	28
13684	28
13685	28
13686	28
13687	28
13689	28
13694	28
13698	28
13699	28
13703	28
13706	28
13707	28
13711	28
13712	28
13713	28
13716	28
13719	28
13720	28
13721	28
13723	28
13724	28
13725	28
13728	28
13729	28
13730	28
13733	28
13734	28
13740	28
13741	28
13742	28
13744	28
13745	28
13746	28
13747	28
13748	28
13749	28
13751	28
13757	28
13762	28
13766	28
13768	28
13771	28
13773	28
13774	28
13775	28
13776	28
13779	28
13780	28
13786	28
13788	28
13790	28
13791	28
13792	28
13796	28
13797	28
13800	28
13804	28
13806	28
13807	28
13812	28
13819	28
13825	28
13827	28
13828	28
13835	27
13836	27
13837	27
13838	27
13839	27
13840	27
13841	27
13842	27
13843	27
13844	27
13846	27
13847	27
13848	27
13850	27
13851	27
13852	27
13853	27
13857	27
13859	27
13860	27
13861	27
13863	27
13865	27
13866	27
13867	27
13868	27
13869	27
13870	27
13872	27
13873	27
13874	27
13875	27
13876	27
13878	27
13881	27
13883	27
13885	27
13888	27
13891	27
13892	27
13893	27
13896	27
13900	27
13903	27
13904	27
13906	27
13907	27
13908	27
13909	27
13910	27
13911	27
13913	27
13916	27
13919	27
13920	27
13921	27
13924	27
13925	27
13927	27
13928	27
13929	27
13932	27
13933	27
13934	27
13936	27
13937	27
13938	27
13940	27
13941	27
13943	27
13944	27
13947	27
13950	27
13952	27
13954	27
13956	27
13957	27
13960	27
13961	27
13962	27
13963	27
13964	27
13965	27
13968	27
13969	27
13971	27
13972	27
13974	27
13975	27
13976	27
13979	27
13981	27
13983	27
13984	27
13985	27
13990	27
13991	27
13992	27
13993	27
13994	27
13995	27
13996	27
13997	27
13998	27
13999	27
14000	27
14001	27
14002	27
14004	27
14005	27
14006	27
14007	27
14015	27
14016	27
14017	27
14018	27
14019	27
14022	27
14023	27
14025	27
14026	27
14028	27
14029	27
14030	27
14032	27
14033	27
14034	27
14036	27
14037	27
14039	27
14040	27
14042	27
14046	27
14047	27
14048	27
14049	27
14051	27
14052	27
14054	27
14056	27
14057	27
14060	27
14061	27
14062	27
14063	27
14066	27
14067	27
14068	27
14069	27
14071	27
14072	27
14076	27
14079	27
14081	27
14082	27
14083	27
14085	27
14087	27
14088	27
14089	27
14091	27
14092	27
14093	27
14094	27
14096	27
14098	27
14100	27
14101	27
14102	27
14103	27
14104	27
14105	27
14106	27
14107	27
14108	27
14114	27
14115	27
14116	27
14119	27
14120	27
14122	27
14125	27
14126	27
14130	27
14131	27
14132	27
14138	27
14139	27
14141	27
14142	27
14144	27
14147	27
14148	27
14151	27
14154	27
14156	27
14158	27
14159	27
14160	27
14161	27
14162	27
14165	27
14168	27
14170	27
14172	27
14174	27
14175	27
14180	27
14181	27
14184	27
14185	27
14187	27
14188	27
14189	27
14190	27
14193	27
14196	27
14197	27
14198	27
14200	27
14202	27
14203	27
14204	27
14205	27
14207	27
14208	27
14209	27
14210	27
14211	27
14213	27
14214	27
14215	27
14216	27
14217	27
14221	27
14222	27
14225	27
14227	27
14230	27
14231	27
14232	27
14233	27
14234	27
14235	27
14236	27
14239	27
14240	27
14241	27
14242	27
14245	27
14247	27
14248	27
14252	27
14254	27
14256	27
14257	27
14259	27
14260	27
14263	27
14266	27
14267	27
14269	27
14270	27
14271	27
14272	27
14274	27
14275	27
14276	27
14278	27
14281	27
14282	27
14285	27
14286	27
14287	27
14288	27
14290	27
14291	27
14292	27
14294	27
14295	27
14296	27
14297	27
14298	27
14299	27
14301	27
14302	27
14303	27
14305	27
14306	27
14307	27
14309	27
14310	27
14311	27
14312	27
14313	27
14314	27
14317	27
14319	27
14320	27
14322	27
14323	27
14326	27
14328	27
14331	27
14332	27
14333	27
14334	27
14335	27
14337	27
14338	27
14341	27
14342	27
14343	27
14344	27
14345	27
14346	27
14347	27
14348	27
14349	27
14350	27
14352	27
14353	27
14354	27
14355	27
14357	27
14358	27
14359	27
14360	27
14361	27
14362	27
14363	27
14366	27
14367	27
14368	27
14369	27
14370	27
14372	27
14373	27
14379	27
14380	27
14383	27
14393	27
14394	27
14395	27
14396	27
14397	27
14398	27
14400	27
14403	27
14405	27
14406	27
14410	27
14411	27
14412	27
14413	27
14414	27
14416	27
14422	27
14423	27
14424	27
14425	27
14427	27
14428	27
14430	27
14432	27
14433	27
14434	27
14435	27
14436	27
14437	27
14438	27
14445	27
14446	27
14447	27
14448	27
14449	27
14450	27
14451	27
14456	27
14457	27
14461	27
14464	27
14465	27
14466	27
14467	27
14468	27
14469	27
14470	27
14472	27
14474	27
14475	27
14476	27
14478	27
14479	27
14480	27
14481	27
14484	27
14486	27
14491	27
14494	26
14496	26
14497	26
14498	26
14500	26
14501	26
14502	26
14507	26
14508	26
14509	26
14510	26
14511	26
14512	26
14515	26
14517	26
14518	26
14522	26
14523	26
14527	26
14528	26
14530	26
14531	26
14532	26
14533	26
14535	26
14536	26
14537	26
14539	26
14540	26
14541	26
14543	26
14544	26
14545	26
14547	26
14548	26
14549	26
14550	26
14551	26
14552	26
14553	26
14556	26
14557	26
14558	26
14559	26
14560	26
14561	26
14563	26
14564	26
14565	26
14566	26
14567	26
14568	26
14570	26
14571	26
14572	26
14574	26
14575	26
14576	26
14577	26
14579	26
14580	26
14581	26
14583	26
14584	26
14585	26
14586	26
14587	26
14589	26
14590	26
14591	26
14594	26
14595	26
14596	26
14597	26
14598	26
14600	26
14602	26
14604	26
14605	26
14606	26
14607	26
14608	26
14609	26
14611	26
14612	26
14613	26
14614	26
14615	26
14617	26
14620	26
14622	26
14624	26
14625	26
14626	26
14627	26
14628	26
14629	26
14630	26
14631	26
14632	26
14633	26
14634	26
14635	26
14636	26
14637	26
14639	26
14640	26
14641	26
14642	26
14643	26
14644	26
14645	26
14648	26
14649	26
14650	26
14651	26
14652	26
14653	26
14655	26
14657	26
14659	26
14660	26
14661	26
14663	26
14664	26
14665	26
14667	26
14668	26
14669	26
14670	26
14671	26
14672	26
14673	26
14674	26
14675	26
14676	26
14677	26
14678	26
14679	26
14680	26
14681	26
14683	26
14686	26
14687	26
14688	26
14689	26
14692	26
14694	26
14696	26
14697	26
14698	26
14699	26
14700	26
14701	26
14704	26
14705	26
14706	26
14707	26
14708	26
14709	26
14711	26
14713	26
14714	26
14715	26
14716	26
14717	26
14718	26
14719	26
14720	26
14721	26
14723	26
14724	26
14726	26
14727	26
14729	26
14731	26
14732	26
14734	26
14736	26
14738	26
14740	26
14744	26
14745	26
14746	26
14748	26
14749	26
14750	26
14753	26
14754	26
14756	26
14757	26
14758	26
14759	26
14761	26
14762	26
14766	26
14767	26
14768	26
14771	26
14772	26
14774	26
14775	26
14776	26
14778	26
14779	26
14780	26
14782	26
14783	26
14784	26
14785	26
14786	26
14787	26
14788	26
14789	26
14791	26
14792	26
14795	26
14797	26
14798	26
14801	26
14804	26
14805	26
14807	26
14808	26
14811	26
14812	26
14816	26
14818	26
14819	26
14822	26
14824	26
14826	26
14827	26
14828	26
14829	26
14830	26
14833	26
14834	26
14835	26
14836	26
14837	26
14839	26
14843	26
14845	26
14846	26
14849	26
14852	26
14854	26
14857	26
14859	26
14860	26
14862	26
14864	26
14866	26
14867	26
14868	26
14869	26
14871	26
14872	26
14874	26
14877	26
14878	26
14880	26
14881	26
14882	26
14884	26
14885	26
14886	26
14888	26
14890	26
14892	26
14893	26
14896	26
14898	26
14900	26
14902	26
14903	26
14904	26
14905	26
14908	26
14910	26
14913	26
14916	26
14918	26
14920	26
14921	26
14922	26
14924	26
14925	26
14927	26
14929	26
14934	26
14935	26
14936	26
14937	26
14938	26
14941	26
14942	26
14944	26
14945	26
14948	26
14949	26
14950	26
14951	26
14952	26
14954	26
14956	26
14957	26
14960	26
14961	26
14962	26
14967	26
14969	26
14970	26
14971	26
14972	26
14973	26
14974	26
14975	26
14976	26
14982	26
14983	26
14984	26
14986	26
14987	26
14988	26
14989	26
14990	26
14991	26
14992	26
14993	26
14997	26
14999	26
15000	26
15002	26
15003	26
15006	26
15007	26
15009	26
15013	26
15016	26
15017	26
15018	26
15020	26
15021	26
15022	26
15024	26
15025	26
15027	26
15030	26
15033	26
15034	26
15036	26
15037	26
15038	26
15039	26
15040	26
15042	26
15044	26
15045	26
15047	26
15048	26
15049	26
15051	26
15052	26
15053	26
15054	26
15056	26
15057	26
15058	26
15059	26
15060	26
15063	26
15067	26
15068	26
15072	26
15073	26
15074	26
15076	26
15078	26
15079	26
15081	26
15084	26
15086	26
15087	26
15090	26
15094	26
15095	26
15096	26
15097	26
15099	26
15103	26
15105	26
15108	26
15109	26
15110	26
15111	26
15112	26
15113	26
15114	26
15115	26
15116	26
15118	26
15120	26
15122	26
15124	26
15125	26
15128	26
15129	26
15130	26
15131	26
15132	26
15133	26
15134	26
15135	26
15139	26
15142	26
15143	26
15144	26
15146	26
15147	26
15148	26
15149	26
15150	26
15154	26
15158	26
15159	26
15161	26
15162	26
15170	26
15172	26
15174	26
15175	26
15177	26
15178	26
15179	26
15180	26
15183	26
15184	26
15185	26
15186	26
15189	26
15191	26
15192	26
15193	26
15194	26
15196	26
15197	26
15199	26
15200	26
15203	26
15204	26
15207	26
15208	26
15212	26
15214	26
15215	26
15219	26
15220	26
15223	25
15225	25
15226	25
15227	25
15228	25
15229	25
15230	25
15233	25
15234	25
15235	25
15236	25
15237	25
15240	25
15241	25
15244	25
15251	25
15253	25
15254	25
15256	25
15257	25
15259	25
15260	25
15261	25
15263	25
15264	25
15265	25
15266	25
15271	25
15274	25
15277	25
15279	25
15280	25
15282	25
15284	25
15286	25
15287	25
15290	25
15292	25
15293	25
15294	25
15296	25
15297	25
15298	25
15300	25
15302	25
15303	25
15304	25
15307	25
15308	25
15309	25
15311	25
15312	25
15314	25
15315	25
15316	25
15318	25
15319	25
15321	25
15322	25
15325	25
15327	25
15328	25
15332	25
15333	25
15337	25
15339	25
15341	25
15342	25
15344	25
15346	25
15348	25
15349	25
15350	25
15351	25
15352	25
15354	25
15356	25
15357	25
15358	25
15359	25
15360	25
15361	25
15363	25
15364	25
15365	25
15366	25
15367	25
15369	25
15372	25
15373	25
15377	25
15379	25
15380	25
15381	25
15382	25
15385	25
15386	25
15387	25
15388	25
15391	25
15392	25
15395	25
15396	25
15397	25
15400	25
15401	25
15403	25
15404	25
15406	25
15408	25
15410	25
15411	25
15413	25
15414	25
15416	25
15417	25
15418	25
15422	25
15423	25
15424	25
15425	25
15426	25
15428	25
15430	25
15432	25
15433	25
15435	25
15436	25
15437	25
15440	25
15441	25
15442	25
15443	25
15446	25
15447	25
15448	25
15449	25
15451	25
15452	25
15455	25
15456	25
15457	25
15458	25
15461	25
15462	25
15463	25
15464	25
15465	25
15469	25
15470	25
15472	25
15473	25
15478	25
15479	25
15480	25
15482	25
15484	25
15485	25
15486	25
15488	25
15489	25
15491	25
15492	25
15493	25
15494	25
15498	25
15499	25
15500	25
15501	25
15504	25
15505	25
15507	25
15508	25
15510	25
15511	25
15512	25
15514	25
15515	25
15516	25
15517	25
15518	25
15521	25
15522	25
15523	25
15526	25
15527	25
15528	25
15529	25
15530	25
15532	25
15534	25
15535	25
15536	25
15539	25
15540	25
15542	25
15545	25
15546	25
15547	25
15548	25
15552	25
15555	25
15556	25
15557	25
15558	25
15559	25
15560	25
15561	25
15564	25
15566	25
15567	25
15570	25
15573	25
15575	25
15576	25
15577	25
15578	25
15579	25
15580	25
15581	25
15582	25
15583	25
15584	25
15585	25
15587	25
15590	25
15592	25
15594	25
15598	25
15599	25
15600	25
15601	25
15602	25
15603	25
15604	25
15605	25
15606	25
15607	25
15610	25
15611	25
15615	25
15617	25
15618	25
15619	25
15620	25
15626	25
15627	25
15628	25
15629	25
15631	25
15632	25
15634	25
15636	25
15638	25
15641	25
15645	25
15646	25
15647	25
15652	25
15653	25
15660	25
15662	25
15663	25
15666	25
15667	25
15668	25
15670	25
15672	25
15673	25
15674	25
15677	25
15678	25
15679	25
15682	25
15683	25
15684	25
15685	25
15686	25
15687	25
15690	25
15692	25
15694	25
15695	25
15696	25
15701	25
15702	25
15705	25
15707	25
15710	25
15711	25
15712	25
15713	25
15714	25
15716	25
15717	25
15718	25
15720	25
15721	25
15722	25
15723	25
15724	25
15726	25
15727	25
15730	25
15733	25
15734	25
15735	25
15736	25
15737	25
15738	25
15739	25
15742	25
15743	25
15744	25
15745	25
15747	25
15748	25
15749	25
15750	25
15751	25
15753	25
15754	25
15755	25
15756	25
15757	25
15759	25
15760	25
15761	25
15762	25
15763	25
15764	25
15766	25
15767	25
15768	25
15770	25
15773	25
15776	25
15777	25
15779	25
15781	25
15782	25
15784	25
15787	25
15790	25
15791	25
15792	25
15793	25
15795	25
15796	25
15798	25
15801	25
15804	25
15805	25
15806	25
15808	25
15809	25
15811	25
15814	25
15819	25
15824	25
15825	25
15827	25
15829	25
15830	25
15833	25
15834	25
15835	25
15843	25
15844	25
15845	25
15848	25
15851	25
15853	25
15854	25
15855	25
15856	25
15859	25
15863	25
15865	25
15866	25
15867	25
15868	25
15869	25
15872	25
15876	25
15878	25
15879	25
15880	25
15881	25
15886	25
15887	25
15894	25
15896	25
15898	25
15899	25
15900	25
15903	25
15904	25
15905	25
15908	25
15912	25
15915	25
15917	25
15918	25
15919	25
15920	25
15921	25
15922	25
15926	25
15929	25
15933	25
15934	25
15935	25
15936	25
15941	25
15950	25
15952	25
15954	25
15959	25
15960	25
15961	25
15963	25
15966	25
15969	25
15971	25
15976	25
15978	25
15979	25
15981	24
15982	24
15984	24
15989	24
15991	24
15992	24
15994	24
15996	24
15998	24
15999	24
16000	24
16001	24
16003	24
16004	24
16005	24
16006	24
16007	24
16008	24
16009	24
16011	24
16012	24
16013	24
16015	24
16016	24
16017	24
16018	24
16019	24
16020	24
16022	24
16024	24
16026	24
16027	24
16029	24
16030	24
16031	24
16032	24
16033	24
16034	24
16037	24
16042	24
16043	24
16044	24
16045	24
16047	24
16050	24
16051	24
16054	24
16055	24
16056	24
16057	24
16058	24
16059	24
16061	24
16062	24
16063	24
16066	24
16067	24
16070	24
16073	24
16074	24
16075	24
16076	24
16077	24
16078	24
16079	24
16082	24
16084	24
16085	24
16088	24
16089	24
16090	24
16094	24
16095	24
16096	24
16097	24
16098	24
16101	24
16103	24
16106	24
16109	24
16110	24
16114	24
16116	24
16117	24
16118	24
16122	24
16123	24
16125	24
16126	24
16127	24
16129	24
16131	24
16132	24
16133	24
16135	24
16136	24
16137	24
16141	24
16142	24
16143	24
16144	24
16145	24
16146	24
16147	24
16148	24
16150	24
16152	24
16153	24
16154	24
16155	24
16156	24
16158	24
16161	24
16162	24
16163	24
16164	24
16165	24
16167	24
16168	24
16170	24
16172	24
16173	24
16175	24
16176	24
16177	24
16178	24
16179	24
16181	24
16182	24
16183	24
16184	24
16186	24
16187	24
16189	24
16190	24
16192	24
16193	24
16197	24
16198	24
16199	24
16201	24
16203	24
16205	24
16206	24
16207	24
16208	24
16211	24
16212	24
16213	24
16214	24
16215	24
16216	24
16218	24
16219	24
16220	24
16222	24
16224	24
16226	24
16229	24
16230	24
16232	24
16234	24
16238	24
16239	24
16240	24
16242	24
16243	24
16246	24
16247	24
16249	24
16250	24
16251	24
16254	24
16256	24
16257	24
16258	24
16261	24
16262	24
16263	24
16264	24
16265	24
16266	24
16267	24
16268	24
16269	24
16271	24
16273	24
16274	24
16278	24
16279	24
16281	24
16283	24
16284	24
16285	24
16286	24
16287	24
16289	24
16290	24
16291	24
16293	24
16295	24
16296	24
16297	24
16299	24
16300	24
16302	24
16303	24
16305	24
16306	24
16309	24
16310	24
16312	24
16314	24
16315	24
16316	24
16318	24
16320	24
16321	24
16322	24
16324	24
16326	24
16327	24
16328	24
16330	24
16331	24
16332	24
16334	24
16339	24
16340	24
16341	24
16343	24
16347	24
16350	24
16351	24
16352	24
16355	24
16356	24
16363	24
16366	24
16367	24
16370	24
16371	24
16372	24
16373	24
16375	24
16376	24
16379	24
16381	24
16385	24
16386	24
16388	24
16389	24
16390	24
16393	24
16395	24
16396	24
16398	24
16399	24
16400	24
16401	24
16405	24
16407	24
16408	24
16411	24
16414	24
16416	24
16417	24
16418	24
16419	24
16420	24
16422	24
16423	24
16424	24
16425	24
16426	24
16427	24
16428	24
16432	24
16434	24
16435	24
16438	24
16439	24
16440	24
16442	24
16443	24
16444	24
16445	24
16448	24
16449	24
16450	24
16451	24
16455	24
16457	24
16458	24
16459	24
16463	24
16464	24
16470	24
16471	24
16472	24
16473	24
16475	24
16477	24
16478	24
16479	24
16480	24
16481	24
16482	24
16484	24
16485	24
16487	24
16489	24
16492	24
16494	24
16495	24
16496	24
16499	24
16501	24
16503	24
16504	24
16505	24
16506	24
16507	24
16508	24
16510	24
16511	24
16512	24
16516	24
16517	24
16519	24
16521	24
16524	24
16525	24
16527	24
16528	24
16529	24
16532	24
16533	24
16534	24
16536	24
16539	24
16542	24
16543	24
16544	24
16545	24
16546	24
16547	24
16548	24
16550	24
16551	24
16553	24
16555	24
16556	24
16558	24
16559	24
16560	24
16561	24
16563	24
16564	24
16566	24
16567	24
16569	24
16571	24
16572	24
16573	24
16574	24
16575	24
16577	24
16579	24
16580	24
16582	24
16583	24
16584	24
16585	24
16586	24
16588	24
16589	24
16591	24
16592	24
16593	24
16594	24
16596	24
16597	24
16598	24
16599	24
16600	24
16601	24
16602	24
16603	24
16605	24
16607	24
16608	24
16609	24
16610	24
16611	24
16612	24
16613	24
16614	24
16616	24
16617	24
16618	24
16619	24
16620	24
16621	24
16622	24
16625	24
16627	24
16628	24
16629	24
16630	24
16631	24
16632	24
16633	24
16639	24
16641	24
16642	24
16643	24
16648	24
16652	24
16653	24
16655	24
16657	24
16658	24
16659	24
16660	24
16661	24
16662	24
16663	24
16665	24
16666	24
16668	24
16669	24
16670	24
16671	24
16673	24
16675	24
16676	24
16678	24
16681	24
16684	24
16685	24
16686	24
16687	24
16688	24
16689	24
16690	24
16691	24
16693	24
16694	24
16695	24
16696	24
16697	24
16700	24
16703	24
16704	24
16705	24
16706	24
16709	24
16711	24
16712	24
16714	24
16715	24
16716	24
16717	24
16718	24
16720	24
16724	24
16725	24
16726	24
16728	24
16729	24
16730	24
16734	24
16736	24
16737	24
16738	24
16740	24
16741	24
16744	24
16746	24
16751	24
16755	24
16758	24
16759	24
16760	24
16762	24
16763	24
16764	24
16766	24
16767	24
16771	24
16774	24
16776	24
16779	24
16782	24
16786	24
16787	24
16789	24
16790	24
16791	24
16794	24
16795	24
16796	24
16797	24
16798	24
16799	24
16802	24
16805	24
16806	24
16807	24
16808	24
16810	24
16811	24
16812	24
16814	24
16815	24
16816	24
16821	24
16822	24
16823	24
16824	24
16825	24
16827	24
16829	24
16830	24
16832	24
16833	24
16837	24
16839	24
16840	24
16842	24
16844	24
16845	24
16846	24
16853	24
16855	24
16856	24
16860	24
16861	24
16865	24
16867	24
16868	24
16869	24
16871	24
16872	24
16875	24
16876	24
16877	24
16878	24
16880	24
16881	24
16882	24
16883	24
16884	24
16885	24
16886	24
16887	24
16888	24
16889	24
16890	24
16891	24
16892	24
16894	24
16895	24
16896	24
16897	24
16898	24
16901	24
16904	24
16906	24
16907	24
16908	24
16911	24
16916	24
16917	24
16918	24
16920	24
16923	24
16927	24
16928	24
16929	24
16931	24
16933	24
16935	24
16936	24
16937	24
16938	24
16942	24
16944	24
16946	24
16949	24
16950	24
16951	24
16953	24
16954	24
16955	24
16956	24
16958	24
16960	24
16963	24
16966	24
16967	24
16968	24
16969	24
16971	24
16974	24
16975	24
16977	24
16979	24
16981	24
16982	24
16986	24
16988	24
16990	24
16991	24
16992	24
16993	24
16994	24
16995	24
16998	24
16999	24
17000	24
17001	24
17003	24
17004	24
17005	24
17006	24
17008	24
17010	24
17012	24
17014	24
17017	24
17018	24
17020	24
17024	24
17025	24
17026	24
17028	24
17031	24
17035	24
17037	24
17038	24
17040	24
17044	24
17045	24
17046	24
17047	24
17053	24
17054	24
17055	24
17058	24
17059	24
17060	24
17061	24
17062	24
17067	24
17068	24
17069	24
17073	24
17077	24
17079	24
17080	24
17081	24
17082	24
17083	24
17084	24
17088	24
17094	24
17097	24
17101	24
17103	24
17106	24
17109	24
17111	24
17112	24
17113	24
17114	24
17118	24
17119	24
17122	24
17123	24
17125	24
17126	24
17127	24
17130	24
17132	24
17133	24
17136	24
17137	24
17140	24
17143	24
17144	24
17146	24
17147	24
17149	24
17152	24
17153	24
17154	24
17155	24
17157	24
17160	24
17161	24
17162	24
17163	24
17167	24
17168	24
17169	24
17172	24
17174	24
17176	24
17178	24
17182	24
17188	23
17189	23
17192	23
17194	23
17195	23
17196	23
17198	23
17200	23
17201	23
17202	23
17205	23
17206	23
17207	23
17208	23
17209	23
17210	23
17212	23
17213	23
17214	23
17217	23
17219	23
17220	23
17221	23
17223	23
17224	23
17227	23
17230	23
17234	23
17236	23
17237	23
17238	23
17239	23
17242	23
17243	23
17244	23
17246	23
17248	23
17249	23
17250	23
17251	23
17252	23
17253	23
17257	23
17258	23
17259	23
17261	23
17264	23
17265	23
17266	23
17267	23
17268	23
17271	23
17272	23
17273	23
17275	23
17276	23
17277	23
17282	23
17283	23
17285	23
17286	23
17287	23
17288	23
17289	23
17290	23
17291	23
17292	23
17293	23
17295	23
17296	23
17298	23
17299	23
17301	23
17302	23
17306	23
17307	23
17308	23
17309	23
17310	23
17312	23
17313	23
17314	23
17315	23
17317	23
17318	23
17319	23
17320	23
17321	23
17323	23
17324	23
17325	23
17326	23
17329	23
17330	23
17331	23
17332	23
17333	23
17334	23
17335	23
17336	23
17337	23
17340	23
17342	23
17344	23
17345	23
17346	23
17347	23
17350	23
17351	23
17352	23
17354	23
17355	23
17357	23
17358	23
17363	23
17364	23
17367	23
17369	23
17370	23
17371	23
17372	23
17374	23
17375	23
17376	23
17377	23
17378	23
17379	23
17380	23
17384	23
17386	23
17387	23
17388	23
17389	23
17390	23
17391	23
17392	23
17393	23
17395	23
17397	23
17398	23
17399	23
17401	23
17402	23
17403	23
17409	23
17410	23
17414	23
17416	23
17417	23
17420	23
17423	23
17424	23
17425	23
17429	23
17430	23
17431	23
17434	23
17435	23
17436	23
17439	23
17441	23
17443	23
17444	23
17446	23
17449	23
17452	23
17453	23
17455	23
17456	23
17459	23
17460	23
17461	23
17462	23
17463	23
17464	23
17465	23
17468	23
17469	23
17471	23
17472	23
17474	23
17475	23
17477	23
17479	23
17480	23
17484	23
17486	23
17487	23
17491	23
17492	23
17496	23
17497	23
17498	23
17500	23
17501	23
17505	23
17506	23
17507	23
17508	23
17509	23
17511	23
17513	23
17515	23
17517	23
17518	23
17519	23
17520	23
17521	23
17523	23
17525	23
17526	23
17528	23
17529	23
17531	23
17532	23
17533	23
17534	23
17535	23
17536	23
17540	23
17542	23
17544	23
17545	23
17546	23
17548	23
17549	23
17552	23
17553	23
17555	23
17556	23
17558	23
17559	23
17562	23
17564	23
17567	23
17569	23
17570	23
17576	23
17577	23
17578	23
17581	23
17583	23
17585	23
17586	23
17588	23
17590	23
17592	23
17593	23
17594	23
17595	23
17596	23
17597	23
17598	23
17601	23
17602	23
17603	23
17604	23
17605	23
17607	23
17609	23
17610	23
17611	23
17612	23
17613	23
17618	23
17619	23
17620	23
17621	23
17622	23
17624	23
17626	23
17629	23
17630	23
17631	23
17632	23
17635	23
17636	23
17637	23
17639	23
17648	23
17651	23
17652	23
17653	23
17654	23
17655	23
17658	23
17661	23
17662	23
17666	23
17667	23
17668	23
17669	23
17670	23
17671	23
17675	23
17677	23
17679	23
17681	23
17682	23
17683	23
17688	23
17689	23
17690	23
17693	23
17694	23
17695	23
17703	23
17705	23
17706	23
17707	23
17708	23
17709	23
17710	23
17712	23
17713	23
17714	23
17717	23
17718	23
17719	23
17720	23
17722	23
17724	23
17725	23
17726	23
17727	23
17729	23
17730	23
17731	23
17733	23
17736	23
17737	23
17738	23
17739	23
17740	23
17741	23
17743	23
17744	23
17745	23
17747	23
17748	23
17749	23
17751	23
17755	23
17759	23
17760	23
17763	23
17764	23
17765	23
17766	23
17769	23
17770	23
17773	23
17777	23
17778	23
17780	23
17781	23
17783	23
17785	23
17787	23
17789	23
17790	23
17792	23
17795	23
17796	23
17797	23
17799	23
17801	23
17804	23
17807	23
17808	23
17809	23
17810	23
17811	23
17812	23
17813	23
17815	23
17817	23
17818	23
17820	23
17823	23
17824	23
17825	23
17826	23
17832	23
17833	23
17837	23
17839	23
17841	23
17844	23
17845	23
17847	23
17851	23
17852	23
17855	23
17856	23
17857	23
17859	23
17860	23
17863	23
17864	23
17866	23
17872	23
17873	23
17874	23
17877	23
17878	23
17879	23
17884	23
17885	23
17886	23
17889	23
17890	23
17891	23
17894	23
17895	23
17903	23
17904	23
17907	23
17909	23
17913	23
17914	23
17915	23
17917	23
17918	23
17920	23
17921	23
17922	23
17923	23
17926	23
17927	23
17929	23
17931	23
17934	23
17935	23
17939	23
17940	23
17942	23
17943	23
17944	23
17947	23
17948	23
17950	23
17951	23
17952	23
17953	23
17957	23
17958	23
17960	23
17962	23
17963	23
17964	23
17965	23
17966	23
17967	23
17969	23
17971	23
17972	23
17973	23
17975	23
17977	23
17978	23
17979	23
17980	23
17981	23
17982	23
17985	23
17987	23
17988	23
17989	23
17990	23
17991	23
17993	23
17995	23
17996	23
17997	23
17999	23
18001	23
18003	23
18004	23
18009	23
18010	23
18012	23
18014	23
18016	23
18017	23
18019	23
18021	23
18024	23
18025	23
18026	23
18027	23
18028	23
18030	23
18031	23
18032	23
18033	23
18035	23
18040	23
18046	23
18047	23
18048	23
18049	23
18050	23
18052	23
18054	23
18058	23
18061	23
18065	23
18067	23
18068	23
18069	23
18070	23
18071	23
18073	23
18074	23
18075	23
18083	23
18084	23
18085	23
18090	23
18094	23
18096	23
18097	23
18100	22
18101	22
18102	22
18103	22
18106	22
18108	22
18109	22
18110	22
18111	22
18112	22
18113	22
18114	22
18115	22
18116	22
18117	22
18119	22
18120	22
18122	22
18124	22
18125	22
18126	22
18127	22
18128	22
18129	22
18130	22
18131	22
18132	22
18133	22
18134	22
18135	22
18136	22
18137	22
18138	22
18139	22
18140	22
18141	22
18144	22
18145	22
18148	22
18149	22
18151	22
18153	22
18157	22
18158	22
18159	22
18160	22
18162	22
18163	22
18165	22
18167	22
18168	22
18169	22
18170	22
18172	22
18173	22
18174	22
18175	22
18177	22
18179	22
18180	22
18181	22
18183	22
18185	22
18187	22
18191	22
18192	22
18195	22
18196	22
18197	22
18199	22
18202	22
18208	22
18209	22
18210	22
18212	22
18213	22
18215	22
18219	22
18220	22
18221	22
18223	22
18224	22
18226	22
18228	22
18229	22
18231	22
18233	22
18234	22
18235	22
18236	22
18237	22
18238	22
18240	22
18241	22
18242	22
18244	22
18245	22
18247	22
18249	22
18250	22
18251	22
18252	22
18253	22
18254	22
18259	22
18261	22
18262	22
18263	22
18264	22
18266	22
18267	22
18272	22
18273	22
18274	22
18276	22
18277	22
18278	22
18279	22
18280	22
18281	22
18282	22
18285	22
18286	22
18287	22
18288	22
18289	22
18291	22
18292	22
18296	22
18298	22
18299	22
18301	22
18302	22
18303	22
18305	22
18307	22
18308	22
18310	22
18311	22
18312	22
18313	22
18314	22
18315	22
18317	22
18319	22
18320	22
18321	22
18322	22
18323	22
18324	22
18326	22
18327	22
18328	22
18330	22
18332	22
18333	22
18334	22
18335	22
18336	22
18338	22
18339	22
18340	22
18341	22
18342	22
18344	22
18345	22
18346	22
18347	22
18349	22
18352	22
18354	22
18356	22
18357	22
18360	22
18361	22
18362	22
18363	22
18365	22
18369	22
18373	22
18374	22
18375	22
18377	22
18379	22
18380	22
18381	22
18383	22
18384	22
18385	22
18386	22
18387	22
18388	22
18392	22
18393	22
18394	22
18395	22
18396	22
18398	22
18399	22
18400	22
18401	22
18402	22
18403	22
18405	22
18406	22
18408	22
18409	22
18410	22
18412	22
18413	22
18415	22
18417	22
18418	22
18421	22
18422	22
18423	22
18424	22
18425	22
18426	22
18427	22
18429	22
18430	22
18433	22
18434	22
18435	22
18436	22
18437	22
18438	22
18440	22
18441	22
18442	22
18443	22
18444	22
18445	22
18446	22
18448	22
18450	22
18451	22
18452	22
18453	22
18454	22
18456	22
18457	22
18458	22
18459	22
18460	22
18462	22
18463	22
18465	22
18466	22
18468	22
18471	22
18472	22
18475	22
18476	22
18477	22
18478	22
18482	22
18483	22
18486	22
18489	22
18490	22
18492	22
18493	22
18494	22
18495	22
18496	22
18497	22
18498	22
18499	22
18500	22
18502	22
18503	22
18505	22
18506	22
18507	22
18508	22
18510	22
18513	22
18517	22
18523	22
18526	22
18529	22
18530	22
18531	22
18533	22
18534	22
18535	22
18536	22
18537	22
18538	22
18539	22
18540	22
18541	22
18542	22
18543	22
18544	22
18545	22
18546	22
18547	22
18548	22
18549	22
18550	22
18553	22
18554	22
18555	22
18557	22
18558	22
18559	22
18560	22
18563	22
18564	22
18565	22
18566	22
18567	22
18568	22
18569	22
18570	22
18571	22
18572	22
18573	22
18575	22
18578	22
18580	22
18583	22
18586	22
18587	22
18590	22
18591	22
18592	22
18593	22
18595	22
18596	22
18599	22
18602	22
18604	22
18605	22
18606	22
18607	22
18609	22
18611	22
18615	22
18616	22
18618	22
18619	22
18620	22
18621	22
18623	22
18624	22
18626	22
18631	22
18632	22
18636	22
18638	22
18640	22
18641	22
18644	22
18645	22
18646	22
18648	22
18649	22
18650	22
18651	22
18652	22
18654	22
18656	22
18657	22
18658	22
18661	22
18664	22
18665	22
18666	22
18668	22
18669	22
18671	22
18672	22
18673	22
18674	22
18675	22
18676	22
18677	22
18680	22
18683	22
18686	22
18691	22
18693	22
18694	22
18695	22
18696	22
18697	22
18698	22
18701	22
18706	22
18707	22
18710	22
18711	22
18712	22
18713	22
18716	22
18717	22
18718	22
18719	22
18723	22
18724	22
18726	22
18727	22
18728	22
18729	22
18731	22
18732	22
18734	22
18735	22
18737	22
18738	22
18740	22
18741	22
18742	22
18743	22
18745	22
18746	22
18748	22
18752	22
18754	22
18761	22
18762	22
18764	22
18765	22
18769	22
18773	22
18775	22
18778	22
18780	22
18785	22
18786	22
18789	22
18790	22
18791	22
18795	22
18798	22
18800	22
18801	22
18806	22
18807	22
18809	22
18810	22
18811	22
18812	22
18813	22
18814	22
18815	22
18818	22
18819	22
18822	22
18827	22
18828	22
18830	22
18832	22
18833	22
18835	22
18836	22
18838	22
18847	22
18851	22
18852	22
18853	22
18854	22
18855	22
18856	22
18859	22
18860	22
18863	22
18866	22
18867	22
18868	22
18869	22
18870	22
18871	22
18877	22
18878	22
18879	22
18880	22
18881	22
18883	22
18884	22
18885	22
18887	22
18889	22
18891	22
18894	22
18895	22
18896	22
18897	22
18899	22
18904	22
18907	22
18913	22
18914	22
18917	22
18918	22
18919	22
18923	22
18925	22
18926	22
18927	22
18931	22
18933	22
18934	22
18937	22
18938	22
18942	22
18943	22
18945	22
18946	22
18948	22
18950	22
18951	22
18952	22
18953	22
18954	22
18955	22
18956	22
18957	22
18958	22
18959	22
18961	22
18963	22
18966	22
18967	22
18968	22
18970	22
18972	22
18973	22
18974	22
18977	22
18978	22
18981	22
18982	22
18984	22
18986	22
18988	22
18990	22
18991	22
18992	22
18993	22
18995	22
18996	22
19000	22
19002	22
19003	22
19006	22
19009	22
19011	22
19012	22
19013	22
19014	22
19015	22
19017	22
19021	22
19022	22
19023	22
19026	22
19027	22
19028	22
19029	22
19030	22
19038	22
19039	22
19040	22
19041	22
19043	22
19048	22
19050	22
19052	22
19054	22
19061	22
19062	22
19066	22
19067	22
19068	22
19069	22
19071	22
19073	22
19075	22
19076	22
19080	22
19085	22
19086	22
19088	22
19090	22
19094	22
19095	22
19098	22
19099	22
19101	22
19102	22
19104	22
19106	22
19114	21
19116	21
19117	21
19118	21
19119	21
19121	21
19122	21
19123	21
19124	21
19126	21
19127	21
19128	21
19131	21
19132	21
19134	21
19138	21
19139	21
19141	21
19142	21
19143	21
19146	21
19147	21
19149	21
19150	21
19154	21
19155	21
19156	21
19159	21
19164	21
19168	21
19169	21
19172	21
19174	21
19175	21
19178	21
19179	21
19180	21
19181	21
19182	21
19183	21
19185	21
19188	21
19189	21
19190	21
19191	21
19192	21
19194	21
19195	21
19197	21
19198	21
19199	21
19200	21
19201	21
19203	21
19204	21
19205	21
19206	21
19208	21
19210	21
19211	21
19214	21
19215	21
19218	21
19220	21
19221	21
19222	21
19224	21
19225	21
19226	21
19228	21
19229	21
19232	21
19233	21
19236	21
19237	21
19239	21
19240	21
19241	21
19243	21
19244	21
19245	21
19247	21
19248	21
19249	21
19250	21
19251	21
19252	21
19253	21
19255	21
19256	21
19257	21
19260	21
19261	21
19262	21
19263	21
19264	21
19265	21
19266	21
19267	21
19268	21
19269	21
19270	21
19271	21
19273	21
19275	21
19276	21
19277	21
19278	21
19279	21
19282	21
19286	21
19287	21
19288	21
19289	21
19292	21
19293	21
19295	21
19296	21
19297	21
19298	21
19299	21
19300	21
19302	21
19303	21
19304	21
19305	21
19306	21
19307	21
19308	21
19309	21
19310	21
19312	21
19314	21
19316	21
19321	21
19322	21
19323	21
19324	21
19326	21
19327	21
19329	21
19330	21
19331	21
19332	21
19334	21
19336	21
19338	21
19339	21
19340	21
19341	21
19342	21
19344	21
19350	21
19352	21
19353	21
19354	21
19358	21
19359	21
19361	21
19362	21
19363	21
19364	21
19366	21
19367	21
19368	21
19369	21
19371	21
19372	21
19373	21
19375	21
19379	21
19380	21
19381	21
19382	21
19383	21
19384	21
19388	21
19390	21
19391	21
19393	21
19394	21
19395	21
19396	21
19397	21
19398	21
19399	21
19400	21
19401	21
19402	21
19403	21
19404	21
19406	21
19407	21
19408	21
19410	21
19412	21
19415	21
19416	21
19417	21
19418	21
19419	21
19420	21
19423	21
19424	21
19425	21
19426	21
19429	21
19430	21
19431	21
19434	21
19435	21
19436	21
19441	21
19443	21
19445	21
19446	21
19447	21
19448	21
19451	21
19453	21
19454	21
19456	21
19457	21
19458	21
19462	21
19464	21
19467	21
19469	21
19470	21
19471	21
19475	21
19476	21
19477	21
19478	21
19479	21
19480	21
19481	21
19482	21
19484	21
19485	21
19487	21
19489	21
19490	21
19491	21
19492	21
19493	21
19494	21
19495	21
19496	21
19499	21
19500	21
19501	21
19502	21
19503	21
19504	21
19505	21
19506	21
19510	21
19513	21
19514	21
19516	21
19518	21
19519	21
19520	21
19522	21
19523	21
19524	21
19526	21
19527	21
19528	21
19529	21
19531	21
19532	21
19533	21
19536	21
19537	21
19539	21
19540	21
19542	21
19543	21
19544	21
19545	21
19547	21
19548	21
19549	21
19550	21
19551	21
19553	21
19554	21
19557	21
19559	21
19564	21
19567	21
19568	21
19571	21
19573	21
19576	21
19577	21
19578	21
19579	21
19581	21
19583	21
19587	21
19588	21
19589	21
19591	21
19592	21
19594	21
19595	21
19596	21
19599	21
19600	21
19601	21
19603	21
19606	21
19610	21
19613	21
19615	21
19619	21
19620	21
19621	21
19623	21
19625	21
19626	21
19627	21
19629	21
19630	21
19631	21
19634	21
19635	21
19637	21
19638	21
19643	21
19645	21
19646	21
19648	21
19649	21
19650	21
19651	21
19652	21
19653	21
19655	21
19660	21
19662	21
19666	21
19667	21
19668	21
19670	21
19671	21
19672	21
19674	21
19676	21
19678	21
19679	21
19681	21
19682	21
19683	21
19685	21
19690	21
19691	21
19694	21
19695	21
19696	21
19697	21
19700	21
19703	21
19705	21
19706	21
19707	21
19708	21
19709	21
19711	21
19712	21
19713	21
19714	21
19718	21
19720	21
19721	21
19722	21
19724	21
19728	21
19729	21
19732	21
19733	21
19734	21
19737	21
19738	21
19739	21
19740	21
19741	21
19742	21
19745	21
19746	21
19747	21
19748	21
19754	21
19755	21
19756	21
19758	21
19759	21
19760	21
19762	21
19763	21
19764	21
19765	21
19766	21
19767	21
19769	21
19771	21
19772	21
19773	21
19776	21
19779	21
19780	21
19784	21
19786	21
19788	21
19789	21
19790	21
19792	21
19795	21
19796	21
19797	21
19798	21
19799	21
19800	21
19803	21
19810	21
19813	21
19814	21
19815	21
19816	21
19819	21
19820	21
19822	21
19823	21
19825	21
19827	21
19830	21
19831	21
19832	21
19833	21
19834	21
19837	21
19838	21
19839	21
19841	21
19843	21
19846	21
19849	21
19851	21
19853	21
19858	21
19864	21
19865	21
19868	21
19869	21
19870	21
19871	21
19872	21
19873	21
19874	21
19875	21
19878	21
19880	21
19885	21
19886	21
19889	21
19890	21
19893	21
19894	21
19895	21
19900	21
19901	21
19910	21
19911	21
19912	21
19913	21
19914	21
19918	21
19922	21
19924	21
19925	21
19927	21
19928	21
19929	21
19930	21
19932	21
19935	21
19936	21
19937	21
19938	21
19941	21
19942	21
19943	21
19944	21
19945	21
19946	21
19947	21
19948	21
19949	21
19951	21
19952	21
19953	21
19954	21
19955	21
19956	21
19957	21
19962	21
19963	21
19964	21
19965	21
19966	21
19967	21
19968	21
19974	21
19976	21
19977	21
19979	21
19981	21
19983	21
19984	21
19985	21
19986	21
19987	21
19989	21
19990	21
19991	21
19992	21
19993	21
19994	21
19998	21
19999	21
20001	21
20002	21
20003	21
20005	21
20006	21
20007	21
20008	21
20010	21
20011	21
20012	21
20013	21
20014	21
20018	21
20019	21
20020	21
20021	21
20025	21
20027	21
20028	21
20029	21
20030	21
20032	21
20034	21
20035	21
20036	21
20037	21
20039	21
20040	21
20041	21
20044	21
20045	21
20047	21
20049	21
20050	21
20051	21
20052	21
20053	21
20055	21
20056	21
20058	21
20059	21
20062	21
20069	21
20070	21
20071	21
20072	21
20074	21
20075	21
20076	21
20079	21
20082	21
20083	21
20084	21
20085	21
20088	21
20091	21
20093	21
20096	21
20099	21
20102	21
20104	21
20107	21
20109	21
20110	21
20111	21
20114	21
20115	21
20116	21
20119	21
20120	21
20123	21
20126	21
20127	21
20129	21
20130	21
20134	21
20136	21
20137	21
20138	21
20140	21
20146	21
20147	21
20148	21
20150	21
20155	21
20156	21
20157	21
20158	21
20159	21
20161	21
20162	21
20163	21
20165	21
20166	21
20169	21
20170	21
20173	21
20174	21
20175	21
20176	21
20180	21
20181	21
20183	21
20186	21
20190	21
20191	21
20192	21
20194	21
20196	21
20197	21
20198	21
20203	21
20206	21
20207	21
20208	21
20209	21
20211	21
20213	21
20215	21
20217	21
20218	21
20220	21
20225	21
20229	21
20235	21
20236	21
20237	21
20239	21
20240	21
20242	21
20245	21
20246	21
20248	21
20250	21
20251	21
20252	21
20253	21
20254	21
20256	21
20259	21
20260	21
20261	21
20262	21
20263	21
20264	21
20265	21
20267	21
20269	21
20270	21
20271	21
20274	21
20277	21
20278	21
20279	21
20280	21
20282	20
20283	20
20284	20
20286	20
20288	20
20289	20
20290	20
20293	20
20294	20
20296	20
20297	20
20298	20
20299	20
20300	20
20303	20
20304	20
20306	20
20307	20
20309	20
20310	20
20313	20
20314	20
20316	20
20317	20
20319	20
20321	20
20322	20
20323	20
20325	20
20330	20
20331	20
20337	20
20338	20
20339	20
20340	20
20342	20
20345	20
20346	20
20349	20
20351	20
20354	20
20355	20
20357	20
20358	20
20359	20
20361	20
20364	20
20365	20
20366	20
20367	20
20368	20
20369	20
20370	20
20371	20
20372	20
20373	20
20375	20
20376	20
20377	20
20378	20
20379	20
20380	20
20382	20
20383	20
20384	20
20388	20
20389	20
20391	20
20392	20
20395	20
20397	20
20400	20
20401	20
20402	20
20403	20
20404	20
20405	20
20406	20
20407	20
20408	20
20410	20
20411	20
20413	20
20414	20
20415	20
20417	20
20418	20
20419	20
20422	20
20424	20
20425	20
20427	20
20428	20
20430	20
20431	20
20432	20
20435	20
20436	20
20437	20
20439	20
20440	20
20441	20
20443	20
20445	20
20446	20
20448	20
20449	20
20450	20
20452	20
20454	20
20455	20
20456	20
20457	20
20459	20
20465	20
20466	20
20467	20
20468	20
20469	20
20474	20
20475	20
20476	20
20477	20
20478	20
20480	20
20481	20
20483	20
20484	20
20485	20
20486	20
20487	20
20490	20
20492	20
20494	20
20496	20
20497	20
20498	20
20500	20
20501	20
20502	20
20503	20
20504	20
20506	20
20509	20
20512	20
20513	20
20515	20
20516	20
20517	20
20521	20
20522	20
20523	20
20525	20
20527	20
20528	20
20531	20
20533	20
20534	20
20535	20
20538	20
20541	20
20542	20
20545	20
20550	20
20551	20
20553	20
20554	20
20555	20
20556	20
20557	20
20558	20
20559	20
20561	20
20562	20
20563	20
20564	20
20565	20
20566	20
20568	20
20571	20
20572	20
20573	20
20574	20
20575	20
20577	20
20579	20
20580	20
20581	20
20582	20
20586	20
20587	20
20588	20
20591	20
20592	20
20593	20
20594	20
20596	20
20597	20
20598	20
20599	20
20600	20
20601	20
20602	20
20605	20
20606	20
20608	20
20609	20
20613	20
20614	20
20616	20
20618	20
20619	20
20620	20
20621	20
20622	20
20624	20
20625	20
20627	20
20628	20
20630	20
20631	20
20633	20
20635	20
20636	20
20638	20
20640	20
20642	20
20644	20
20645	20
20646	20
20648	20
20649	20
20650	20
20651	20
20654	20
20655	20
20656	20
20657	20
20658	20
20660	20
20661	20
20664	20
20665	20
20666	20
20667	20
20669	20
20671	20
20673	20
20675	20
20676	20
20677	20
20680	20
20681	20
20682	20
20684	20
20685	20
20686	20
20687	20
20688	20
20689	20
20690	20
20692	20
20693	20
20695	20
20696	20
20697	20
20698	20
20699	20
20702	20
20703	20
20704	20
20705	20
20706	20
20707	20
20712	20
20715	20
20717	20
20720	20
20721	20
20722	20
20723	20
20725	20
20729	20
20730	20
20732	20
20736	20
20738	20
20739	20
20740	20
20741	20
20742	20
20746	20
20747	20
20748	20
20749	20
20750	20
20751	20
20752	20
20753	20
20754	20
20755	20
20756	20
20758	20
20760	20
20763	20
20764	20
20765	20
20769	20
20771	20
20774	20
20777	20
20778	20
20779	20
20780	20
20782	20
20785	20
20786	20
20787	20
20788	20
20789	20
20791	20
20794	20
20795	20
20796	20
20797	20
20799	20
20801	20
20802	20
20804	20
20807	20
20808	20
20809	20
20810	20
20812	20
20813	20
20814	20
20817	20
20818	20
20819	20
20821	20
20822	20
20823	20
20824	20
20825	20
20826	20
20827	20
20828	20
20831	20
20832	20
20833	20
20834	20
20836	20
20837	20
20838	20
20843	20
20844	20
20845	20
20848	20
20849	20
20852	20
20854	20
20855	20
20856	20
20857	20
20858	20
20860	20
20861	20
20862	20
20863	20
20865	20
20866	20
20868	20
20869	20
20871	20
20872	20
20873	20
20875	20
20876	20
20879	20
20882	20
20883	20
20885	20
20886	20
20887	20
20888	20
20890	20
20891	20
20892	20
20896	20
20897	20
20898	20
20899	20
20900	20
20902	20
20903	20
20907	20
20908	20
20910	20
20913	20
20914	20
20915	20
20916	20
20917	20
20918	20
20919	20
20920	20
20921	20
20922	20
20925	20
20927	20
20928	20
20929	20
20930	20
20931	20
20932	20
20934	20
20935	20
20937	20
20940	20
20942	20
20944	20
20945	20
20947	20
20948	20
20949	20
20952	20
20953	20
20954	20
20957	20
20959	20
20960	20
20961	20
20964	20
20965	20
20966	20
20967	20
20968	20
20969	20
20972	20
20976	20
20978	20
20980	20
20981	20
20982	20
20984	20
20986	20
20987	20
20989	20
20991	20
20992	20
20998	20
20999	20
21000	20
21003	20
21006	20
21008	20
21010	20
21011	20
21012	20
21013	20
21014	20
21015	20
21018	20
21019	20
21020	20
21021	20
21025	20
21027	20
21029	20
21031	20
21032	20
21034	20
21035	20
21038	20
21040	20
21043	20
21046	20
21047	20
21048	20
21049	20
21052	20
21053	20
21054	20
21055	20
21056	20
21057	20
21060	20
21061	20
21062	20
21063	20
21064	20
21065	20
21066	20
21068	20
21072	20
21073	20
21074	20
21076	20
21082	20
21084	20
21085	20
21087	20
21088	20
21093	20
21095	20
21096	20
21097	20
21098	20
21099	20
21100	20
21101	20
21102	20
21103	20
21105	20
21106	20
21108	20
21110	20
21111	20
21114	20
21117	20
21118	20
21122	20
21123	20
21124	20
21127	20
21129	20
21130	20
21132	20
21133	20
21134	20
21135	20
21136	20
21137	20
21141	20
21143	20
21144	20
21145	20
21146	20
21148	20
21149	20
21153	20
21154	20
21155	20
21156	20
21158	20
21160	20
21162	20
21163	20
21171	20
21173	20
21175	20
21177	20
21181	20
21182	20
21184	20
21186	20
21187	20
21189	20
21190	20
21191	20
21192	20
21193	20
21195	20
21196	20
21197	20
21200	20
21201	20
21202	20
21204	20
21205	20
21206	20
21207	20
21209	20
21210	20
21211	20
21213	20
21214	20
21215	20
21217	20
21218	20
21221	20
21222	20
21223	20
21224	20
21225	20
21226	20
21228	20
21230	20
21231	20
21234	20
21236	20
21237	20
21238	20
21240	20
21241	20
21242	20
21245	20
21247	20
21248	20
21249	20
21252	20
21253	20
21255	20
21257	20
21259	20
21260	20
21261	20
21263	20
21265	20
21266	20
21267	20
21269	20
21270	20
21271	20
21273	20
21274	20
21275	20
21276	20
21277	20
21278	20
21279	20
21282	20
21283	20
21284	20
21285	20
21286	20
21287	20
21288	20
21291	20
21295	20
21296	20
21301	20
21302	20
21304	20
21305	20
21306	20
21307	20
21309	20
21310	20
21312	20
21313	20
21314	20
21315	20
21316	20
21317	20
21318	20
21319	20
21322	20
21323	20
21325	20
21326	20
21327	20
21329	20
21330	20
21331	20
21334	20
21335	20
21336	20
21338	20
21339	20
21341	20
21342	20
21344	20
21345	20
21346	20
21348	20
21349	20
21350	20
21351	20
21352	20
21353	20
21355	20
21357	20
21358	20
21359	20
21360	20
21361	20
21364	20
21367	20
21369	20
21370	20
21371	20
21378	20
21379	20
21380	20
21381	20
21382	20
21388	20
21391	20
21392	20
21393	20
21394	20
21396	20
21399	20
21404	20
21407	20
21409	20
21410	20
21412	20
21413	20
21416	20
21418	20
21421	20
21422	20
21423	20
21424	20
21425	20
21427	20
21430	20
21431	20
21433	20
21434	20
21435	20
21436	20
21438	20
21439	20
21441	20
21442	20
21446	20
21448	20
21450	20
21452	20
21453	20
21456	20
21458	20
21459	20
21460	20
21462	20
21463	20
21464	20
21465	20
21468	20
21470	20
21471	20
21472	20
21473	20
21474	20
21476	20
21477	20
21481	20
21484	20
21486	20
21488	20
21490	20
21494	20
21495	20
21496	20
21498	20
21499	20
21500	20
21502	20
21503	20
21506	20
21507	20
21510	20
21511	20
21512	20
21513	20
21514	20
21515	20
21516	20
21517	20
21520	20
21521	20
21524	20
21525	20
21526	20
21527	20
21528	20
21529	20
21530	20
21531	20
21532	20
21534	20
21535	20
21536	20
21538	20
21539	20
21542	20
21543	20
21545	20
21547	20
21550	20
21551	20
21552	20
21553	20
21554	20
21555	20
21557	20
21560	20
21561	20
21562	20
21563	20
21564	20
21565	20
21566	20
21568	20
21569	20
21572	20
21574	20
21575	20
21578	20
21581	20
21585	20
21587	20
21588	20
21591	20
21595	20
21597	20
21598	20
21600	20
21602	20
21605	20
21606	20
21607	20
21608	20
21609	20
21610	20
21611	20
21613	20
21615	20
21617	20
21618	20
21619	20
21621	20
21623	20
21624	20
21626	20
21627	20
21630	20
21631	20
21632	20
21633	20
21634	20
21637	20
21638	20
21640	20
21641	20
21645	20
21647	20
21649	20
21650	20
21651	20
21652	20
21654	20
21655	20
21656	20
21657	20
21659	20
21660	20
21661	20
21662	20
21663	20
21664	20
21666	20
21669	20
21671	20
21672	20
21673	20
21675	20
21676	20
21678	20
21681	20
21682	20
21684	20
21685	20
21686	20
21687	20
21688	20
21689	20
21693	20
21694	20
21695	20
21701	20
21703	20
21704	20
21705	20
21708	20
21710	20
21712	20
21714	20
21716	20
21717	20
21718	20
21719	20
21721	20
21723	20
21724	20
21725	20
21726	20
21727	20
21728	20
21729	20
21731	20
21732	20
21733	20
21735	20
21737	20
21738	20
21741	20
21742	20
21744	20
21745	20
21748	20
21749	20
21751	20
21755	20
21756	20
21760	20
21764	20
21768	20
21772	20
21773	20
21774	20
21775	20
21776	20
21778	20
21780	20
21783	20
21788	20
21793	20
21795	20
21796	20
21797	20
21799	20
21800	20
21802	20
21805	20
21807	20
21808	20
21810	20
21811	20
21812	20
21813	20
21817	20
21818	20
21820	20
21821	20
21822	20
21823	20
21824	20
21825	20
21826	20
21827	20
21828	20
21831	20
21832	20
21833	20
21836	20
21837	20
21841	20
21842	20
21844	20
21845	20
21848	20
21849	20
21851	20
21852	20
21853	20
21855	20
21856	20
21865	20
21869	20
21874	20
21876	20
21877	20
21878	20
21879	20
21880	20
21883	20
21890	20
21891	20
21892	20
21895	20
21896	20
21897	20
21898	20
21899	20
21900	20
21902	20
21903	20
21908	20
21910	20
21911	20
21913	20
21914	20
21915	20
21918	20
21923	20
21925	20
21926	20
21930	20
21932	20
21935	20
21939	20
21942	20
21945	20
21946	20
21951	20
21952	20
21953	20
21954	20
21955	20
21959	20
21961	20
21962	20
21966	20
21967	20
21968	20
21969	20
21970	20
21971	20
21972	20
21973	20
21974	20
21976	20
21977	20
21979	20
21983	20
21984	20
21986	20
21989	20
21990	20
21991	20
21992	20
21993	20
21994	20
21995	20
21996	20
21997	20
21998	20
21999	20
22000	20
22003	20
22004	20
22005	20
22006	20
22007	20
22008	20
22009	20
22010	20
22011	20
22012	20
22014	20
22015	20
22016	20
22019	19
22022	19
22023	19
22024	19
22028	19
22029	19
22030	19
22034	19
22036	19
22039	19
22040	19
22041	19
22042	19
22047	19
22048	19
22049	19
22050	19
22051	19
22052	19
22053	19
22054	19
22055	19
22057	19
22059	19
22060	19
22064	19
22065	19
22066	19
22069	19
22070	19
22071	19
22072	19
22073	19
22075	19
22080	19
22085	19
22087	19
22090	19
22091	19
22092	19
22093	19
22094	19
22095	19
22098	19
22099	19
22100	19
22101	19
22103	19
22104	19
22106	19
22107	19
22108	19
22109	19
22112	19
22113	19
22114	19
22115	19
22116	19
22117	19
22118	19
22120	19
22121	19
22127	19
22129	19
22130	19
22131	19
22132	19
22133	19
22135	19
22136	19
22137	19
22139	19
22140	19
22142	19
22143	19
22144	19
22145	19
22146	19
22149	19
22150	19
22152	19
22153	19
22154	19
22155	19
22156	19
22159	19
22162	19
22164	19
22165	19
22166	19
22168	19
22170	19
22171	19
22172	19
22179	19
22180	19
22181	19
22182	19
22184	19
22185	19
22186	19
22187	19
22188	19
22189	19
22190	19
22192	19
22195	19
22196	19
22197	19
22198	19
22199	19
22202	19
22204	19
22207	19
22209	19
22210	19
22212	19
22213	19
22214	19
22215	19
22217	19
22220	19
22221	19
22222	19
22224	19
22225	19
22227	19
22228	19
22229	19
22233	19
22234	19
22235	19
22236	19
22240	19
22241	19
22243	19
22244	19
22247	19
22248	19
22249	19
22250	19
22252	19
22253	19
22254	19
22255	19
22258	19
22259	19
22260	19
22261	19
22262	19
22263	19
22264	19
22265	19
22266	19
22267	19
22268	19
22270	19
22271	19
22272	19
22274	19
22275	19
22276	19
22277	19
22280	19
22282	19
22283	19
22284	19
22285	19
22286	19
22287	19
22288	19
22289	19
22290	19
22291	19
22292	19
22294	19
22296	19
22297	19
22298	19
22300	19
22301	19
22303	19
22307	19
22309	19
22310	19
22311	19
22313	19
22314	19
22318	19
22319	19
22320	19
22325	19
22326	19
22327	19
22332	19
22333	19
22335	19
22338	19
22339	19
22342	19
22343	19
22344	19
22346	19
22348	19
22349	19
22350	19
22351	19
22352	19
22353	19
22354	19
22357	19
22358	19
22359	19
22360	19
22361	19
22362	19
22365	19
22366	19
22367	19
22368	19
22371	19
22372	19
22373	19
22376	19
22377	19
22379	19
22383	19
22384	19
22385	19
22386	19
22388	19
22389	19
22390	19
22394	19
22395	19
22397	19
22398	19
22399	19
22400	19
22401	19
22402	19
22403	19
22404	19
22405	19
22411	19
22414	19
22415	19
22416	19
22417	19
22418	19
22421	19
22422	19
22424	19
22425	19
22426	19
22428	19
22429	19
22430	19
22432	19
22433	19
22434	19
22435	19
22436	19
22437	19
22439	19
22440	19
22441	19
22442	19
22443	19
22444	19
22445	19
22446	19
22447	19
22448	19
22449	19
22452	19
22453	19
22456	19
22457	19
22458	19
22459	19
22460	19
22462	19
22463	19
22465	19
22466	19
22468	19
22469	19
22470	19
22475	19
22476	19
22477	19
22478	19
22479	19
22480	19
22481	19
22483	19
22484	19
22485	19
22487	19
22488	19
22490	19
22491	19
22493	19
22495	19
22497	19
22500	19
22501	19
22502	19
22503	19
22505	19
22507	19
22509	19
22510	19
22514	19
22515	19
22516	19
22517	19
22518	19
22519	19
22522	19
22523	19
22524	19
22525	19
22526	19
22528	19
22530	19
22531	19
22535	19
22537	19
22538	19
22540	19
22542	19
22543	19
22544	19
22545	19
22546	19
22547	19
22548	19
22550	19
22553	19
22554	19
22557	19
22559	19
22562	19
22563	19
22564	19
22567	19
22568	19
22569	19
22570	19
22571	19
22572	19
22574	19
22576	19
22577	19
22579	19
22580	19
22582	19
22583	19
22584	19
22585	19
22586	19
22587	19
22588	19
22589	19
22591	19
22593	19
22596	19
22597	19
22598	19
22599	19
22601	19
22602	19
22603	19
22605	19
22606	19
22611	19
22612	19
22613	19
22615	19
22618	19
22619	19
22620	19
22624	19
22626	19
22628	19
22630	19
22631	19
22632	19
22633	19
22635	19
22636	19
22637	19
22638	19
22639	19
22640	19
22644	19
22645	19
22649	19
22650	19
22653	19
22654	19
22659	19
22660	19
22662	19
22663	19
22666	19
22669	19
22670	19
22671	19
22672	19
22673	19
22674	19
22676	19
22678	19
22681	19
22682	19
22683	19
22684	19
22687	19
22688	19
22689	19
22692	19
22693	19
22694	19
22695	19
22696	19
22698	19
22703	19
22704	19
22706	19
22708	19
22710	19
22711	19
22712	19
22714	19
22715	19
22716	19
22717	19
22719	19
22720	19
22721	19
22722	19
22724	19
22725	19
22726	19
22727	19
22728	19
22729	19
22731	19
22735	19
22736	19
22737	19
22738	19
22742	19
22747	19
22748	19
22750	19
22751	19
22756	19
22760	19
22764	19
22765	19
22768	19
22769	19
22771	19
22773	19
22774	19
22778	19
22779	19
22780	19
22781	19
22782	19
22784	19
22785	19
22787	19
22790	19
22792	19
22793	19
22795	19
22796	19
22799	19
22801	19
22802	19
22803	19
22804	19
22805	19
22806	19
22808	19
22809	19
22811	19
22813	19
22815	19
22816	19
22819	19
22823	19
22824	19
22827	19
22830	19
22832	19
22833	19
22834	19
22836	19
22837	19
22839	19
22840	19
22842	19
22844	19
22845	19
22848	19
22850	19
22851	19
22853	19
22854	19
22856	19
22857	19
22862	19
22868	19
22870	19
22871	19
22872	19
22873	19
22874	19
22875	19
22877	19
22878	19
22881	19
22882	19
22884	19
22885	19
22887	19
22888	19
22889	19
22890	19
22891	19
22892	19
22896	19
22897	19
22899	19
22900	19
22901	19
22903	19
22904	19
22905	19
22906	19
22907	19
22909	19
22910	19
22911	19
22915	19
22917	19
22920	19
22924	19
22926	19
22927	19
22928	19
22929	19
22931	19
22932	19
22936	19
22939	19
22940	19
22943	19
22945	19
22946	19
22947	19
22948	19
22949	19
22950	19
22951	19
22952	19
22953	19
22959	19
22961	19
22963	19
22966	19
22967	19
22968	19
22969	19
22970	19
22974	19
22975	19
22979	19
22981	19
22984	19
22986	19
22989	19
22990	19
22991	19
22993	19
22994	19
22995	19
22997	19
23000	19
23001	19
23003	19
23004	19
23008	19
23010	19
23011	19
23012	19
23013	19
23015	19
23016	19
23017	19
23018	19
23019	19
23020	19
23021	19
23022	19
23024	19
23025	19
23026	19
23029	19
23030	19
23031	19
23034	19
23035	19
23036	19
23038	19
23039	19
23041	19
23042	19
23044	19
23045	19
23046	19
23047	19
23048	19
23049	19
23050	19
23051	19
23053	19
23054	19
23055	19
23056	19
23057	19
23058	19
23059	19
23060	19
23061	19
23062	19
23063	19
23064	19
23065	19
23066	19
23067	19
23068	19
23072	19
23073	19
23074	19
23075	19
23078	19
23079	19
23080	19
23081	19
23082	19
23085	19
23086	19
23087	19
23088	19
23089	19
23090	19
23093	19
23094	19
23095	19
23096	19
23097	19
23098	19
23104	19
23106	19
23110	19
23114	19
23115	19
23118	19
23119	19
23121	19
23122	19
23123	19
23124	19
23125	19
23127	19
23128	19
23129	19
23130	19
23132	19
23133	19
23135	19
23137	19
23138	19
23145	19
23147	19
23148	19
23151	19
23152	19
23154	19
23160	19
23161	19
23164	19
23167	19
23169	19
23172	19
23173	19
23176	19
23177	19
23178	19
23179	19
23181	19
23182	19
23187	19
23191	19
23192	19
23193	19
23196	19
23199	19
23200	19
23201	19
23205	19
23206	19
23214	19
23215	19
23216	19
23219	19
23220	19
23224	19
23226	19
23227	19
23228	19
23229	19
23230	19
23232	19
23233	19
23234	19
23235	19
23236	19
23238	19
23239	19
23240	19
23243	19
23244	19
23245	19
23247	19
23248	19
23249	19
23257	19
23258	19
23259	19
23262	19
23267	19
23268	19
23269	19
23272	19
23274	19
23275	19
23278	19
23279	19
23281	19
23282	19
23286	19
23287	19
23288	19
23291	19
23292	19
23293	19
23294	19
23295	19
23298	19
23300	19
23301	19
23305	19
23306	19
23307	19
23309	19
23310	19
23315	19
23316	19
23317	19
23319	19
23321	19
23322	19
23324	19
23325	19
23327	19
23329	19
23331	19
23333	19
23334	19
23335	19
23336	19
23338	19
23340	19
23342	19
23343	19
23344	19
23347	19
23350	19
23351	19
23355	19
23356	19
23357	19
23359	19
23363	19
23365	19
23367	19
23372	19
23373	19
23377	19
23381	19
23382	19
23383	19
23384	19
23385	19
23386	19
23388	19
23392	18
23399	18
23400	18
23402	18
23404	18
23405	18
23406	18
23407	18
23408	18
23409	18
23410	18
23411	18
23412	18
23414	18
23415	18
23416	18
23417	18
23419	18
23420	18
23422	18
23424	18
23426	18
23427	18
23428	18
23431	18
23432	18
23433	18
23435	18
23436	18
23438	18
23440	18
23441	18
23443	18
23444	18
23445	18
23447	18
23448	18
23450	18
23451	18
23452	18
23453	18
23454	18
23455	18
23459	18
23460	18
23462	18
23463	18
23465	18
23466	18
23470	18
23471	18
23472	18
23474	18
23478	18
23479	18
23481	18
23484	18
23485	18
23486	18
23488	18
23489	18
23490	18
23493	18
23494	18
23495	18
23496	18
23499	18
23501	18
23502	18
23503	18
23504	18
23506	18
23507	18
23509	18
23510	18
23511	18
23512	18
23513	18
23514	18
23515	18
23517	18
23518	18
23519	18
23520	18
23521	18
23522	18
23523	18
23525	18
23526	18
23528	18
23529	18
23530	18
23531	18
23532	18
23533	18
23538	18
23540	18
23541	18
23543	18
23544	18
23547	18
23548	18
23549	18
23553	18
23554	18
23555	18
23556	18
23558	18
23559	18
23560	18
23561	18
23564	18
23565	18
23566	18
23568	18
23569	18
23571	18
23572	18
23573	18
23575	18
23576	18
23577	18
23579	18
23580	18
23581	18
23582	18
23584	18
23588	18
23589	18
23590	18
23595	18
23596	18
23597	18
23599	18
23601	18
23603	18
23606	18
23607	18
23608	18
23613	18
23615	18
23616	18
23617	18
23618	18
23620	18
23621	18
23622	18
23623	18
23624	18
23625	18
23626	18
23627	18
23628	18
23629	18
23631	18
23633	18
23634	18
23636	18
23637	18
23638	18
23640	18
23641	18
23643	18
23644	18
23646	18
23647	18
23652	18
23653	18
23654	18
23655	18
23656	18
23657	18
23658	18
23660	18
23663	18
23664	18
23665	18
23666	18
23667	18
23668	18
23669	18
23671	18
23672	18
23673	18
23674	18
23678	18
23679	18
23680	18
23682	18
23684	18
23686	18
23688	18
23689	18
23690	18
23691	18
23692	18
23693	18
23694	18
23695	18
23699	18
23701	18
23702	18
23703	18
23704	18
23706	18
23707	18
23708	18
23709	18
23712	18
23713	18
23716	18
23717	18
23720	18
23721	18
23723	18
23724	18
23725	18
23726	18
23728	18
23729	18
23731	18
23732	18
23733	18
23734	18
23735	18
23736	18
23739	18
23740	18
23741	18
23742	18
23743	18
23744	18
23746	18
23748	18
23749	18
23752	18
23754	18
23755	18
23759	18
23762	18
23763	18
23767	18
23770	18
23771	18
23772	18
23773	18
23774	18
23775	18
23776	18
23777	18
23778	18
23780	18
23782	18
23787	18
23788	18
23790	18
23791	18
23794	18
23796	18
23799	18
23800	18
23801	18
23802	18
23803	18
23805	18
23806	18
23807	18
23808	18
23812	18
23813	18
23814	18
23815	18
23816	18
23817	18
23820	18
23823	18
23824	18
23825	18
23826	18
23827	18
23829	18
23830	18
23832	18
23834	18
23835	18
23836	18
23837	18
23839	18
23840	18
23841	18
23842	18
23844	18
23845	18
23847	18
23850	18
23851	18
23852	18
23853	18
23854	18
23855	18
23856	18
23858	18
23859	18
23860	18
23862	18
23863	18
23864	18
23865	18
23867	18
23868	18
23869	18
23870	18
23871	18
23875	18
23877	18
23879	18
23881	18
23882	18
23883	18
23884	18
23885	18
23888	18
23890	18
23891	18
23892	18
23893	18
23894	18
23895	18
23899	18
23900	18
23901	18
23902	18
23903	18
23904	18
23905	18
23906	18
23907	18
23908	18
23910	18
23913	18
23914	18
23915	18
23916	18
23919	18
23923	18
23924	18
23925	18
23927	18
23928	18
23929	18
23931	18
23933	18
23935	18
23936	18
23937	18
23939	18
23940	18
23943	18
23944	18
23945	18
23946	18
23947	18
23949	18
23950	18
23951	18
23952	18
23955	18
23956	18
23958	18
23959	18
23960	18
23962	18
23964	18
23965	18
23966	18
23968	18
23970	18
23971	18
23972	18
23973	18
23977	18
23980	18
23982	18
23983	18
23984	18
23985	18
23989	18
23990	18
23991	18
23992	18
23993	18
23994	18
23995	18
23997	18
23998	18
23999	18
24001	18
24002	18
24003	18
24004	18
24005	18
24006	18
24008	18
24011	18
24012	18
24014	18
24015	18
24016	18
24017	18
24018	18
24020	18
24021	18
24023	18
24024	18
24027	18
24028	18
24029	18
24035	18
24037	18
24038	18
24039	18
24040	18
24044	18
24045	18
24046	18
24047	18
24050	18
24052	18
24053	18
24054	18
24055	18
24056	18
24057	18
24059	18
24062	18
24068	18
24069	18
24070	18
24071	18
24072	18
24073	18
24075	18
24076	18
24077	18
24079	18
24080	18
24081	18
24082	18
24084	18
24086	18
24087	18
24088	18
24090	18
24091	18
24092	18
24095	18
24096	18
24098	18
24099	18
24101	18
24102	18
24103	18
24110	18
24111	18
24113	18
24114	18
24116	18
24117	18
24118	18
24119	18
24120	18
24123	18
24125	18
24127	18
24129	18
24131	18
24132	18
24134	18
24135	18
24138	18
24139	18
24141	18
24143	18
24145	18
24147	18
24148	18
24150	18
24154	18
24155	18
24156	18
24157	18
24160	18
24162	18
24163	18
24164	18
24165	18
24166	18
24168	18
24169	18
24170	18
24172	18
24173	18
24174	18
24175	18
24176	18
24177	18
24178	18
24179	18
24180	18
24182	18
24186	18
24187	18
24189	18
24190	18
24193	18
24196	18
24199	18
24200	18
24202	18
24203	18
24204	18
24205	18
24208	18
24210	18
24211	18
24217	18
24219	18
24220	18
24221	18
24222	18
24223	18
24226	18
24228	18
24229	18
24231	18
24232	18
24233	18
24235	18
24237	18
24238	18
24240	18
24241	18
24242	18
24243	18
24244	18
24245	18
24246	18
24248	18
24249	18
24250	18
24253	18
24254	18
24255	18
24257	18
24258	18
24259	18
24260	18
24262	18
24266	18
24270	18
24271	18
24272	18
24273	18
24274	18
24275	18
24276	18
24278	18
24279	18
24280	18
24281	18
24282	18
24283	18
24285	18
24288	18
24289	18
24290	18
24291	18
24292	18
24293	18
24297	18
24300	18
24301	18
24302	18
24303	18
24304	18
24306	18
24307	18
24312	18
24313	18
24315	18
24316	18
24317	18
24318	18
24319	18
24320	18
24321	18
24323	18
24324	18
24325	18
24328	18
24329	18
24330	18
24331	18
24332	18
24335	18
24337	18
24342	18
24343	18
24345	18
24346	18
24348	18
24349	18
24350	18
24354	18
24356	18
24357	18
24363	18
24364	18
24366	18
24367	18
24368	18
24372	18
24373	18
24375	18
24377	18
24381	18
24382	18
24383	18
24384	18
24386	18
24388	18
24391	18
24392	18
24394	18
24396	18
24397	18
24398	18
24400	18
24401	18
24403	18
24404	18
24405	18
24409	18
24412	18
24413	18
24415	18
24416	18
24417	18
24419	18
24420	18
24423	18
24424	18
24425	18
24427	18
24430	18
24431	18
24432	18
24433	18
24434	18
24437	18
24444	18
24446	18
24449	18
24451	18
24452	18
24455	18
24456	18
24458	18
24462	18
24463	18
24464	18
24466	18
24467	18
24468	18
24469	18
24470	18
24471	18
24473	18
24474	18
24475	18
24479	18
24481	18
24483	18
24484	18
24486	18
24487	18
24488	18
24489	18
24490	18
24491	18
24492	18
24494	18
24495	18
24496	18
24497	18
24501	18
24502	18
24504	18
24505	18
24506	18
24508	18
24509	18
24510	18
24512	18
24514	18
24515	18
24516	18
24517	18
24518	18
24522	18
24526	18
24527	18
24529	18
24530	18
24531	18
24533	18
24535	18
24537	18
24544	18
24546	18
24547	18
24548	18
24549	18
24550	18
24551	18
24553	18
24554	18
24560	18
24563	18
24565	18
24566	18
24571	18
24573	18
24574	18
24575	18
24577	18
24579	18
24583	18
24584	18
24585	18
24586	18
24588	18
24589	18
24590	18
24592	18
24593	18
24594	18
24598	18
24599	18
24600	18
24601	18
24603	18
24604	18
24605	18
24606	18
24608	18
24609	18
24610	18
24611	18
24612	18
24613	18
24615	18
24616	18
24619	18
24621	18
24622	18
24625	18
24626	18
24630	18
24634	18
24636	18
24639	18
24640	18
24643	18
24645	18
24646	18
24647	18
24648	18
24649	18
24651	18
24652	18
24654	18
24656	18
24657	18
24659	18
24660	18
24661	18
24663	18
24664	18
24665	18
24666	18
24671	18
24672	18
24673	18
24674	18
24675	18
24677	18
24678	18
24680	18
24681	18
24685	18
24688	18
24689	18
24692	18
24693	18
24695	18
24699	18
24701	18
24702	18
24703	18
24704	18
24706	18
24707	18
24708	18
24709	18
24711	18
24713	18
24714	18
24716	18
24717	18
24718	18
24720	18
24721	18
24724	18
24725	18
24726	18
24727	18
24728	18
24730	18
24734	18
24735	18
24736	18
24739	18
24740	18
24741	18
24742	18
24745	18
24748	18
24749	18
24752	18
24753	18
24754	18
24756	18
24758	18
24759	18
24760	18
24763	18
24764	18
24765	18
24766	18
24768	18
24770	18
24773	18
24774	18
24775	18
24777	18
24780	18
24782	18
24784	18
24785	18
24788	18
24790	18
24791	18
24792	18
24795	18
24796	18
24797	18
24798	18
24816	18
24817	18
24820	18
24824	18
24827	18
24828	18
24831	18
24834	18
24835	18
24836	18
24838	18
24839	18
24840	18
24846	18
24848	18
24849	18
24850	18
24853	18
24854	18
24855	18
24856	18
24863	18
24864	18
24865	18
24866	18
24868	18
24869	18
24870	18
24877	18
24879	18
24881	18
24885	18
24886	18
24888	18
24890	18
24891	18
24894	18
24897	18
24900	18
24905	18
24906	18
24909	18
24912	18
24913	18
24915	18
24917	18
24919	18
24921	18
24922	18
24923	18
24926	18
24927	18
24931	18
24932	18
24933	18
24935	18
24937	18
24938	18
24940	18
24941	18
24942	18
24943	18
24944	18
24946	18
24952	18
24957	18
24959	18
24960	18
24961	18
24963	18
24964	18
24965	18
24966	18
24967	18
24968	18
24969	18
24971	18
24975	18
24977	18
24978	18
24979	18
24980	18
24981	17
24983	17
24984	17
24985	17
24986	17
24987	17
24991	17
24994	17
24996	17
24997	17
24998	17
25000	17
25001	17
25003	17
25005	17
25006	17
25008	17
25010	17
25011	17
25012	17
25013	17
25014	17
25015	17
25017	17
25020	17
25024	17
25026	17
25027	17
25028	17
25030	17
25031	17
25032	17
25033	17
25034	17
25035	17
25037	17
25039	17
25040	17
25041	17
25042	17
25044	17
25045	17
25046	17
25049	17
25052	17
25053	17
25054	17
25056	17
25057	17
25058	17
25060	17
25063	17
25064	17
25065	17
25066	17
25068	17
25069	17
25070	17
25071	17
25072	17
25074	17
25075	17
25076	17
25078	17
25079	17
25080	17
25082	17
25083	17
25084	17
25086	17
25087	17
25089	17
25090	17
25094	17
25097	17
25098	17
25099	17
25102	17
25103	17
25104	17
25105	17
25107	17
25108	17
25109	17
25110	17
25114	17
25115	17
25116	17
25117	17
25118	17
25120	17
25123	17
25124	17
25127	17
25128	17
25130	17
25131	17
25133	17
25136	17
25137	17
25139	17
25140	17
25141	17
25143	17
25145	17
25146	17
25147	17
25151	17
25152	17
25154	17
25155	17
25156	17
25157	17
25158	17
25159	17
25160	17
25162	17
25164	17
25165	17
25166	17
25167	17
25168	17
25170	17
25172	17
25174	17
25176	17
25185	17
25186	17
25187	17
25189	17
25190	17
25192	17
25193	17
25194	17
25195	17
25197	17
25198	17
25199	17
25201	17
25202	17
25204	17
25206	17
25207	17
25208	17
25209	17
25211	17
25212	17
25213	17
25215	17
25216	17
25218	17
25219	17
25220	17
25221	17
25222	17
25223	17
25225	17
25227	17
25228	17
25230	17
25231	17
25232	17
25234	17
25235	17
25236	17
25237	17
25239	17
25242	17
25243	17
25244	17
25246	17
25248	17
25250	17
25252	17
25253	17
25255	17
25256	17
25259	17
25260	17
25262	17
25265	17
25267	17
25268	17
25270	17
25271	17
25273	17
25274	17
25276	17
25280	17
25281	17
25282	17
25283	17
25284	17
25285	17
25286	17
25287	17
25288	17
25289	17
25291	17
25293	17
25295	17
25296	17
25297	17
25298	17
25299	17
25302	17
25304	17
25305	17
25306	17
25308	17
25311	17
25314	17
25316	17
25317	17
25318	17
25319	17
25320	17
25321	17
25324	17
25325	17
25329	17
25330	17
25331	17
25332	17
25333	17
25334	17
25336	17
25337	17
25338	17
25340	17
25342	17
25344	17
25346	17
25347	17
25348	17
25349	17
25350	17
25352	17
25353	17
25354	17
25355	17
25356	17
25358	17
25361	17
25363	17
25364	17
25366	17
25367	17
25368	17
25370	17
25371	17
25372	17
25375	17
25376	17
25379	17
25380	17
25381	17
25385	17
25386	17
25387	17
25389	17
25392	17
25393	17
25394	17
25395	17
25398	17
25400	17
25401	17
25402	17
25404	17
25406	17
25407	17
25408	17
25410	17
25412	17
25413	17
25414	17
25415	17
25416	17
25419	17
25422	17
25424	17
25425	17
25426	17
25428	17
25429	17
25431	17
25435	17
25437	17
25438	17
25440	17
25442	17
25444	17
25445	17
25447	17
25449	17
25450	17
25451	17
25452	17
25454	17
25455	17
25456	17
25457	17
25459	17
25460	17
25462	17
25463	17
25464	17
25465	17
25466	17
25467	17
25468	17
25469	17
25470	17
25471	17
25472	17
25474	17
25475	17
25477	17
25478	17
25479	17
25480	17
25481	17
25482	17
25483	17
25484	17
25486	17
25487	17
25488	17
25490	17
25491	17
25496	17
25497	17
25498	17
25499	17
25501	17
25502	17
25504	17
25505	17
25506	17
25510	17
25512	17
25514	17
25516	17
25517	17
25518	17
25519	17
25520	17
25522	17
25525	17
25526	17
25527	17
25529	17
25532	17
25533	17
25534	17
25535	17
25536	17
25538	17
25541	17
25542	17
25543	17
25544	17
25546	17
25547	17
25548	17
25550	17
25551	17
25552	17
25553	17
25556	17
25558	17
25559	17
25560	17
25561	17
25562	17
25564	17
25567	17
25568	17
25569	17
25570	17
25572	17
25574	17
25575	17
25576	17
25577	17
25580	17
25582	17
25583	17
25586	17
25589	17
25590	17
25591	17
25593	17
25594	17
25596	17
25597	17
25598	17
25600	17
25602	17
25605	17
25606	17
25607	17
25608	17
25609	17
25611	17
25612	17
25613	17
25614	17
25618	17
25619	17
25620	17
25621	17
25623	17
25624	17
25627	17
25628	17
25629	17
25630	17
25632	17
25633	17
25634	17
25635	17
25637	17
25638	17
25642	17
25644	17
25646	17
25649	17
25650	17
25651	17
25652	17
25654	17
25655	17
25657	17
25658	17
25659	17
25661	17
25662	17
25663	17
25664	17
25665	17
25666	17
25668	17
25669	17
25670	17
25672	17
25674	17
25676	17
25677	17
25678	17
25680	17
25681	17
25685	17
25686	17
25688	17
25691	17
25692	17
25694	17
25696	17
25698	17
25699	17
25700	17
25701	17
25704	17
25706	17
25708	17
25709	17
25710	17
25714	17
25717	17
25718	17
25721	17
25722	17
25726	17
25727	17
25732	17
25734	17
25737	17
25738	17
25739	17
25740	17
25741	17
25742	17
25744	17
25745	17
25746	17
25748	17
25749	17
25753	17
25756	17
25758	17
25760	17
25761	17
25763	17
25764	17
25765	17
25769	17
25770	17
25771	17
25772	17
25778	17
25780	17
25782	17
25783	17
25787	17
25790	17
25791	17
25792	17
25793	17
25795	17
25796	17
25797	17
25798	17
25799	17
25800	17
25801	17
25804	17
25805	17
25807	17
25808	17
25810	17
25811	17
25812	17
25814	17
25817	17
25819	17
25820	17
25822	17
25824	17
25825	17
25828	17
25829	17
25830	17
25831	17
25836	17
25837	17
25838	17
25841	17
25842	17
25843	17
25845	17
25846	17
25847	17
25849	17
25850	17
25851	17
25852	17
25854	17
25855	17
25856	17
25857	17
25858	17
25859	17
25861	17
25864	17
25866	17
25867	17
25869	17
25871	17
25872	17
25873	17
25876	17
25878	17
25879	17
25880	17
25881	17
25882	17
25884	17
25885	17
25887	17
25888	17
25890	17
25891	17
25894	17
25896	17
25898	17
25900	17
25902	17
25904	17
25906	17
25908	17
25909	17
25912	17
25913	17
25914	17
25915	17
25916	17
25917	17
25919	17
25921	17
25922	17
25927	17
25929	17
25930	17
25931	17
25932	17
25933	17
25934	17
25936	17
25937	17
25938	17
25941	17
25942	17
25943	17
25944	17
25946	17
25950	17
25951	17
25952	17
25954	17
25956	17
25957	17
25958	17
25959	17
25960	17
25961	17
25965	17
25967	17
25971	17
25972	17
25973	17
25975	17
25976	17
25977	17
25978	17
25979	17
25980	17
25981	17
25984	17
25986	17
25987	17
25988	17
25989	17
25990	17
25991	17
25992	17
25993	17
25995	17
25997	17
25998	17
25999	17
26001	17
26002	17
26005	17
26007	17
26010	17
26011	17
26012	17
26013	17
26014	17
26015	17
26016	17
26018	17
26020	17
26021	17
26022	17
26024	17
26025	17
26026	17
26027	17
26028	17
26029	17
26031	17
26032	17
26033	17
26034	17
26035	17
26037	17
26039	17
26041	17
26042	17
26045	17
26046	17
26047	17
26049	17
26050	17
26051	17
26053	17
26055	17
26057	17
26058	17
26062	17
26065	17
26066	17
26074	17
26075	17
26077	17
26080	17
26081	17
26082	17
26083	17
26084	17
26085	17
26086	17
26087	17
26088	17
26090	17
26091	17
26092	17
26095	17
26099	17
26101	17
26102	17
26104	17
26105	17
26108	17
26109	17
26111	17
26112	17
26113	17
26114	17
26115	17
26116	17
26117	17
26119	17
26120	17
26121	17
26123	17
26124	17
26126	17
26127	17
26128	17
26132	17
26133	17
26134	17
26136	17
26137	17
26138	17
26140	17
26142	17
26144	17
26145	17
26146	17
26147	17
26148	17
26151	17
26152	17
26154	17
26155	17
26158	17
26159	17
26162	17
26163	17
26164	17
26165	17
26168	17
26171	17
26172	17
26174	17
26176	17
26177	17
26179	17
26181	17
26183	17
26185	17
26186	17
26187	17
26193	17
26197	17
26198	17
26200	17
26201	17
26203	17
26204	17
26206	17
26207	17
26208	17
26209	17
26212	17
26213	17
26214	17
26215	17
26216	17
26217	17
26218	17
26220	17
26221	17
26222	17
26227	17
26229	17
26230	17
26233	17
26236	17
26238	17
26244	17
26245	17
26247	17
26249	17
26251	17
26253	17
26254	17
26255	17
26256	17
26257	17
26259	17
26263	17
26264	17
26265	17
26266	17
26267	17
26268	17
26269	17
26270	17
26271	17
26272	17
26273	17
26274	17
26275	17
26279	17
26282	17
26284	17
26287	17
26288	17
26289	17
26291	17
26293	17
26294	17
26295	17
26299	17
26300	17
26301	17
26304	17
26306	17
26313	17
26315	17
26316	17
26317	17
26318	17
26319	17
26325	17
26329	17
26332	17
26336	17
26337	17
26338	17
26339	17
26340	17
26341	17
26343	17
26344	17
26345	17
26348	17
26349	17
26350	17
26351	17
26352	17
26353	17
26354	17
26355	17
26356	17
26357	17
26358	17
26359	17
26360	17
26361	17
26362	17
26363	17
26365	17
26366	17
26368	17
26369	17
26370	17
26371	17
26373	17
26375	17
26376	17
26380	17
26383	17
26385	17
26386	17
26387	17
26389	17
26392	17
26394	17
26395	17
26397	17
26399	17
26401	17
26402	17
26403	17
26404	17
26406	17
26407	17
26410	17
26412	17
26413	17
26414	17
26416	17
26419	17
26420	17
26423	17
26427	17
26428	17
26430	17
26431	17
26435	17
26437	17
26439	17
26440	17
26441	17
26442	17
26443	17
26445	17
26446	17
26449	17
26450	17
26451	17
26452	17
26456	17
26457	17
26461	17
26462	17
26464	17
26465	17
26471	17
26472	17
26482	17
26484	17
26485	17
26489	17
26491	17
26494	17
26495	17
26496	17
26498	17
26502	17
26503	17
26506	17
26507	17
26508	17
26509	17
26510	17
26511	17
26512	17
26513	17
26515	17
26516	17
26517	17
26520	17
26522	17
26526	17
26527	17
26528	17
26529	17
26530	17
26532	17
26534	17
26535	17
26536	17
26537	17
26539	17
26541	17
26542	17
26543	17
26544	17
26547	17
26548	17
26549	17
26550	17
26554	17
26555	17
26561	17
26562	17
26564	17
26565	17
26569	17
26570	17
26573	17
26574	17
26580	17
26581	17
26584	17
26586	17
26587	17
26589	17
26590	17
26592	17
26593	17
26594	17
26595	17
26596	17
26598	17
26599	17
26601	17
26605	17
26606	17
26607	17
26608	17
26609	17
26610	17
26612	17
26614	17
26615	17
26618	17
26620	17
26621	17
26628	17
26629	17
26635	17
26637	17
26638	17
26639	17
26640	17
26644	17
26649	17
26650	17
26651	17
26653	17
26659	17
26660	17
26661	17
26662	17
26664	17
26665	17
26667	17
26669	17
26671	17
26672	17
26675	17
26676	17
26677	17
26679	17
26681	17
26682	17
26684	17
26685	17
26686	17
26688	17
26689	17
26691	17
26693	17
26694	17
26695	17
26698	17
26699	17
26700	17
26701	17
26702	17
26703	17
26704	17
26707	17
26712	17
26713	17
26714	17
26715	17
26716	17
26719	17
26720	17
26722	17
26723	17
26724	17
26727	17
26728	17
26729	17
26735	17
26736	17
26737	17
26738	17
26739	17
26740	17
26742	17
26745	17
26746	17
26749	17
26751	17
26752	17
26753	17
26754	17
26756	17
26757	16
26758	16
26759	16
26761	16
26762	16
26763	16
26767	16
26768	16
26770	16
26771	16
26773	16
26774	16
26776	16
26778	16
26780	16
26781	16
26784	16
26785	16
26789	16
26790	16
26791	16
26792	16
26793	16
26794	16
26796	16
26798	16
26800	16
26801	16
26802	16
26803	16
26804	16
26807	16
26808	16
26809	16
26810	16
26813	16
26814	16
26816	16
26817	16
26818	16
26820	16
26821	16
26822	16
26823	16
26824	16
26825	16
26826	16
26827	16
26829	16
26831	16
26833	16
26835	16
26836	16
26839	16
26841	16
26845	16
26846	16
26849	16
26851	16
26854	16
26856	16
26858	16
26860	16
26862	16
26864	16
26866	16
26867	16
26869	16
26871	16
26873	16
26874	16
26875	16
26876	16
26878	16
26880	16
26881	16
26882	16
26883	16
26884	16
26885	16
26887	16
26888	16
26891	16
26892	16
26893	16
26895	16
26896	16
26897	16
26898	16
26900	16
26901	16
26902	16
26904	16
26905	16
26906	16
26907	16
26908	16
26910	16
26911	16
26912	16
26913	16
26915	16
26916	16
26919	16
26921	16
26922	16
26923	16
26924	16
26925	16
26927	16
26928	16
26929	16
26931	16
26934	16
26937	16
26940	16
26941	16
26943	16
26944	16
26945	16
26947	16
26948	16
26952	16
26954	16
26955	16
26956	16
26959	16
26961	16
26964	16
26965	16
26967	16
26968	16
26969	16
26970	16
26972	16
26973	16
26974	16
26976	16
26978	16
26979	16
26980	16
26984	16
26985	16
26989	16
26990	16
26994	16
26995	16
26997	16
26998	16
26999	16
27000	16
27001	16
27005	16
27006	16
27008	16
27009	16
27010	16
27015	16
27017	16
27018	16
27019	16
27020	16
27021	16
27023	16
27028	16
27030	16
27031	16
27032	16
27033	16
27034	16
27036	16
27038	16
27039	16
27041	16
27043	16
27045	16
27046	16
27047	16
27048	16
27049	16
27051	16
27052	16
27054	16
27055	16
27056	16
27057	16
27059	16
27060	16
27061	16
27062	16
27064	16
27065	16
27066	16
27067	16
27068	16
27069	16
27070	16
27072	16
27073	16
27074	16
27078	16
27080	16
27081	16
27082	16
27083	16
27084	16
27085	16
27086	16
27087	16
27088	16
27089	16
27092	16
27093	16
27094	16
27095	16
27097	16
27099	16
27101	16
27104	16
27105	16
27106	16
27107	16
27108	16
27109	16
27111	16
27112	16
27113	16
27114	16
27115	16
27116	16
27118	16
27119	16
27120	16
27121	16
27123	16
27124	16
27125	16
27127	16
27130	16
27131	16
27133	16
27134	16
27136	16
27139	16
27142	16
27144	16
27145	16
27146	16
27147	16
27150	16
27151	16
27152	16
27155	16
27157	16
27160	16
27161	16
27162	16
27163	16
27165	16
27166	16
27167	16
27168	16
27171	16
27173	16
27174	16
27177	16
27180	16
27181	16
27182	16
27183	16
27186	16
27187	16
27188	16
27189	16
27191	16
27192	16
27198	16
27199	16
27200	16
27201	16
27202	16
27203	16
27204	16
27205	16
27206	16
27208	16
27209	16
27210	16
27211	16
27212	16
27213	16
27214	16
27215	16
27216	16
27217	16
27218	16
27219	16
27222	16
27223	16
27224	16
27225	16
27226	16
27228	16
27230	16
27231	16
27233	16
27235	16
27237	16
27238	16
27239	16
27240	16
27241	16
27242	16
27243	16
27244	16
27246	16
27247	16
27248	16
27252	16
27253	16
27254	16
27255	16
27256	16
27258	16
27259	16
27260	16
27261	16
27263	16
27264	16
27265	16
27266	16
27267	16
27271	16
27272	16
27274	16
27275	16
27276	16
27277	16
27278	16
27280	16
27281	16
27282	16
27283	16
27284	16
27285	16
27286	16
27287	16
27288	16
27289	16
27290	16
27292	16
27293	16
27294	16
27295	16
27296	16
27297	16
27299	16
27300	16
27301	16
27302	16
27303	16
27305	16
27307	16
27309	16
27310	16
27311	16
27312	16
27313	16
27315	16
27316	16
27319	16
27320	16
27322	16
27323	16
27324	16
27326	16
27327	16
27328	16
27329	16
27331	16
27332	16
27334	16
27337	16
27339	16
27340	16
27341	16
27344	16
27346	16
27348	16
27349	16
27350	16
27354	16
27355	16
27356	16
27357	16
27359	16
27360	16
27362	16
27364	16
27366	16
27367	16
27368	16
27369	16
27371	16
27372	16
27373	16
27376	16
27377	16
27379	16
27380	16
27381	16
27382	16
27383	16
27384	16
27385	16
27386	16
27388	16
27391	16
27392	16
27393	16
27394	16
27398	16
27399	16
27400	16
27401	16
27402	16
27406	16
27411	16
27413	16
27415	16
27417	16
27418	16
27419	16
27420	16
27421	16
27426	16
27427	16
27428	16
27430	16
27432	16
27433	16
27434	16
27435	16
27436	16
27437	16
27438	16
27439	16
27442	16
27443	16
27444	16
27445	16
27446	16
27447	16
27448	16
27449	16
27451	16
27455	16
27456	16
27457	16
27458	16
27460	16
27461	16
27462	16
27466	16
27467	16
27468	16
27470	16
27471	16
27472	16
27473	16
27474	16
27476	16
27477	16
27478	16
27480	16
27481	16
27482	16
27483	16
27484	16
27487	16
27488	16
27489	16
27492	16
27493	16
27494	16
27496	16
27497	16
27498	16
27500	16
27502	16
27503	16
27506	16
27507	16
27508	16
27512	16
27513	16
27514	16
27515	16
27516	16
27518	16
27519	16
27520	16
27521	16
27523	16
27524	16
27525	16
27527	16
27530	16
27531	16
27533	16
27534	16
27535	16
27536	16
27537	16
27538	16
27539	16
27540	16
27541	16
27542	16
27543	16
27545	16
27546	16
27547	16
27548	16
27549	16
27551	16
27552	16
27556	16
27559	16
27561	16
27562	16
27563	16
27564	16
27565	16
27566	16
27567	16
27568	16
27569	16
27572	16
27573	16
27576	16
27577	16
27578	16
27579	16
27580	16
27581	16
27582	16
27584	16
27586	16
27588	16
27591	16
27592	16
27594	16
27596	16
27597	16
27598	16
27599	16
27602	16
27603	16
27604	16
27606	16
27608	16
27609	16
27610	16
27611	16
27612	16
27613	16
27614	16
27615	16
27617	16
27619	16
27621	16
27623	16
27625	16
27626	16
27628	16
27629	16
27630	16
27632	16
27633	16
27634	16
27635	16
27636	16
27638	16
27639	16
27642	16
27643	16
27644	16
27646	16
27647	16
27649	16
27650	16
27651	16
27652	16
27653	16
27654	16
27655	16
27656	16
27657	16
27658	16
27660	16
27662	16
27664	16
27667	16
27668	16
27669	16
27670	16
27673	16
27674	16
27675	16
27676	16
27677	16
27678	16
27680	16
27681	16
27683	16
27684	16
27685	16
27686	16
27687	16
27689	16
27690	16
27691	16
27692	16
27693	16
27694	16
27695	16
27696	16
27698	16
27699	16
27700	16
27702	16
27703	16
27704	16
27705	16
27706	16
27707	16
27708	16
27710	16
27711	16
27714	16
27715	16
27716	16
27719	16
27720	16
27725	16
27726	16
27727	16
27728	16
27729	16
27730	16
27731	16
27732	16
27733	16
27734	16
27738	16
27739	16
27741	16
27742	16
27747	16
27748	16
27750	16
27751	16
27753	16
27754	16
27755	16
27757	16
27758	16
27761	16
27763	16
27765	16
27766	16
27767	16
27768	16
27770	16
27771	16
27772	16
27774	16
27775	16
27776	16
27777	16
27778	16
27779	16
27780	16
27784	16
27785	16
27786	16
27787	16
27788	16
27789	16
27790	16
27793	16
27796	16
27798	16
27799	16
27804	16
27805	16
27807	16
27808	16
27811	16
27812	16
27813	16
27814	16
27816	16
27817	16
27819	16
27821	16
27822	16
27823	16
27824	16
27825	16
27828	16
27829	16
27831	16
27832	16
27833	16
27834	16
27836	16
27840	16
27841	16
27842	16
27845	16
27846	16
27847	16
27848	16
27849	16
27850	16
27852	16
27853	16
27855	16
27856	16
27858	16
27859	16
27862	16
27864	16
27865	16
27869	16
27870	16
27872	16
27875	16
27878	16
27880	16
27882	16
27883	16
27884	16
27885	16
27888	16
27889	16
27890	16
27892	16
27893	16
27894	16
27897	16
27898	16
27899	16
27900	16
27904	16
27905	16
27906	16
27908	16
27912	16
27913	16
27914	16
27915	16
27917	16
27918	16
27919	16
27920	16
27921	16
27922	16
27924	16
27925	16
27927	16
27928	16
27929	16
27930	16
27931	16
27932	16
27933	16
27936	16
27937	16
27938	16
27940	16
27941	16
27942	16
27944	16
27945	16
27946	16
27947	16
27948	16
27949	16
27950	16
27951	16
27954	16
27955	16
27956	16
27957	16
27958	16
27959	16
27960	16
27963	16
27964	16
27965	16
27966	16
27971	16
27972	16
27973	16
27975	16
27977	16
27979	16
27981	16
27983	16
27984	16
27985	16
27986	16
27990	16
27992	16
27994	16
27997	16
27999	16
28000	16
28001	16
28002	16
28003	16
28004	16
28006	16
28007	16
28009	16
28011	16
28012	16
28015	16
28016	16
28017	16
28019	16
28020	16
28021	16
28024	16
28025	16
28026	16
28027	16
28028	16
28029	16
28030	16
28031	16
28032	16
28033	16
28034	16
28036	16
28038	16
28040	16
28042	16
28045	16
28046	16
28048	16
28050	16
28053	16
28054	16
28056	16
28057	16
28058	16
28060	16
28061	16
28063	16
28064	16
28066	16
28067	16
28068	16
28070	16
28071	16
28072	16
28074	16
28075	16
28076	16
28077	16
28078	16
28080	16
28082	16
28084	16
28085	16
28086	16
28087	16
28090	16
28092	16
28093	16
28094	16
28095	16
28097	16
28099	16
28100	16
28101	16
28102	16
28106	16
28109	16
28110	16
28111	16
28112	16
28113	16
28115	16
28116	16
28117	16
28118	16
28119	16
28120	16
28121	16
28122	16
28123	16
28124	16
28125	16
28126	16
28127	16
28130	16
28131	16
28132	16
28133	16
28134	16
28136	16
28137	16
28140	16
28141	16
28142	16
28144	16
28146	16
28147	16
28148	16
28151	16
28152	16
28154	16
28155	16
28156	16
28159	16
28160	16
28161	16
28163	16
28165	16
28166	16
28168	16
28170	16
28171	16
28172	16
28173	16
28174	16
28176	16
28177	16
28178	16
28179	16
28181	16
28182	16
28183	16
28184	16
28185	16
28187	16
28188	16
28189	16
28191	16
28192	16
28193	16
28194	16
28195	16
28196	16
28197	16
28199	16
28200	16
28201	16
28202	16
28204	16
28205	16
28207	16
28208	16
28209	16
28210	16
28211	16
28212	16
28215	16
28216	16
28218	16
28220	16
28221	16
28222	16
28223	16
28225	16
28226	16
28227	16
28228	16
28229	16
28230	16
28231	16
28232	16
28233	16
28234	16
28236	16
28239	16
28241	16
28242	16
28243	16
28244	16
28245	16
28247	16
28248	16
28249	16
28250	16
28251	16
28253	16
28257	16
28258	16
28259	16
28260	16
28261	16
28262	16
28263	16
28264	16
28265	16
28266	16
28267	16
28268	16
28269	16
28270	16
28271	16
28274	16
28276	16
28277	16
28279	16
28282	16
28283	16
28284	16
28285	16
28288	16
28289	16
28291	16
28295	16
28296	16
28297	16
28299	16
28300	16
28301	16
28302	16
28304	16
28305	16
28306	16
28307	16
28308	16
28312	16
28313	16
28314	16
28315	16
28317	16
28321	16
28323	16
28324	16
28325	16
28327	16
28328	16
28330	16
28333	16
28337	16
28338	16
28342	16
28343	16
28344	16
28345	16
28346	16
28347	16
28348	16
28351	16
28352	16
28354	16
28355	16
28358	16
28359	16
28362	16
28363	16
28364	16
28367	16
28368	16
28369	16
28370	16
28372	16
28373	16
28376	16
28378	16
28380	16
28381	16
28383	16
28384	16
28386	16
28387	16
28388	16
28390	16
28392	16
28394	16
28397	16
28398	16
28402	16
28403	16
28407	16
28408	16
28410	16
28412	16
28413	16
28416	16
28417	16
28421	16
28424	16
28425	16
28426	16
28427	16
28428	16
28429	16
28430	16
28431	16
28432	16
28433	16
28435	16
28439	16
28440	16
28443	16
28447	16
28448	16
28449	16
28454	16
28456	16
28457	16
28458	16
28459	16
28460	16
28465	16
28466	16
28467	16
28468	16
28469	16
28470	16
28471	16
28472	16
28473	16
28475	16
28478	16
28483	16
28485	16
28486	16
28487	16
28491	16
28494	16
28496	16
28498	16
28500	16
28501	16
28503	16
28505	16
28506	16
28507	16
28510	16
28511	16
28512	16
28513	16
28515	16
28516	16
28517	16
28521	16
28522	16
28523	16
28525	16
28526	16
28528	16
28529	16
28530	16
28531	16
28532	16
28534	16
28535	16
28537	16
28538	16
28539	16
28541	16
28543	16
28544	16
28546	16
28547	16
28548	16
28549	16
28550	16
28552	16
28555	16
28556	16
28558	16
28559	16
28560	16
28561	16
28563	16
28564	16
28566	16
28567	16
28568	16
28569	16
28570	16
28571	16
28575	16
28577	16
28579	16
28581	16
28582	16
28584	16
28586	16
28587	16
28588	16
28589	16
28590	16
28591	16
28594	16
28595	16
28596	16
28597	16
28598	16
28599	16
28602	16
28604	16
28605	16
28606	16
28607	16
28608	16
28611	16
28613	16
28614	16
28616	16
28617	16
28619	16
28620	16
28621	16
28622	16
28625	16
28626	16
28629	16
28632	16
28633	16
28635	16
28637	16
28638	16
28640	16
28642	16
28644	16
28647	16
28652	16
28655	16
28658	16
28664	16
28667	16
28669	16
28670	16
28671	16
28672	16
28673	16
28675	16
28677	16
28680	16
28681	16
28684	16
28686	16
28689	16
28692	16
28693	16
28697	16
28698	16
28700	16
28703	16
28708	16
28712	16
28715	16
28718	16
28721	16
28724	16
28727	16
28728	16
28729	16
28733	16
28735	16
28736	16
28737	16
28738	16
28740	16
28742	16
28743	16
28744	16
28745	16
28749	16
28750	16
28754	16
28755	16
28756	16
28757	16
28758	16
28759	16
28760	16
28763	16
28764	16
28765	16
28767	16
28769	16
28770	16
28771	16
28773	16
28774	16
28776	16
28778	16
28781	16
28782	16
28785	16
28787	16
28788	16
28790	16
28791	16
28793	16
28794	16
28795	16
28796	16
28797	16
28798	16
28799	16
28800	16
28801	16
28804	16
28805	16
28806	16
28809	16
28810	16
28812	16
28815	16
28816	16
28817	16
28818	16
28821	16
28822	16
28824	16
28826	16
28828	16
28829	16
28830	16
28831	16
28833	16
28834	16
28835	16
28836	16
28837	16
28838	16
28839	16
28841	16
28842	16
28843	16
28844	16
28845	16
28846	16
28847	16
28848	16
28849	16
28851	16
28853	16
28856	16
28858	16
28859	16
28860	16
28861	16
28862	16
28863	16
28864	16
28867	16
28869	16
28870	16
28873	16
28874	16
28875	16
28877	16
28878	16
28879	16
28881	16
28882	16
28883	16
28884	16
28885	16
28887	16
28892	16
28893	16
28894	16
28897	16
28898	16
28899	16
28900	16
28901	16
28902	16
28903	16
28904	16
28905	16
28908	16
28909	16
28912	16
28914	16
28916	16
28921	16
28922	16
28923	16
28925	16
28926	16
28928	16
28930	16
28931	16
28932	16
28934	16
28935	16
28937	16
28938	16
28939	16
28941	16
28942	16
28944	16
28945	16
28946	16
28947	16
28948	16
28951	16
28952	16
28953	16
28955	16
28956	16
28959	16
28960	16
28965	16
28967	16
28968	16
28970	16
28972	16
28975	16
28978	16
28979	16
28980	16
28982	16
28983	16
28984	16
28985	16
28987	16
28990	16
28994	16
28995	16
28997	16
28998	16
29003	16
29004	16
29005	16
29009	16
29010	16
29013	16
29014	16
29015	16
29016	16
29018	16
29019	16
29020	16
29021	16
29022	16
29023	16
29026	16
29027	16
29028	16
29029	16
29032	16
29035	16
29036	16
29037	16
29038	16
29039	16
29041	16
29043	16
29044	16
29045	16
29050	16
29051	16
29052	16
29053	16
29056	16
29058	16
29059	16
29060	16
29063	16
29066	16
29071	16
29072	16
29073	16
29074	16
29075	16
29077	16
29078	16
29080	16
29081	16
29082	16
29083	16
29084	16
29086	16
29087	16
29088	16
29089	16
29091	16
29093	16
29094	16
29098	16
29100	16
29101	16
29104	16
29106	16
29107	16
29108	16
29111	16
29114	16
29115	16
29117	16
29118	16
29119	16
29120	16
29121	16
29123	16
29125	16
29127	16
29128	16
29129	16
29131	16
29132	16
29133	16
29136	16
29137	16
29138	16
29139	16
29140	16
29142	16
29143	16
29146	16
29147	16
29148	16
29149	16
29150	16
29155	16
29156	16
29157	16
29158	16
29161	16
29162	16
29164	16
29165	16
29166	16
29171	16
29172	16
29173	16
29174	16
29176	16
29177	16
29180	16
29182	16
29183	16
29184	16
29186	16
29187	16
29190	16
29191	16
29193	16
29194	16
29195	16
29196	16
29197	16
29198	16
29199	16
29200	16
29202	16
29205	16
29206	16
29210	16
29211	16
29212	16
29213	16
29214	16
29215	16
29217	16
29219	16
29220	16
29221	16
29223	16
29226	16
29231	16
29233	16
29234	16
29236	16
29244	16
29245	16
29246	16
29247	16
29250	16
29254	16
29255	16
29256	16
29257	16
29260	16
29262	16
29263	16
29265	16
29267	16
29268	16
29272	16
29273	16
29274	16
29277	16
29282	16
29283	16
29284	16
29286	16
29287	16
29288	16
29289	16
29290	16
29291	16
29292	16
29297	16
29298	16
29299	16
29300	16
29302	16
29303	16
29304	16
29307	16
29310	16
29311	16
29314	16
29315	16
29317	16
29319	16
29320	16
29326	16
29327	16
29328	16
29329	16
29331	16
29332	16
29333	16
29334	16
29336	16
29338	16
29339	16
29341	16
29342	16
29344	16
29345	16
29346	16
29348	16
29349	16
29350	16
29351	16
29352	16
29353	16
29354	16
29355	16
29356	16
29358	16
29359	16
29361	16
29362	16
29363	16
29364	16
29365	16
29366	16
29367	16
29369	16
29371	16
29374	16
29375	16
29377	16
29378	16
29380	16
29383	16
29384	16
29385	16
29388	16
29389	16
29390	16
29391	16
29395	16
29396	16
29397	16
29399	16
29400	16
29401	16
29403	16
29405	16
29408	16
29412	16
29413	16
29414	16
29415	16
29416	16
29417	16
29418	16
29421	16
29422	16
29424	16
29426	16
29427	16
29428	16
29429	16
29430	16
29431	16
29432	16
29433	16
29434	16
29435	16
29436	16
29438	16
29441	16
29444	16
29449	16
29450	16
29451	16
29452	16
29454	16
29456	16
29458	16
29463	16
29465	16
29469	16
29471	16
29475	16
29477	16
29479	16
29480	16
29481	16
29482	15
29484	15
29486	15
29487	15
29490	15
29492	15
29494	15
29495	15
29496	15
29497	15
29499	15
29501	15
29502	15
29503	15
29506	15
29508	15
29509	15
29512	15
29513	15
29514	15
29516	15
29518	15
29519	15
29520	15
29524	15
29525	15
29526	15
29528	15
29530	15
29531	15
29532	15
29533	15
29535	15
29537	15
29538	15
29540	15
29543	15
29547	15
29548	15
29549	15
29550	15
29551	15
29553	15
29554	15
29555	15
29558	15
29559	15
29560	15
29561	15
29562	15
29564	15
29565	15
29566	15
29567	15
29568	15
29570	15
29571	15
29574	15
29575	15
29576	15
29579	15
29580	15
29581	15
29582	15
29583	15
29584	15
29585	15
29586	15
29587	15
29589	15
29590	15
29591	15
29592	15
29594	15
29595	15
29597	15
29598	15
29600	15
29601	15
29602	15
29603	15
29604	15
29606	15
29607	15
29608	15
29611	15
29612	15
29613	15
29614	15
29615	15
29616	15
29618	15
29619	15
29621	15
29624	15
29625	15
29626	15
29627	15
29629	15
29631	15
29632	15
29633	15
29635	15
29636	15
29637	15
29638	15
29639	15
29640	15
29641	15
29643	15
29644	15
29645	15
29646	15
29649	15
29650	15
29651	15
29652	15
29654	15
29655	15
29656	15
29657	15
29659	15
29660	15
29661	15
29662	15
29663	15
29664	15
29665	15
29666	15
29668	15
29669	15
29671	15
29672	15
29674	15
29675	15
29676	15
29679	15
29680	15
29681	15
29682	15
29683	15
29685	15
29686	15
29689	15
29690	15
29691	15
29693	15
29695	15
29696	15
29697	15
29698	15
29699	15
29700	15
29701	15
29702	15
29704	15
29705	15
29706	15
29707	15
29708	15
29709	15
29712	15
29713	15
29714	15
29715	15
29716	15
29717	15
29718	15
29719	15
29721	15
29722	15
29723	15
29724	15
29726	15
29727	15
29728	15
29729	15
29731	15
29732	15
29733	15
29735	15
29738	15
29740	15
29741	15
29743	15
29745	15
29746	15
29747	15
29748	15
29750	15
29751	15
29752	15
29753	15
29754	15
29755	15
29756	15
29757	15
29759	15
29760	15
29762	15
29763	15
29764	15
29766	15
29769	15
29770	15
29771	15
29773	15
29778	15
29779	15
29781	15
29782	15
29783	15
29784	15
29787	15
29788	15
29789	15
29790	15
29792	15
29793	15
29795	15
29796	15
29797	15
29798	15
29800	15
29801	15
29802	15
29803	15
29804	15
29805	15
29807	15
29808	15
29815	15
29816	15
29817	15
29818	15
29819	15
29820	15
29821	15
29822	15
29824	15
29825	15
29827	15
29829	15
29831	15
29832	15
29835	15
29836	15
29837	15
29841	15
29842	15
29846	15
29848	15
29849	15
29850	15
29851	15
29852	15
29854	15
29855	15
29857	15
29858	15
29859	15
29862	15
29863	15
29864	15
29865	15
29866	15
29867	15
29869	15
29870	15
29871	15
29873	15
29875	15
29876	15
29878	15
29879	15
29882	15
29883	15
29885	15
29889	15
29890	15
29891	15
29892	15
29893	15
29894	15
29896	15
29898	15
29899	15
29900	15
29903	15
29904	15
29905	15
29907	15
29908	15
29909	15
29910	15
29911	15
29912	15
29913	15
29914	15
29915	15
29916	15
29918	15
29920	15
29922	15
29923	15
29924	15
29925	15
29927	15
29928	15
29929	15
29930	15
29931	15
29933	15
29934	15
29935	15
29936	15
29937	15
29938	15
29939	15
29940	15
29941	15
29943	15
29944	15
29945	15
29946	15
29949	15
29950	15
29951	15
29953	15
29955	15
29956	15
29957	15
29959	15
29960	15
29961	15
29962	15
29963	15
29964	15
29965	15
29967	15
29968	15
29969	15
29971	15
29972	15
29973	15
29974	15
29975	15
29976	15
29978	15
29979	15
29981	15
29982	15
29983	15
29985	15
29987	15
29990	15
29991	15
29992	15
29993	15
29994	15
29997	15
29998	15
29999	15
30000	15
30001	15
30004	15
30005	15
30007	15
30008	15
30009	15
30012	15
30014	15
30015	15
30016	15
30017	15
30018	15
30019	15
30020	15
30022	15
30023	15
30025	15
30026	15
30027	15
30028	15
30030	15
30031	15
30032	15
30034	15
30036	15
30038	15
30041	15
30042	15
30043	15
30044	15
30045	15
30046	15
30047	15
30048	15
30049	15
30050	15
30051	15
30052	15
30054	15
30056	15
30059	15
30060	15
30061	15
30062	15
30063	15
30066	15
30067	15
30068	15
30070	15
30072	15
30073	15
30074	15
30075	15
30076	15
30078	15
30079	15
30080	15
30081	15
30082	15
30083	15
30084	15
30085	15
30088	15
30089	15
30092	15
30093	15
30095	15
30097	15
30098	15
30099	15
30104	15
30105	15
30106	15
30107	15
30108	15
30109	15
30110	15
30111	15
30112	15
30114	15
30115	15
30116	15
30119	15
30120	15
30121	15
30122	15
30123	15
30125	15
30128	15
30129	15
30130	15
30131	15
30134	15
30135	15
30136	15
30137	15
30138	15
30140	15
30141	15
30144	15
30148	15
30149	15
30150	15
30154	15
30158	15
30159	15
30160	15
30161	15
30163	15
30166	15
30167	15
30168	15
30169	15
30170	15
30172	15
30173	15
30174	15
30175	15
30177	15
30179	15
30180	15
30181	15
30183	15
30184	15
30185	15
30186	15
30187	15
30188	15
30189	15
30190	15
30191	15
30194	15
30195	15
30197	15
30198	15
30199	15
30200	15
30201	15
30202	15
30206	15
30207	15
30208	15
30209	15
30212	15
30213	15
30214	15
30219	15
30220	15
30221	15
30223	15
30224	15
30225	15
30226	15
30227	15
30228	15
30230	15
30231	15
30232	15
30234	15
30235	15
30236	15
30239	15
30240	15
30241	15
30242	15
30243	15
30244	15
30245	15
30247	15
30249	15
30250	15
30251	15
30252	15
30253	15
30255	15
30256	15
30259	15
30261	15
30262	15
30263	15
30264	15
30265	15
30266	15
30268	15
30271	15
30272	15
30274	15
30276	15
30277	15
30278	15
30279	15
30280	15
30283	15
30286	15
30287	15
30289	15
30290	15
30291	15
30292	15
30293	15
30295	15
30296	15
30297	15
30298	15
30300	15
30301	15
30302	15
30303	15
30304	15
30305	15
30306	15
30308	15
30309	15
30311	15
30312	15
30314	15
30315	15
30317	15
30318	15
30319	15
30320	15
30322	15
30323	15
30324	15
30326	15
30327	15
30329	15
30330	15
30331	15
30332	15
30334	15
30335	15
30336	15
30337	15
30338	15
30339	15
30340	15
30341	15
30342	15
30343	15
30344	15
30348	15
30349	15
30351	15
30353	15
30354	15
30356	15
30357	15
30361	15
30362	15
30363	15
30364	15
30367	15
30371	15
30372	15
30375	15
30377	15
30378	15
30381	15
30382	15
30384	15
30385	15
30386	15
30387	15
30388	15
30392	15
30394	15
30395	15
30396	15
30398	15
30401	15
30403	15
30405	15
30406	15
30407	15
30408	15
30409	15
30410	15
30411	15
30414	15
30415	15
30416	15
30419	15
30422	15
30423	15
30427	15
30428	15
30430	15
30432	15
30433	15
30435	15
30437	15
30438	15
30439	15
30440	15
30441	15
30442	15
30443	15
30444	15
30445	15
30446	15
30447	15
30448	15
30449	15
30451	15
30452	15
30453	15
30456	15
30458	15
30459	15
30460	15
30461	15
30462	15
30463	15
30464	15
30465	15
30466	15
30467	15
30468	15
30469	15
30472	15
30473	15
30474	15
30475	15
30476	15
30479	15
30480	15
30482	15
30484	15
30487	15
30488	15
30491	15
30492	15
30493	15
30494	15
30496	15
30497	15
30498	15
30499	15
30500	15
30501	15
30502	15
30504	15
30507	15
30508	15
30510	15
30511	15
30513	15
30514	15
30515	15
30516	15
30518	15
30519	15
30521	15
30523	15
30525	15
30527	15
30528	15
30529	15
30532	15
30533	15
30534	15
30536	15
30537	15
30539	15
30540	15
30543	15
30545	15
30546	15
30549	15
30552	15
30554	15
30557	15
30558	15
30560	15
30562	15
30563	15
30565	15
30566	15
30567	15
30568	15
30569	15
30570	15
30571	15
30575	15
30576	15
30577	15
30578	15
30579	15
30581	15
30584	15
30585	15
30586	15
30588	15
30589	15
30590	15
30591	15
30592	15
30594	15
30595	15
30597	15
30598	15
30602	15
30603	15
30604	15
30605	15
30606	15
30607	15
30609	15
30611	15
30612	15
30613	15
30614	15
30616	15
30617	15
30618	15
30619	15
30620	15
30621	15
30622	15
30623	15
30624	15
30625	15
30626	15
30627	15
30628	15
30629	15
30630	15
30632	15
30633	15
30634	15
30636	15
30638	15
30640	15
30641	15
30642	15
30644	15
30645	15
30647	15
30648	15
30650	15
30654	15
30655	15
30656	15
30657	15
30659	15
30660	15
30661	15
30663	15
30664	15
30667	15
30671	15
30672	15
30675	15
30676	15
30680	15
30681	15
30684	15
30685	15
30686	15
30687	15
30688	15
30689	15
30691	15
30692	15
30693	15
30694	15
30695	15
30700	15
30701	15
30702	15
30704	15
30706	15
30707	15
30709	15
30711	15
30712	15
30714	15
30716	15
30717	15
30719	15
30720	15
30721	15
30724	15
30726	15
30727	15
30730	15
30731	15
30732	15
30734	15
30735	15
30737	15
30738	15
30739	15
30740	15
30743	15
30748	15
30749	15
30750	15
30751	15
30753	15
30754	15
30755	15
30756	15
30761	15
30763	15
30764	15
30766	15
30767	15
30769	15
30771	15
30772	15
30773	15
30774	15
30776	15
30778	15
30779	15
30780	15
30781	15
30782	15
30783	15
30784	15
30785	15
30787	15
30788	15
30789	15
30790	15
30791	15
30793	15
30794	15
30795	15
30796	15
30797	15
30798	15
30799	15
30804	15
30808	15
30809	15
30813	15
30814	15
30817	15
30818	15
30820	15
30821	15
30822	15
30823	15
30825	15
30826	15
30827	15
30828	15
30829	15
30830	15
30831	15
30832	15
30834	15
30835	15
30838	15
30840	15
30842	15
30843	15
30844	15
30846	15
30848	15
30850	15
30851	15
30853	15
30857	15
30858	15
30859	15
30860	15
30861	15
30863	15
30866	15
30867	15
30869	15
30871	15
30874	15
30876	15
30877	15
30878	15
30879	15
30880	15
30881	15
30884	15
30885	15
30887	15
30888	15
30893	15
30894	15
30896	15
30897	15
30899	15
30900	15
30902	15
30903	15
30904	15
30905	15
30907	15
30910	15
30914	15
30915	15
30916	15
30917	15
30922	15
30923	15
30925	15
30926	15
30928	15
30929	15
30930	15
30931	15
30934	15
30936	15
30938	15
30939	15
30940	15
30942	15
30943	15
30946	15
30951	15
30953	15
30958	15
30961	15
30962	15
30963	15
30965	15
30966	15
30967	15
30968	15
30969	15
30970	15
30971	15
30972	15
30973	15
30974	15
30977	15
30979	15
30980	15
30981	15
30982	15
30985	15
30986	15
30987	15
30988	15
30991	15
30992	15
30994	15
30995	15
30996	15
30999	15
31000	15
31001	15
31002	15
31004	15
31005	15
31006	15
31008	15
31009	15
31010	15
31012	15
31013	15
31014	15
31015	15
31017	15
31020	15
31022	15
31023	15
31024	15
31025	15
31028	15
31029	15
31032	15
31037	15
31038	15
31039	15
31040	15
31041	15
31042	15
31045	15
31047	15
31048	15
31049	15
31054	15
31055	15
31056	15
31058	15
31059	15
31062	15
31064	15
31065	15
31066	15
31067	15
31068	15
31069	15
31071	15
31073	15
31074	15
31075	15
31076	15
31077	15
31080	15
31084	15
31085	15
31088	15
31089	15
31090	15
31091	15
31092	15
31093	15
31095	15
31096	15
31097	15
31098	15
31102	15
31103	15
31104	15
31106	15
31107	15
31110	15
31113	15
31114	15
31115	15
31116	15
31119	15
31120	15
31121	15
31122	15
31123	15
31124	15
31125	15
31127	15
31129	15
31130	15
31131	15
31132	15
31136	15
31138	15
31140	15
31143	15
31144	15
31145	15
31146	15
31149	15
31150	15
31151	15
31153	15
31157	15
31158	15
31160	15
31161	15
31162	15
31163	15
31165	15
31166	15
31167	15
31169	15
31170	15
31171	15
31172	15
31173	15
31175	15
31179	15
31180	15
31181	15
31182	15
31183	15
31185	15
31186	15
31187	15
31189	15
31190	15
31191	15
31192	15
31193	15
31194	15
31195	15
31197	15
31201	15
31202	15
31205	15
31206	15
31207	15
31209	15
31210	15
31212	15
31213	15
31215	15
31217	15
31219	15
31220	15
31222	15
31224	15
31225	15
31226	15
31230	15
31231	15
31234	15
31235	15
31236	15
31240	15
31245	15
31246	15
31247	15
31253	15
31259	15
31261	15
31264	15
31265	15
31266	15
31269	15
31271	15
31272	15
31273	15
31274	15
31280	15
31281	15
31282	15
31283	15
31284	15
31285	15
31286	15
31287	15
31288	15
31289	15
31290	15
31292	15
31293	15
31295	15
31297	15
31298	15
31299	15
31301	15
31302	15
31303	15
31304	15
31306	15
31309	15
31311	15
31317	15
31318	15
31321	15
31322	15
31323	15
31324	15
31325	15
31327	15
31328	15
31330	15
31332	15
31334	15
31337	15
31338	15
31340	15
31343	15
31345	15
31346	15
31348	15
31350	15
31352	15
31353	15
31354	15
31357	15
31358	15
31366	15
31367	15
31368	15
31369	15
31372	15
31374	15
31375	15
31376	15
31377	15
31378	15
31379	15
31380	15
31381	15
31382	15
31383	15
31385	15
31386	15
31387	15
31389	15
31390	15
31393	15
31396	15
31397	15
31398	15
31399	15
31400	15
31402	15
31403	15
31404	15
31406	15
31407	15
31408	15
31409	15
31410	15
31411	15
31413	15
31415	15
31416	15
31417	15
31418	15
31419	15
31420	15
31423	15
31424	15
31425	15
31429	15
31430	15
31431	15
31433	15
31436	15
31437	15
31438	15
31439	15
31440	15
31449	15
31450	15
31452	15
31453	15
31454	15
31456	15
31459	15
31460	15
31461	15
31462	15
31464	15
31465	15
31466	15
31470	15
31472	15
31477	15
31480	15
31481	15
31482	15
31483	15
31486	15
31488	15
31489	15
31492	15
31493	15
31495	15
31497	15
31498	15
31500	15
31504	15
31505	15
31506	15
31507	15
31508	15
31509	15
31510	15
31511	15
31513	15
31515	15
31516	15
31517	15
31518	15
31519	15
31522	15
31523	15
31527	15
31528	15
31530	15
31531	15
31532	15
31533	15
31536	15
31538	15
31539	15
31541	15
31542	15
31544	15
31547	15
31548	15
31549	15
31550	15
31551	15
31554	15
31555	15
31556	15
31559	15
31562	15
31563	15
31566	15
31567	15
31568	15
31569	15
31570	15
31571	15
31575	15
31576	15
31578	15
31580	15
31584	15
31585	15
31586	15
31587	15
31588	15
31589	15
31590	15
31591	15
31593	15
31595	15
31597	15
31598	15
31599	15
31601	15
31603	15
31604	15
31606	15
31608	15
31609	15
31610	15
31611	15
31615	15
31618	15
31619	15
31623	15
31624	15
31625	15
31627	15
31629	15
31630	15
31634	15
31636	15
31637	15
31638	15
31639	15
31640	15
31641	15
31643	15
31652	15
31653	15
31654	15
31655	15
31656	15
31657	15
31658	15
31659	15
31663	15
31665	15
31667	15
31668	15
31669	15
31670	15
31671	15
31672	15
31674	15
31675	15
31676	15
31677	15
31678	15
31680	15
31682	15
31686	15
31687	15
31689	15
31690	15
31691	15
31693	15
31694	15
31696	15
31699	15
31700	15
31702	15
31703	15
31705	15
31706	15
31713	15
31714	15
31716	15
31718	15
31719	15
31723	15
31724	15
31727	15
31729	15
31731	15
31733	15
31734	15
31736	15
31737	15
31738	15
31740	15
31741	15
31742	15
31743	15
31744	15
31746	15
31750	15
31751	15
31752	15
31753	15
31754	15
31760	15
31761	15
31763	15
31765	15
31769	15
31770	15
31771	15
31772	15
31773	15
31774	15
31779	15
31780	15
31781	15
31783	15
31784	15
31786	15
31787	15
31788	15
31790	15
31791	15
31794	15
31795	15
31796	15
31798	15
31799	15
31802	15
31803	15
31804	15
31805	15
31808	15
31809	15
31812	15
31814	15
31817	15
31819	15
31820	15
31821	15
31822	15
31823	15
31824	15
31831	15
31834	15
31835	15
31837	15
31839	15
31841	15
31844	15
31845	15
31847	15
31848	15
31849	15
31850	15
31851	15
31853	15
31856	15
31857	15
31858	15
31859	15
31860	15
31861	15
31862	15
31863	15
31866	15
31868	15
31870	15
31874	15
31875	15
31878	15
31879	15
31881	15
31883	15
31886	15
31889	15
31890	15
31892	15
31893	15
31895	15
31896	15
31897	15
31898	15
31900	15
31901	15
31903	15
31906	15
31907	15
31908	15
31909	15
31911	15
31914	15
31915	15
31916	15
31918	15
31920	15
31923	14
31924	14
31927	14
31928	14
31930	14
31931	14
31933	14
31934	14
31935	14
31936	14
31937	14
31938	14
31940	14
31941	14
31942	14
31943	14
31945	14
31947	14
31949	14
31950	14
31951	14
31954	14
31955	14
31956	14
31958	14
31960	14
31961	14
31962	14
31963	14
31965	14
31967	14
31968	14
31972	14
31973	14
31974	14
31980	14
31981	14
31986	14
31987	14
31988	14
31992	14
31994	14
31996	14
31997	14
31998	14
31999	14
32000	14
32001	14
32003	14
32005	14
32007	14
32008	14
32010	14
32012	14
32014	14
32015	14
32016	14
32017	14
32018	14
32019	14
32020	14
32021	14
32023	14
32024	14
32025	14
32026	14
32027	14
32028	14
32032	14
32033	14
32034	14
32037	14
32038	14
32039	14
32043	14
32044	14
32046	14
32047	14
32049	14
32050	14
32051	14
32052	14
32053	14
32055	14
32056	14
32057	14
32058	14
32059	14
32060	14
32061	14
32062	14
32064	14
32067	14
32068	14
32070	14
32071	14
32072	14
32074	14
32076	14
32078	14
32079	14
32083	14
32085	14
32088	14
32089	14
32091	14
32092	14
32093	14
32094	14
32096	14
32097	14
32098	14
32100	14
32101	14
32103	14
32104	14
32105	14
32106	14
32107	14
32110	14
32111	14
32112	14
32113	14
32115	14
32116	14
32117	14
32118	14
32119	14
32120	14
32121	14
32122	14
32123	14
32124	14
32127	14
32128	14
32131	14
32132	14
32133	14
32135	14
32136	14
32139	14
32140	14
32142	14
32144	14
32145	14
32146	14
32147	14
32148	14
32150	14
32151	14
32153	14
32154	14
32155	14
32156	14
32158	14
32159	14
32160	14
32162	14
32163	14
32164	14
32165	14
32166	14
32168	14
32169	14
32170	14
32171	14
32174	14
32175	14
32176	14
32179	14
32180	14
32181	14
32182	14
32183	14
32186	14
32187	14
32188	14
32190	14
32191	14
32193	14
32194	14
32195	14
32196	14
32197	14
32198	14
32199	14
32200	14
32201	14
32202	14
32203	14
32205	14
32206	14
32207	14
32209	14
32210	14
32211	14
32212	14
32213	14
32219	14
32221	14
32225	14
32226	14
32227	14
32228	14
32229	14
32230	14
32231	14
32232	14
32233	14
32234	14
32235	14
32237	14
32238	14
32239	14
32240	14
32243	14
32246	14
32248	14
32250	14
32251	14
32252	14
32253	14
32254	14
32256	14
32257	14
32258	14
32260	14
32261	14
32262	14
32264	14
32265	14
32266	14
32268	14
32269	14
32270	14
32271	14
32272	14
32273	14
32274	14
32275	14
32276	14
32278	14
32279	14
32281	14
32282	14
32285	14
32289	14
32290	14
32293	14
32294	14
32295	14
32296	14
32297	14
32298	14
32300	14
32302	14
32306	14
32308	14
32309	14
32310	14
32311	14
32312	14
32313	14
32315	14
32316	14
32318	14
32319	14
32322	14
32323	14
32324	14
32325	14
32327	14
32329	14
32330	14
32331	14
32332	14
32333	14
32334	14
32337	14
32339	14
32340	14
32341	14
32344	14
32345	14
32346	14
32348	14
32349	14
32350	14
32351	14
32352	14
32353	14
32354	14
32355	14
32356	14
32357	14
32362	14
32365	14
32368	14
32369	14
32370	14
32371	14
32372	14
32373	14
32374	14
32375	14
32376	14
32377	14
32379	14
32380	14
32381	14
32382	14
32383	14
32385	14
32386	14
32387	14
32389	14
32392	14
32393	14
32394	14
32395	14
32397	14
32398	14
32399	14
32400	14
32403	14
32405	14
32406	14
32407	14
32408	14
32409	14
32411	14
32412	14
32417	14
32419	14
32420	14
32422	14
32423	14
32424	14
32425	14
32426	14
32428	14
32429	14
32430	14
32434	14
32435	14
32436	14
32440	14
32442	14
32445	14
32446	14
32448	14
32449	14
32450	14
32451	14
32452	14
32453	14
32454	14
32455	14
32457	14
32458	14
32459	14
32460	14
32461	14
32462	14
32463	14
32464	14
32465	14
32466	14
32468	14
32469	14
32470	14
32472	14
32474	14
32475	14
32478	14
32481	14
32482	14
32483	14
32484	14
32485	14
32487	14
32488	14
32489	14
32490	14
32491	14
32494	14
32496	14
32497	14
32498	14
32499	14
32502	14
32503	14
32504	14
32506	14
32507	14
32508	14
32510	14
32513	14
32514	14
32515	14
32516	14
32517	14
32518	14
32520	14
32525	14
32526	14
32527	14
32528	14
32530	14
32531	14
32532	14
32533	14
32534	14
32537	14
32538	14
32539	14
32540	14
32541	14
32542	14
32544	14
32545	14
32546	14
32547	14
32548	14
32549	14
32550	14
32551	14
32556	14
32557	14
32558	14
32563	14
32564	14
32565	14
32566	14
32568	14
32569	14
32573	14
32574	14
32575	14
32576	14
32577	14
32578	14
32579	14
32580	14
32582	14
32583	14
32585	14
32586	14
32587	14
32589	14
32590	14
32591	14
32592	14
32593	14
32595	14
32597	14
32598	14
32599	14
32601	14
32602	14
32606	14
32607	14
32608	14
32609	14
32610	14
32611	14
32613	14
32614	14
32617	14
32618	14
32619	14
32622	14
32623	14
32624	14
32625	14
32632	14
32633	14
32634	14
32635	14
32636	14
32638	14
32641	14
32642	14
32643	14
32644	14
32646	14
32647	14
32648	14
32649	14
32650	14
32651	14
32655	14
32657	14
32658	14
32660	14
32661	14
32663	14
32666	14
32669	14
32670	14
32671	14
32672	14
32677	14
32678	14
32679	14
32681	14
32682	14
32685	14
32686	14
32687	14
32688	14
32689	14
32693	14
32695	14
32696	14
32697	14
32698	14
32699	14
32700	14
32701	14
32702	14
32703	14
32704	14
32705	14
32706	14
32707	14
32708	14
32709	14
32711	14
32713	14
32714	14
32715	14
32718	14
32720	14
32721	14
32722	14
32723	14
32724	14
32727	14
32728	14
32729	14
32730	14
32731	14
32735	14
32736	14
32738	14
32739	14
32740	14
32741	14
32742	14
32743	14
32744	14
32745	14
32747	14
32748	14
32749	14
32750	14
32751	14
32752	14
32753	14
32754	14
32755	14
32756	14
32757	14
32758	14
32760	14
32761	14
32762	14
32763	14
32767	14
32768	14
32770	14
32772	14
32773	14
32775	14
32776	14
32779	14
32780	14
32781	14
32782	14
32783	14
32784	14
32785	14
32786	14
32787	14
32788	14
32790	14
32791	14
32792	14
32795	14
32796	14
32797	14
32800	14
32801	14
32802	14
32804	14
32806	14
32807	14
32808	14
32809	14
32810	14
32812	14
32814	14
32816	14
32818	14
32819	14
32820	14
32822	14
32823	14
32825	14
32826	14
32827	14
32830	14
32831	14
32832	14
32833	14
32834	14
32835	14
32836	14
32837	14
32839	14
32840	14
32841	14
32844	14
32846	14
32849	14
32850	14
32851	14
32852	14
32853	14
32854	14
32855	14
32859	14
32861	14
32862	14
32863	14
32866	14
32867	14
32868	14
32869	14
32871	14
32872	14
32875	14
32876	14
32880	14
32881	14
32882	14
32883	14
32885	14
32887	14
32888	14
32889	14
32890	14
32891	14
32893	14
32895	14
32896	14
32898	14
32900	14
32904	14
32905	14
32906	14
32907	14
32908	14
32909	14
32912	14
32913	14
32917	14
32918	14
32919	14
32920	14
32921	14
32922	14
32924	14
32926	14
32927	14
32930	14
32931	14
32937	14
32938	14
32939	14
32941	14
32942	14
32944	14
32945	14
32948	14
32949	14
32950	14
32952	14
32955	14
32956	14
32957	14
32959	14
32960	14
32961	14
32962	14
32963	14
32964	14
32965	14
32966	14
32973	14
32976	14
32977	14
32978	14
32979	14
32981	14
32982	14
32983	14
32985	14
32987	14
32990	14
32993	14
32997	14
32998	14
32999	14
33001	14
33002	14
33004	14
33005	14
33007	14
33010	14
33011	14
33012	14
33013	14
33015	14
33016	14
33017	14
33019	14
33021	14
33026	14
33030	14
33033	14
33036	14
33038	14
33040	14
33042	14
33044	14
33045	14
33051	14
33052	14
33054	14
33055	14
33056	14
33058	14
33061	14
33062	14
33064	14
33065	14
33069	14
33070	14
33072	14
33074	14
33075	14
33076	14
33077	14
33078	14
33079	14
33081	14
33082	14
33083	14
33085	14
33086	14
33087	14
33088	14
33090	14
33092	14
33093	14
33094	14
33096	14
33098	14
33099	14
33100	14
33102	14
33104	14
33106	14
33107	14
33108	14
33109	14
33111	14
33112	14
33113	14
33115	14
33116	14
33117	14
33118	14
33120	14
33121	14
33122	14
33123	14
33128	14
33130	14
33132	14
33133	14
33136	14
33137	14
33140	14
33141	14
33142	14
33143	14
33144	14
33145	14
33147	14
33148	14
33149	14
33150	14
33151	14
33153	14
33154	14
33155	14
33156	14
33158	14
33160	14
33164	14
33165	14
33166	14
33167	14
33168	14
33170	14
33171	14
33172	14
33176	14
33177	14
33178	14
33180	14
33181	14
33182	14
33184	14
33185	14
33186	14
33187	14
33188	14
33189	14
33191	14
33192	14
33193	14
33194	14
33195	14
33197	14
33198	14
33200	14
33201	14
33202	14
33203	14
33204	14
33206	14
33208	14
33209	14
33210	14
33211	14
33213	14
33215	14
33216	14
33217	14
33218	14
33220	14
33222	14
33223	14
33226	14
33227	14
33228	14
33229	14
33230	14
33232	14
33234	14
33235	14
33238	14
33240	14
33242	14
33243	14
33247	14
33249	14
33251	14
33253	14
33255	14
33256	14
33257	14
33263	14
33265	14
33266	14
33268	14
33271	14
33273	14
33274	14
33275	14
33276	14
33279	14
33282	14
33283	14
33284	14
33285	14
33286	14
33287	14
33291	14
33292	14
33293	14
33294	14
33295	14
33296	14
33299	14
33300	14
33301	14
33302	14
33303	14
33304	14
33305	14
33308	14
33310	14
33314	14
33315	14
33316	14
33317	14
33318	14
33319	14
33320	14
33321	14
33322	14
33326	14
33329	14
33330	14
33332	14
33333	14
33334	14
33335	14
33336	14
33338	14
33340	14
33345	14
33346	14
33347	14
33348	14
33349	14
33350	14
33352	14
33353	14
33356	14
33360	14
33362	14
33365	14
33366	14
33367	14
33368	14
33371	14
33373	14
33374	14
33375	14
33377	14
33378	14
33380	14
33381	14
33382	14
33384	14
33385	14
33388	14
33389	14
33390	14
33391	14
33395	14
33396	14
33398	14
33401	14
33402	14
33404	14
33405	14
33406	14
33408	14
33413	14
33416	14
33418	14
33419	14
33420	14
33421	14
33423	14
33424	14
33425	14
33428	14
33429	14
33432	14
33434	14
33435	14
33436	14
33437	14
33438	14
33439	14
33441	14
33442	14
33445	14
33446	14
33448	14
33449	14
33450	14
33452	14
33453	14
33455	14
33456	14
33457	14
33458	14
33460	14
33462	14
33463	14
33465	14
33466	14
33468	14
33471	14
33472	14
33475	14
33478	14
33480	14
33482	14
33484	14
33485	14
33486	14
33487	14
33488	14
33490	14
33491	14
33492	14
33493	14
33494	14
33496	14
33497	14
33499	14
33500	14
33503	14
33504	14
33505	14
33506	14
33507	14
33510	14
33511	14
33512	14
33513	14
33514	14
33517	14
33521	14
33523	14
33524	14
33526	14
33527	14
33528	14
33531	14
33533	14
33534	14
33536	14
33537	14
33538	14
33540	14
33542	14
33543	14
33545	14
33552	14
33554	14
33555	14
33556	14
33557	14
33558	14
33560	14
33561	14
33562	14
33563	14
33565	14
33566	14
33567	14
33568	14
33569	14
33571	14
33572	14
33573	14
33574	14
33575	14
33579	14
33582	14
33583	14
33585	14
33586	14
33587	14
33588	14
33589	14
33590	14
33592	14
33596	14
33597	14
33598	14
33599	14
33600	14
33601	14
33602	14
33604	14
33605	14
33606	14
33607	14
33610	14
33612	14
33615	14
33616	14
33617	14
33618	14
33620	14
33621	14
33623	14
33624	14
33627	14
33628	14
33629	14
33630	14
33631	14
33633	14
33635	14
33637	14
33638	14
33639	14
33640	14
33641	14
33642	14
33644	14
33649	14
33655	14
33657	14
33658	14
33661	14
33662	14
33663	14
33664	14
33665	14
33666	14
33668	14
33669	14
33670	14
33671	14
33672	14
33673	14
33674	14
33676	14
33677	14
33678	14
33680	14
33683	14
33686	14
33687	14
33688	14
33689	14
33690	14
33691	14
33693	14
33695	14
33696	14
33697	14
33698	14
33699	14
33701	14
33704	14
33705	14
33706	14
33707	14
33708	14
33709	14
33712	14
33714	14
33715	14
33717	14
33718	14
33719	14
33720	14
33721	14
33723	14
33724	14
33726	14
33727	14
33728	14
33731	14
33732	14
33733	14
33734	14
33736	14
33737	14
33738	14
33739	14
33741	14
33743	14
33746	14
33749	14
33750	14
33751	14
33755	14
33758	14
33760	14
33762	14
33763	14
33765	14
33766	14
33768	14
33769	14
33770	14
33773	14
33777	14
33778	14
33780	14
33781	14
33783	14
33785	14
33787	14
33788	14
33789	14
33790	14
33791	14
33793	14
33794	14
33795	14
33796	14
33797	14
33799	14
33800	14
33801	14
33802	14
33804	14
33806	14
33807	14
33809	14
33812	14
33813	14
33814	14
33815	14
33817	14
33819	14
33821	14
33822	14
33824	14
33827	14
33829	14
33830	14
33831	14
33833	14
33834	14
33835	14
33837	14
33838	14
33841	14
33842	14
33843	14
33845	14
33847	14
33849	14
33850	14
33852	14
33855	14
33857	14
33858	14
33859	14
33861	14
33862	14
33864	14
33866	14
33868	14
33873	14
33874	14
33877	14
33878	14
33879	14
33881	14
33882	14
33883	14
33885	14
33886	14
33887	14
33888	14
33889	14
33890	14
33891	14
33892	14
33894	14
33895	14
33899	14
33900	14
33901	14
33903	14
33904	14
33905	14
33906	14
33907	14
33908	14
33909	14
33911	14
33913	14
33917	14
33918	14
33919	14
33920	14
33923	14
33924	14
33927	14
33928	14
33929	14
33932	14
33933	14
33934	14
33935	14
33936	14
33938	14
33942	14
33948	14
33949	14
33951	14
33952	14
33953	14
33954	14
33955	14
33956	14
33957	14
33958	14
33962	14
33963	14
33966	14
33968	14
33969	14
33970	14
33971	14
33972	14
33973	14
33975	14
33981	14
33982	14
33983	14
33987	14
33988	14
33989	14
33991	14
33992	14
33994	14
33995	14
33998	14
33999	14
34001	14
34002	14
34003	14
34005	14
34006	14
34007	14
34008	14
34009	14
34010	14
34011	14
34012	14
34013	14
34015	14
34016	14
34020	14
34021	14
34022	14
34023	14
34024	14
34025	14
34026	14
34028	14
34030	14
34031	14
34032	14
34033	14
34034	14
34035	14
34036	14
34039	14
34041	14
34042	14
34043	14
34046	14
34050	14
34052	14
34053	14
34056	14
34059	14
34061	14
34064	14
34065	14
34066	14
34067	14
34070	14
34071	14
34072	14
34077	14
34078	14
34079	14
34080	14
34081	14
34082	14
34083	14
34086	14
34089	14
34092	14
34093	14
34094	14
34095	14
34096	14
34098	14
34099	14
34100	14
34101	14
34102	14
34103	14
34107	14
34109	14
34110	14
34111	14
34112	14
34114	14
34116	14
34117	14
34119	14
34120	14
34122	14
34123	14
34128	14
34129	14
34132	14
34134	14
34135	14
34138	14
34139	14
34140	14
34142	14
34143	14
34145	14
34146	14
34147	14
34150	14
34151	14
34152	14
34154	14
34155	14
34159	14
34160	14
34161	14
34162	14
34163	14
34164	14
34165	14
34169	14
34170	14
34171	14
34173	14
34175	14
34179	14
34180	14
34181	14
34182	14
34183	14
34184	14
34186	14
34187	14
34189	14
34190	14
34191	14
34194	14
34195	14
34196	14
34197	14
34200	14
34201	14
34202	14
34204	14
34205	14
34206	14
34207	14
34208	14
34209	14
34211	14
34212	14
34213	14
34214	14
34215	14
34218	14
34220	14
34221	14
34226	14
34227	14
34228	14
34229	14
34230	14
34231	14
34232	14
34233	14
34234	14
34235	14
34236	14
34237	14
34239	14
34241	14
34242	14
34243	14
34248	14
34249	14
34250	14
34252	14
34255	14
34256	14
34257	14
34260	14
34261	14
34263	14
34264	14
34265	14
34266	14
34267	14
34268	14
34270	14
34271	14
34273	14
34274	14
34277	14
34278	14
34282	14
34286	14
34292	14
34294	14
34295	14
34296	14
34297	14
34299	14
34303	14
34304	14
34307	14
34308	14
34310	14
34312	14
34313	14
34320	14
34324	14
34325	14
34326	14
34327	14
34329	14
34331	14
34332	14
34336	14
34338	14
34341	14
34343	14
34346	14
34347	14
34348	14
34350	14
34351	14
34352	14
34353	14
34354	14
34355	14
34356	14
34358	14
34359	14
34360	14
34364	14
34366	14
34367	14
34368	14
34370	14
34371	14
34373	14
34374	14
34375	14
34377	14
34379	14
34383	14
34386	14
34389	14
34390	14
34391	14
34392	14
34394	14
34396	14
34400	14
34401	14
34402	14
34404	14
34407	14
34409	14
34410	14
34411	14
34414	14
34416	14
34417	14
34420	14
34421	14
34422	14
34423	14
34424	14
34426	14
34428	14
34430	14
34434	14
34435	14
34436	14
34437	14
34439	14
34440	14
34441	14
34442	14
34444	14
34449	14
34450	14
34451	14
34452	14
34456	14
34457	14
34458	14
34461	14
34462	14
34463	14
34465	14
34466	14
34467	14
34468	14
34476	14
34480	14
34481	14
34482	14
34484	14
34485	14
34487	14
34491	14
34492	14
34493	14
34496	14
34499	14
34500	14
34501	14
34503	14
34504	14
34505	14
34507	14
34508	14
34509	14
34513	14
34514	14
34515	14
34516	14
34517	14
34519	14
34520	14
34521	14
34523	14
34525	14
34526	14
34528	14
34529	14
34530	14
34531	14
34534	14
34535	14
34539	14
34542	14
34546	14
34547	14
34548	14
34549	14
34553	14
34554	14
34555	14
34556	14
34557	14
34559	14
34560	14
34566	14
34569	14
34570	14
34573	14
34574	14
34575	14
34576	14
34578	14
34579	14
34580	14
34581	14
34583	14
34586	14
34589	14
34591	14
34593	14
34599	14
34601	14
34603	14
34604	14
34606	14
34608	14
34609	14
34610	14
34612	14
34613	14
34616	14
34618	14
34621	14
34622	14
34623	14
34628	14
34629	14
34635	14
34637	14
34639	14
34640	14
34641	14
34643	14
34644	14
34645	14
34646	14
34647	14
34649	14
34650	14
34652	14
34653	14
34654	14
34655	14
34656	14
34657	14
34658	14
34660	14
34663	14
34664	14
34667	14
34669	14
34670	14
34673	14
34674	14
34676	14
34677	14
34678	14
34679	14
34683	14
34684	14
34685	14
34686	14
34691	14
34692	14
34693	14
34696	14
34697	14
34699	14
34701	14
34703	14
34704	14
34705	14
34706	14
34708	14
34712	14
34713	14
34716	14
34717	14
34719	14


==> Linear or Non-Linear/results/FNL-degree.txt <==
0	1415
1	1329
2	1321
3	1190
4	1059
5	1031
6	978
7	894
8	856
9	841
11	811
12	732
13	711
14	664
15	658
16	647
17	643
20	631
21	628
22	609
23	583
24	582
25	565
28	549
29	549
31	543
32	541
33	538
34	536
35	524
36	523
37	518
38	517
40	512
41	508
42	504
43	496
44	493
45	492
46	484
47	481
48	481
49	472
50	471
51	469
52	468
53	461
54	460
55	454
56	447
57	446
58	444
59	437
61	436
62	435
63	433
64	432
65	431
66	431
67	429
68	427
69	424
70	421
71	417
72	417
73	413
74	413
75	412
76	408
77	407
78	407
80	400
81	400
82	399
83	399
84	399
88	395
89	394
93	387
94	383
96	382
97	381
98	380
99	379
101	377
102	370
103	367
104	366
105	364
106	363
107	362
108	362
109	361
110	360
111	360
112	360
113	357
114	355
115	355
116	351
117	350
118	349
119	349
120	348
121	348
122	348
123	347
124	345
126	343
127	343
129	339
130	339
131	339
134	333
135	332
136	332
137	331
138	331
139	331
140	330
141	330
142	330
143	330
144	329
145	325
146	325
147	323
148	321
149	321
151	319
152	317
154	316
155	316
157	312
158	312
159	311
160	311
161	310
162	310
163	308
164	308
165	307
166	306
167	306
168	306
171	304
176	299
177	298
179	297
180	296
181	296
182	292
183	291
184	288
185	288
186	288
187	287
188	287
189	285
190	285
191	284
192	283
194	281
195	281
196	281
197	280
198	280
199	280
201	280
202	280
204	279
207	275
208	275
209	274
210	274
212	274
213	274
214	274
215	273
216	273
219	272
221	271
222	271
226	268
227	267
228	266
230	264
231	264
232	264
234	263
235	262
236	261
237	261
238	261
239	260
240	259
241	259
242	257
244	255
246	254
247	254
253	254
254	253
255	253
256	253
257	253
259	252
260	252
261	251
262	250
264	250
265	248
267	247
268	247
270	247
271	246
272	246
273	245
274	245
275	245
276	245
280	244
282	243
283	243
284	243
285	242
286	241
287	241
289	240
290	240
291	239
292	239
293	239
295	238
296	238
297	238
298	238
299	237
300	237
301	237
302	236
303	236
308	235
312	233
313	233
314	233
315	233
316	232
317	232
319	232
320	232
321	232
322	231
323	230
326	229
327	229
328	229
330	228
335	226
336	225
340	225
341	225
344	224
347	223
348	223
349	222
350	221
351	221
353	220
354	220
355	220
356	220
357	219
359	219
360	219
361	218
362	218
363	217
364	217
366	217
368	216
369	216
370	216
371	215
372	213
374	213
377	212
379	211
380	211
381	211
382	211
385	210
386	210
387	209
388	209
389	209
392	208
393	208
394	207
395	207
396	207
398	207
399	207
400	207
401	207
403	206
404	206
406	206
408	204
409	204
410	204
411	204
414	204
416	203
417	203
418	203
419	203
422	202
423	202
424	202
425	202
427	201
430	200
432	200
433	200
435	200
436	200
437	200
439	200
440	199
441	199
442	199
443	199
445	199
446	198
448	198
450	198
451	198
452	198
453	197
454	197
455	197
456	197
458	197
459	197
460	197
461	197
462	197
463	196
464	196
466	196
467	196
468	196
469	195
472	195
473	195
474	195
476	194
477	194
478	193
479	193
481	192
482	192
483	191
484	190
485	190
487	190
488	189
491	189
492	189
493	189
494	188
498	187
499	187
500	187
501	186
502	186
504	186
505	186
506	186
508	185
509	185
510	185
511	185
512	185
514	185
516	184
518	184
519	184
523	183
524	183
525	183
526	183
529	182
530	182
531	182
532	182
533	181
535	181
536	180
537	180
540	180
541	180
542	180
543	179
544	179
546	179
548	178
549	178
550	178
551	177
552	177
553	177
554	177
555	176
556	176
557	176
558	176
562	176
563	176
564	176
565	176
567	175
569	175
570	175
571	175
572	175
573	175
574	175
575	174
577	174
578	174
580	173
581	173
582	173
585	172
586	172
589	172
590	172
591	172
592	172
594	171
596	170
598	170
601	170
602	170
603	170
605	169
606	169
611	168
612	168
613	168
615	168
616	168
619	168
620	168
621	168
622	167
624	167
625	167
627	167
628	166
629	166
630	166
631	166
632	166
634	166
636	166
637	166
638	166
639	166
640	165
641	165
642	165
643	165
644	165
646	165
648	164
650	164
651	164
652	164
653	164
654	164
655	164
656	164
658	164
659	164
661	163
662	163
663	163
665	163
666	163
667	163
668	163
671	162
672	162
673	162
674	162
675	162
676	162
677	162
680	161
682	161
683	161
686	161
687	161
688	160
689	160
695	160
696	160
697	160
698	160
700	160
701	160
702	160
705	160
706	160
707	160
708	159
711	159
713	159
716	159
717	159
718	159
719	158
721	158
722	158
723	158
724	158
725	158
726	158
730	157
731	157
732	157
735	157
736	157
737	157
738	157
739	156
741	156
743	156
745	156
747	156
748	156
749	156
751	156
752	156
753	155
755	155
756	155
757	155
758	155
759	155
760	155
763	154
764	154
768	154
770	154
771	154
772	154
773	154
775	153
776	153
777	153
778	153
779	153
782	153
783	153
784	153
790	152
791	152
794	152
796	152
800	151
802	151
803	151
804	151
805	151
806	151
807	151
808	151
809	150
810	150
811	150
815	150
816	150
818	150
819	150
820	150
823	149
824	149
827	149
828	148
829	148
832	148
833	148
834	148
837	148
839	148
840	148
841	148
842	147
844	147
845	147
846	147
847	147
848	147
849	147
854	146
855	146
856	146
857	146
859	146
860	146
861	146
863	145
864	145
865	145
867	145
868	145
869	145
870	144
874	144
875	144
876	144
878	144
879	144
880	144
881	144
882	144
884	144
885	144
889	143
890	143
892	143
893	143
896	142
898	142
899	142
900	142
901	142
902	142
903	142
904	142
905	142
909	141
910	141
911	141
912	141
915	141
916	141
917	141
918	141
920	140
922	140
923	140
926	140
928	140
929	140
930	140
931	140
932	140
933	140
937	140
939	140
940	140
941	140
942	140
943	140
945	140
946	140
947	139
948	139
949	139
950	139
951	139
952	139
954	139
955	139
959	139
961	139
965	138
967	138
968	138
969	138
970	138
971	138
972	138
973	138
975	137
976	137
977	137
978	137
984	137
987	136
989	136
990	136
992	136
994	136
995	136
996	136
997	136
999	136
1002	136
1003	136
1004	136
1008	135
1013	135
1014	135
1016	135
1018	134
1019	134
1021	134
1023	134
1024	134
1025	134
1026	134
1030	134
1031	133
1034	133
1035	133
1036	133
1037	133
1038	133
1039	133
1041	133
1042	133
1043	132
1045	132
1047	132
1048	132
1051	132
1053	132
1055	132
1056	132
1058	132
1059	132
1060	132
1061	132
1064	132
1066	132
1067	132
1073	131
1075	131
1077	131
1078	131
1079	131
1080	131
1083	130
1084	130
1086	130
1088	130
1090	130
1092	130
1093	130
1094	130
1096	129
1097	129
1100	129
1101	129
1102	129
1103	129
1104	129
1105	129
1106	129
1107	129
1108	129
1109	129
1110	129
1111	128
1112	128
1113	128
1114	128
1115	128
1116	128
1119	128
1120	128
1122	127
1125	127
1127	127
1129	127
1130	127
1131	127
1132	127
1133	127
1135	127
1137	127
1140	126
1142	126
1143	126
1148	126
1149	126
1151	126
1152	126
1153	126
1158	125
1159	125
1163	125
1164	125
1165	125
1166	125
1167	125
1168	124
1169	124
1170	124
1171	124
1172	124
1177	124
1178	124
1179	124
1180	124
1183	124
1184	124
1190	124
1192	123
1193	123
1194	123
1195	123
1196	123
1197	123
1198	123
1199	123
1201	123
1202	123
1204	123
1205	123
1206	122
1209	122
1211	122
1212	122
1213	122
1215	122
1216	122
1217	122
1218	122
1219	122
1220	122
1224	121
1225	121
1228	121
1229	121
1230	121
1231	121
1233	121
1234	121
1235	121
1236	121
1237	121
1238	121
1239	121
1240	121
1241	121
1243	120
1244	120
1245	120
1248	120
1251	120
1257	120
1258	120
1259	120
1260	120
1262	120
1263	120
1265	120
1266	120
1267	120
1268	120
1269	120
1270	120
1271	120
1272	119
1275	119
1277	119
1279	119
1283	119
1284	119
1286	119
1288	119
1290	119
1292	118
1294	118
1297	118
1298	118
1299	118
1300	118
1301	118
1302	118
1304	118
1305	118
1307	118
1308	118
1309	118
1311	117
1312	117
1313	117
1314	117
1315	117
1316	117
1318	117
1320	117
1321	117
1322	117
1323	117
1328	116
1331	116
1334	116
1335	116
1338	116
1340	116
1343	116
1344	116
1345	116
1346	116
1349	116
1353	116
1354	116
1356	116
1357	116
1358	116
1359	116
1360	116
1364	115
1365	115
1371	115
1372	115
1373	115
1374	115
1375	115
1379	115
1385	114
1386	114
1387	114
1388	114
1389	114
1390	114
1391	114
1392	114
1393	114
1394	114
1395	114
1396	114
1397	114
1398	114
1399	114
1400	113
1401	113
1404	113
1405	113
1406	113
1407	113
1408	113
1416	113
1418	113
1421	112
1422	112
1424	112
1425	112
1426	112
1429	112
1430	112
1432	112
1434	112
1436	112
1439	112
1441	112
1442	112
1443	112
1444	112
1445	112
1446	112
1447	112
1448	111
1450	111
1451	111
1452	111
1453	111
1454	111
1456	111
1457	111
1459	111
1462	111
1463	111
1464	111
1465	111
1466	111
1467	111
1468	111
1469	111
1471	111
1474	110
1475	110
1476	110
1486	110
1487	110
1488	110
1489	110
1490	110
1491	110
1494	109
1495	109
1497	109
1499	109
1500	109
1501	109
1502	109
1504	109
1505	109
1506	109
1507	109
1508	109
1509	109
1510	109
1512	108
1513	108
1515	108
1516	108
1518	108
1519	108
1520	108
1521	108
1527	108
1528	108
1530	108
1532	108
1535	108
1536	108
1537	108
1538	108
1541	108
1543	108
1544	108
1546	108
1547	108
1548	108
1549	108
1550	108
1552	107
1557	107
1559	107
1561	107
1562	107
1565	107
1566	107
1567	107
1569	107
1570	107
1571	107
1573	107
1574	107
1575	107
1577	107
1578	107
1580	106
1582	106
1584	106
1586	106
1589	106
1594	106
1596	106
1597	106
1598	106
1599	106
1600	106
1601	106
1602	106
1603	105
1604	105
1607	105
1608	105
1609	105
1611	105
1617	105
1618	105
1620	105
1622	105
1623	105
1624	105
1625	105
1627	105
1628	105
1629	105
1630	105
1631	105
1633	105
1634	105
1635	105
1636	105
1637	105
1638	105
1641	104
1645	104
1648	104
1650	104
1651	104
1654	104
1655	104
1659	104
1660	104
1661	104
1662	104
1663	104
1664	104
1665	104
1666	104
1667	104
1668	104
1669	104
1670	104
1671	104
1674	103
1676	103
1678	103
1679	103
1681	103
1682	103
1684	103
1685	103
1688	103
1689	103
1690	103
1691	103
1693	103
1696	102
1697	102
1698	102
1699	102
1700	102
1701	102
1702	102
1703	102
1704	102
1705	102
1706	102
1707	102
1708	102
1710	102
1712	102
1713	101
1715	101
1717	101
1719	101
1722	101
1723	101
1724	101
1728	101
1729	101
1730	101
1731	101
1733	101
1734	101
1735	101
1739	101
1740	101
1741	101
1742	100
1743	100
1747	100
1753	100
1757	100
1761	100
1762	100
1764	100
1766	100
1767	100
1768	100
1769	100
1770	100
1771	100
1772	100
1774	100
1775	100
1776	100
1779	99
1784	99
1786	99
1787	99
1788	99
1789	99
1790	99
1793	99
1794	99
1795	99
1797	99
1798	99
1799	99
1800	99
1801	99
1802	98
1803	98
1806	98
1807	98
1808	98
1809	98
1810	98
1811	98
1813	98
1814	98
1816	98
1818	98
1819	98
1821	98
1822	98
1824	98
1825	98
1826	98
1827	98
1828	98
1829	98
1830	98
1831	98
1832	98
1833	98
1834	98
1835	98
1836	98
1839	97
1840	97
1844	97
1846	97
1848	97
1849	97
1851	97
1853	97
1854	97
1855	97
1858	97
1859	97
1861	97
1862	97
1863	97
1865	96
1866	96
1867	96
1869	96
1870	96
1873	96
1874	96
1881	96
1882	96
1884	96
1885	96
1887	96
1890	96
1891	96
1892	96
1897	95
1899	95
1902	95
1907	95
1909	95
1911	95
1914	95
1915	95
1919	95
1920	95
1922	94
1924	94
1925	94
1927	94
1932	94
1934	94
1935	94
1936	94
1940	94
1941	94
1942	94
1944	94
1945	94
1946	93
1948	93
1949	93
1951	93
1955	93
1959	93
1960	93
1961	93
1965	93
1966	93
1967	93
1968	93
1969	93
1970	93
1971	93
1972	92
1973	92
1974	92
1976	92
1977	92
1979	92
1982	92
1985	92
1986	92
1989	92
1990	92
1991	92
1996	92
1998	92
1999	92
2003	92
2005	92
2006	92
2009	92
2012	92
2015	92
2016	92
2017	92
2019	92
2021	92
2022	92
2023	92
2024	92
2025	92
2026	92
2027	92
2028	92
2030	92
2032	92
2033	92
2036	91
2042	91
2044	91
2046	91
2047	91
2048	91
2050	91
2052	91
2053	91
2056	91
2057	91
2058	91
2060	91
2061	91
2067	90
2068	90
2069	90
2072	90
2074	90
2076	90
2077	90
2078	90
2079	90
2085	90
2086	90
2088	90
2089	90
2091	90
2092	90
2093	90
2094	90
2095	90
2096	90
2098	90
2099	90
2101	90
2102	90
2107	90
2108	90
2109	90
2110	90
2112	89
2113	89
2117	89
2119	89
2120	89
2122	89
2123	89
2125	89
2127	89
2131	89
2133	89
2134	89
2135	89
2136	89
2138	89
2139	89
2142	89
2143	89
2144	89
2147	89
2148	89
2149	89
2150	89
2151	89
2156	88
2157	88
2159	88
2160	88
2161	88
2163	88
2164	88
2168	88
2170	88
2172	88
2173	88
2174	88
2175	88
2177	88
2179	88
2180	88
2182	88
2183	88
2184	88
2185	88
2186	88
2189	88
2190	88
2192	88
2194	88
2195	88
2197	88
2198	88
2199	88
2200	88
2201	88
2202	88
2203	88
2205	88
2206	88
2208	88
2211	88
2213	88
2214	88
2215	87
2217	87
2219	87
2221	87
2226	87
2231	87
2232	87
2233	87
2237	87
2238	87
2242	87
2243	87
2244	87
2247	87
2248	87
2252	87
2253	87
2257	87
2259	87
2260	87
2265	86
2267	86
2268	86
2279	86
2283	86
2286	86
2287	86
2288	86
2289	86
2290	86
2291	86
2292	86
2294	86
2299	86
2300	86
2302	86
2303	86
2304	86
2305	86
2306	86
2310	85
2312	85
2317	85
2318	85
2319	85
2322	85
2323	85
2324	85
2325	85
2326	85
2327	85
2329	85
2331	85
2332	85
2333	85
2334	85
2337	85
2339	84
2344	84
2346	84
2353	84
2355	84
2358	84
2359	84
2362	84
2363	84
2364	84
2365	84
2369	84
2370	84
2371	84
2375	84
2376	84
2377	84
2378	84
2380	84
2384	84
2386	84
2387	84
2388	84
2389	84
2390	83
2393	83
2399	83
2402	83
2404	83
2408	83
2409	83
2410	83
2413	83
2419	83
2420	83
2421	83
2422	83
2423	83
2424	83
2425	83
2426	83
2428	83
2430	83
2431	83
2432	83
2433	83
2439	82
2440	82
2441	82
2443	82
2445	82
2449	82
2450	82
2451	82
2454	82
2455	82
2458	82
2460	82
2462	82
2463	82
2465	82
2471	82
2472	82
2473	82
2475	82
2476	82
2477	82
2478	82
2479	82
2482	82
2483	82
2484	82
2485	82
2487	82
2494	82
2495	82
2496	82
2497	81
2498	81
2499	81
2501	81
2502	81
2504	81
2505	81
2507	81
2508	81
2513	81
2517	81
2518	81
2521	81
2522	81
2523	81
2524	81
2525	81
2527	81
2528	81
2529	81
2530	81
2531	81
2533	81
2534	81
2535	81
2536	81
2537	81
2538	80
2540	80
2542	80
2547	80
2548	80
2549	80
2553	80
2554	80
2557	80
2559	80
2560	80
2561	80
2563	80
2564	80
2565	80
2567	80
2568	80
2569	80
2574	80
2577	80
2579	80
2581	80
2582	80
2583	80
2585	80
2586	80
2587	80
2588	80
2589	80
2591	80
2594	80
2595	80
2596	80
2597	80
2598	80
2599	80
2600	80
2603	79
2607	79
2608	79
2612	79
2615	79
2618	79
2619	79
2620	79
2621	79
2623	79
2624	79
2625	79
2626	79
2627	79
2628	79
2629	79
2630	79
2632	79
2633	79
2634	79
2635	79
2636	79
2637	79
2640	78
2644	78
2646	78
2650	78
2655	78
2657	78
2660	78
2661	78
2664	78
2668	78
2669	78
2670	78
2673	78
2674	78
2675	78
2676	78
2677	78
2680	78
2684	78
2685	78
2686	78
2687	78
2692	77
2693	77
2695	77
2696	77
2697	77
2698	77
2701	77
2703	77
2705	77
2706	77
2707	77
2713	77
2718	77
2721	77
2722	77
2723	77
2725	77
2727	77
2728	77
2729	77
2731	77
2734	77
2736	77
2737	77
2738	77
2739	77
2741	77
2743	77
2744	77
2746	77
2748	77
2749	77
2750	77
2751	77
2752	76
2754	76
2760	76
2762	76
2763	76
2767	76
2773	76
2774	76
2775	76
2777	76
2778	76
2779	76
2780	76
2782	76
2785	76
2786	76
2787	76
2788	76
2792	76
2797	76
2798	76
2800	76
2803	76
2806	76
2808	76
2809	76
2814	76
2816	76
2818	76
2819	76
2820	76
2821	76
2822	76
2824	76
2826	76
2829	76
2831	76
2832	76
2833	76
2834	76
2835	76
2836	76
2837	76
2839	76
2841	76
2842	76
2843	76
2845	76
2846	76
2847	76
2848	75
2850	75
2851	75
2855	75
2858	75
2860	75
2861	75
2864	75
2865	75
2868	75
2869	75
2871	75
2872	75
2873	75
2874	75
2877	75
2878	75
2879	75
2881	75
2884	75
2887	75
2888	75
2894	75
2897	75
2900	75
2903	75
2904	75
2905	75
2906	75
2907	75
2910	75
2911	75
2912	75
2913	75
2914	75
2915	75
2916	74
2919	74
2922	74
2923	74
2925	74
2926	74
2929	74
2932	74
2934	74
2944	74
2945	74
2946	74
2948	74
2951	74
2952	74
2953	74
2954	74
2959	74
2962	74
2964	73
2967	73
2968	73
2971	73
2972	73
2977	73
2981	73
2982	73
2984	73
2985	73
2986	73
2990	73
2991	73
2997	73
2998	73
2999	73
3001	73
3002	73
3004	73
3005	73
3006	73
3007	73
3010	73
3011	73
3012	73
3015	72
3017	72
3018	72
3020	72
3024	72
3027	72
3030	72
3042	72
3044	72
3047	72
3049	72
3051	72
3053	72
3056	72
3058	72
3060	72
3061	72
3063	72
3067	72
3068	72
3069	72
3070	72
3076	72
3082	72
3083	72
3088	72
3089	72
3090	72
3092	72
3094	72
3095	72
3096	72
3097	72
3098	72
3099	72
3100	72
3101	72
3106	72
3108	72
3110	72
3112	72
3114	71
3115	71
3117	71
3120	71
3125	71
3127	71
3128	71
3129	71
3131	71
3132	71
3134	71
3135	71
3136	71
3142	71
3143	71
3144	71
3145	71
3149	71
3151	71
3154	71
3156	71
3157	71
3163	71
3164	71
3165	71
3169	71
3170	71
3171	71
3173	71
3174	71
3175	71
3176	71
3177	71
3179	70
3181	70
3182	70
3183	70
3187	70
3191	70
3196	70
3198	70
3201	70
3202	70
3203	70
3206	70
3209	70
3211	70
3214	70
3215	70
3217	70
3218	70
3219	70
3220	70
3221	70
3222	70
3223	70
3224	70
3226	70
3227	70
3229	70
3230	70
3232	70
3234	70
3238	70
3239	70
3244	69
3245	69
3246	69
3247	69
3254	69
3266	69
3267	69
3271	69
3272	69
3273	69
3274	69
3275	69
3276	69
3277	69
3278	69
3280	69
3282	69
3284	69
3285	69
3287	69
3288	69
3291	69
3292	69
3293	69
3294	69
3296	69
3297	69
3301	69
3302	69
3305	68
3308	68
3310	68
3313	68
3314	68
3315	68
3321	68
3323	68
3330	68
3334	68
3335	68
3336	68
3337	68
3343	68
3345	68
3348	68
3350	68
3351	68
3354	68
3355	68
3356	68
3357	68
3358	68
3363	68
3366	68
3372	68
3375	68
3377	68
3379	68
3380	68
3381	68
3382	68
3384	68
3385	68
3386	68
3388	68
3391	68
3392	68
3393	68
3395	68
3400	68
3401	68
3402	68
3403	68
3405	68
3406	68
3407	68
3413	67
3414	67
3415	67
3417	67
3418	67
3420	67
3422	67
3424	67
3427	67
3429	67
3430	67
3433	67
3436	67
3437	67
3438	67
3439	67
3441	67
3444	67
3451	67
3452	67
3453	67
3454	67
3456	67
3458	67
3460	67
3461	67
3463	67
3464	67
3465	67
3466	67
3467	67
3470	67
3474	67
3476	67
3478	67
3479	67
3481	67
3483	67
3484	67
3485	67
3486	67
3487	67
3488	67
3490	67
3491	67
3493	67
3494	67
3496	67
3499	67
3503	67
3504	67
3506	67
3507	67
3509	66
3512	66
3513	66
3514	66
3515	66
3516	66
3517	66
3518	66
3520	66
3524	66
3528	66
3529	66
3533	66
3536	66
3538	66
3539	66
3542	66
3544	66
3546	66
3548	66
3550	66
3552	66
3553	66
3554	66
3555	66
3557	66
3558	66
3562	66
3563	66
3564	66
3565	66
3566	66
3568	66
3569	66
3572	66
3573	66
3574	66
3575	66
3576	66
3578	66
3579	66
3582	65
3583	65
3586	65
3587	65
3589	65
3591	65
3592	65
3593	65
3594	65
3595	65
3598	65
3601	65
3603	65
3604	65
3605	65
3606	65
3607	65
3608	65
3609	65
3611	65
3612	65
3613	65
3614	65
3616	65
3620	65
3621	65
3622	65
3623	65
3624	65
3625	65
3626	65
3627	65
3629	65
3631	65
3632	65
3633	65
3634	65
3635	65
3638	65
3639	65
3640	65
3641	65
3642	65
3643	65
3644	65
3645	65
3647	65
3648	65
3650	65
3653	65
3655	65
3660	65
3662	65
3664	65
3665	65
3667	65
3669	64
3675	64
3676	64
3680	64
3681	64
3683	64
3685	64
3691	64
3695	64
3698	64
3702	64
3703	64
3704	64
3705	64
3710	64
3717	64
3722	64
3725	64
3727	64
3729	64
3732	64
3737	64
3740	64
3744	64
3748	64
3752	64
3753	64
3754	64
3756	64
3757	64
3761	64
3763	64
3765	64
3768	64
3770	64
3772	64
3773	64
3774	64
3775	64
3776	64
3777	64
3778	64
3779	64
3781	64
3782	64
3785	64
3787	64
3789	63
3791	63
3794	63
3795	63
3797	63
3798	63
3800	63
3804	63
3805	63
3808	63
3810	63
3814	63
3815	63
3816	63
3819	63
3821	63
3825	63
3826	63
3829	63
3830	63
3834	63
3835	63
3837	63
3839	63
3840	63
3841	63
3842	63
3844	63
3845	63
3849	63
3851	63
3853	63
3855	63
3857	63
3858	63
3859	63
3860	63
3863	63
3864	63
3867	63
3868	63
3874	63
3875	63
3877	63
3878	63
3879	63
3880	63
3881	63
3882	63
3883	63
3884	63
3887	62
3888	62
3889	62
3890	62
3895	62
3898	62
3899	62
3902	62
3905	62
3907	62
3908	62
3910	62
3913	62
3915	62
3918	62
3921	62
3922	62
3923	62
3924	62
3925	62
3929	62
3930	62
3931	62
3934	62
3936	62
3943	62
3944	62
3945	62
3946	62
3947	62
3948	62
3949	62
3950	62
3951	62
3952	62
3953	62
3955	62
3957	62
3958	62
3960	62
3962	62
3963	62
3964	62
3967	62
3970	62
3973	62
3974	62
3975	62
3980	62
3981	62
3987	61
3988	61
3989	61
3995	61
3997	61
3998	61
4000	61
4001	61
4004	61
4005	61
4011	61
4017	61
4022	61
4024	61
4025	61
4026	61
4027	61
4028	61
4030	61
4031	61
4035	61
4038	61
4039	61
4040	61
4041	61
4043	61
4044	61
4045	61
4046	61
4050	61
4051	61
4052	61
4057	61
4058	61
4059	61
4061	61
4062	61
4064	61
4066	61
4069	61
4072	61
4074	61
4075	61
4076	61
4077	61
4079	61
4080	61
4082	61
4083	61
4084	61
4085	61
4087	60
4089	60
4091	60
4092	60
4093	60
4097	60
4098	60
4099	60
4102	60
4103	60
4105	60
4106	60
4109	60
4110	60
4115	60
4117	60
4121	60
4123	60
4124	60
4125	60
4127	60
4129	60
4130	60
4139	60
4140	60
4142	60
4147	60
4148	60
4149	60
4152	60
4155	60
4158	60
4160	60
4164	60
4173	60
4174	60
4184	60
4190	60
4191	60
4193	60
4194	60
4195	60
4196	60
4197	60
4200	60
4201	60
4203	60
4204	60
4205	60
4208	60
4209	60
4211	60
4212	60
4214	60
4215	60
4216	60
4217	60
4218	60
4221	60
4222	60
4223	60
4224	60
4225	60
4227	60
4228	60
4232	60
4233	60
4234	60
4235	60
4237	60
4239	59
4240	59
4242	59
4247	59
4249	59
4250	59
4252	59
4253	59
4254	59
4255	59
4262	59
4264	59
4265	59
4266	59
4267	59
4272	59
4273	59
4274	59
4276	59
4278	59
4279	59
4281	59
4286	59
4287	59
4288	59
4290	59
4291	59
4292	59
4294	59
4295	59
4296	59
4297	59
4298	59
4302	59
4304	59
4305	59
4307	59
4308	59
4310	59
4314	59
4316	59
4319	59
4321	59
4324	59
4327	58
4334	58
4335	58
4340	58
4341	58
4343	58
4345	58
4346	58
4348	58
4351	58
4358	58
4359	58
4360	58
4361	58
4362	58
4363	58
4366	58
4369	58
4370	58
4374	58
4375	58
4376	58
4377	58
4378	58
4379	58
4382	58
4383	58
4384	58
4386	58
4387	58
4389	58
4390	58
4391	58
4392	58
4393	58
4394	58
4395	58
4397	58
4399	58
4400	58
4401	58
4403	58
4408	58
4409	58
4411	58
4416	58
4417	58
4418	58
4419	58
4421	58
4424	58
4427	57
4429	57
4433	57
4434	57
4435	57
4436	57
4437	57
4438	57
4440	57
4442	57
4444	57
4446	57
4448	57
4450	57
4451	57
4452	57
4453	57
4458	57
4460	57
4462	57
4467	57
4468	57
4472	57
4473	57
4477	57
4480	57
4481	57
4482	57
4483	57
4484	57
4485	57
4487	57
4490	57
4491	57
4493	57
4494	57
4495	57
4496	57
4498	57
4505	57
4510	57
4511	57
4517	57
4518	57
4523	57
4525	57
4526	57
4527	57
4528	57
4529	57
4530	57
4533	57
4534	57
4535	57
4544	56
4545	56
4546	56
4548	56
4550	56
4552	56
4555	56
4556	56
4558	56
4559	56
4565	56
4566	56
4578	56
4579	56
4580	56
4582	56
4583	56
4585	56
4586	56
4588	56
4591	56
4592	56
4593	56
4595	56
4601	56
4602	56
4603	56
4606	56
4612	56
4620	56
4621	56
4625	56
4629	56
4632	56
4635	56
4637	56
4638	56
4641	56
4645	56
4651	56
4652	56
4653	56
4655	56
4656	56
4658	56
4661	56
4663	56
4664	56
4666	56
4667	56
4668	56
4670	56
4671	56
4672	56
4673	56
4674	56
4675	56
4677	56
4681	56
4682	56
4686	56
4688	56
4689	56
4690	56
4691	56
4695	56
4696	56
4698	56
4699	56
4700	56
4702	56
4704	56
4705	56
4706	56
4707	56
4708	56
4709	56
4710	56
4711	56
4714	56
4715	55
4716	55
4719	55
4721	55
4728	55
4732	55
4734	55
4736	55
4739	55
4741	55
4745	55
4746	55
4747	55
4752	55
4754	55
4757	55
4760	55
4767	55
4769	55
4770	55
4771	55
4777	55
4779	55
4780	55
4784	55
4785	55
4786	55
4788	55
4790	55
4791	55
4793	55
4800	55
4801	55
4807	55
4808	55
4809	55
4811	55
4812	55
4813	55
4814	55
4815	55
4821	55
4822	55
4823	55
4825	55
4827	55
4828	55
4831	55
4832	55
4833	55
4834	55
4835	55
4836	55
4837	55
4838	55
4839	55
4841	55
4842	55
4844	55
4845	55
4846	54
4851	54
4866	54
4867	54
4869	54
4870	54
4875	54
4876	54
4879	54
4882	54
4883	54
4885	54
4887	54
4897	54
4906	54
4908	54
4909	54
4910	54
4913	54
4914	54
4916	54
4917	54
4918	54
4920	54
4922	54
4923	54
4924	54
4925	54
4927	54
4928	54
4930	54
4932	54
4936	54
4943	54
4944	54
4947	54
4949	54
4950	54
4951	54
4952	54
4953	54
4954	54
4956	54
4959	53
4960	53
4962	53
4964	53
4970	53
4971	53
4972	53
4974	53
4977	53
4978	53
4979	53
4983	53
4988	53
4989	53
4991	53
4992	53
4998	53
5004	53
5005	53
5006	53
5007	53
5010	53
5011	53
5013	53
5014	53
5017	53
5025	53
5028	53
5029	53
5030	53
5032	53
5038	53
5040	53
5048	53
5050	53
5051	53
5053	53
5054	53
5055	53
5056	53
5057	53
5059	53
5060	53
5062	53
5063	53
5064	53
5065	53
5067	53
5070	53
5071	53
5072	53
5073	53
5075	53
5078	53
5079	53
5080	53
5081	53
5082	53
5083	53
5085	53
5087	53
5088	53
5089	53
5093	53
5094	53
5095	53
5097	53
5099	53
5103	53
5104	53
5105	53
5106	53
5108	53
5109	53
5112	53
5114	53
5115	53
5117	53
5119	53
5122	52
5133	52
5134	52
5135	52
5136	52
5139	52
5141	52
5144	52
5145	52
5146	52
5147	52
5148	52
5150	52
5153	52
5157	52
5159	52
5161	52
5163	52
5166	52
5172	52
5179	52
5180	52
5181	52
5188	52
5190	52
5200	52
5203	52
5208	52
5210	52
5211	52
5215	52
5216	52
5220	52
5222	52
5227	52
5229	52
5230	52
5231	52
5232	52
5235	52
5241	52
5242	52
5243	52
5244	52
5245	52
5248	52
5252	52
5255	52
5257	52
5258	52
5262	52
5265	52
5266	52
5269	52
5270	52
5271	52
5272	52
5273	52
5274	52
5275	52
5276	52
5280	52
5281	52
5282	52
5283	52
5284	52
5287	52
5290	52
5292	52
5295	52
5296	52
5300	52
5303	52
5304	52
5306	52
5307	52
5308	52
5309	52
5311	52
5312	52
5315	52
5316	52
5318	52
5320	52
5321	52
5323	52
5324	52
5326	52
5330	51
5335	51
5336	51
5337	51
5338	51
5340	51
5341	51
5342	51
5344	51
5346	51
5348	51
5351	51
5353	51
5358	51
5360	51
5363	51
5365	51
5367	51
5368	51
5369	51
5372	51
5373	51
5374	51
5375	51
5380	51
5383	51
5385	51
5389	51
5392	51
5395	51
5396	51
5397	51
5399	51
5400	51
5401	51
5402	51
5407	51
5408	51
5410	51
5412	51
5413	51
5415	51
5417	51
5418	51
5419	51
5423	51
5425	51
5427	51
5430	51
5431	51
5432	51
5434	51
5435	51
5437	51
5445	51
5446	51
5447	51
5448	51
5449	51
5450	51
5454	51
5455	51
5462	50
5467	50
5473	50
5475	50
5477	50
5479	50
5484	50
5485	50
5486	50
5490	50
5491	50
5492	50
5493	50
5495	50
5500	50
5501	50
5503	50
5505	50
5507	50
5511	50
5514	50
5516	50
5519	50
5522	50
5523	50
5524	50
5534	50
5537	50
5541	50
5543	50
5546	50
5558	50
5559	50
5560	50
5561	50
5562	50
5564	50
5565	50
5566	50
5567	50
5568	50
5569	50
5570	50
5571	50
5573	50
5578	50
5582	50
5584	50
5589	50
5591	50
5592	50
5594	50
5595	50
5596	50
5601	50
5603	50
5604	50
5605	50
5608	50
5610	50
5612	50
5613	50
5614	50
5615	50
5616	50
5617	50
5618	50
5621	50
5622	50
5624	50
5625	50
5626	50
5627	50
5628	50
5630	50
5635	50
5637	49
5638	49
5640	49
5642	49
5643	49
5644	49
5647	49
5649	49
5650	49
5654	49
5657	49
5659	49
5664	49
5665	49
5667	49
5669	49
5676	49
5678	49
5681	49
5682	49
5683	49
5685	49
5687	49
5688	49
5689	49
5692	49
5694	49
5695	49
5697	49
5699	49
5700	49
5712	49
5717	49
5720	49
5721	49
5724	49
5727	49
5732	49
5733	49
5734	49
5735	49
5738	49
5739	49
5740	49
5741	49
5743	49
5746	49
5750	49
5756	49
5761	49
5763	49
5766	49
5768	49
5772	49
5774	49
5775	49
5776	49
5778	49
5779	49
5780	49
5781	49
5784	49
5785	49
5788	49
5793	48
5795	48
5801	48
5818	48
5819	48
5822	48
5823	48
5825	48
5826	48
5830	48
5831	48
5833	48
5839	48
5846	48
5856	48
5859	48
5860	48
5863	48
5867	48
5868	48
5873	48
5874	48
5875	48
5877	48
5885	48
5889	48
5892	48
5894	48
5896	48
5900	48
5902	48
5903	48
5904	48
5905	48
5907	48
5909	48
5910	48
5911	48
5912	48
5914	48
5919	48
5920	48
5922	48
5923	48
5925	48
5927	48
5931	48
5933	48
5934	48
5941	48
5943	48
5951	48
5957	48
5960	48
5963	48
5966	48
5971	48
5972	48
5974	48
5975	48
5980	48
5982	48
5984	48
5986	48
5987	48
5988	48
5989	48
5991	48
5993	48
5996	48
6000	48
6001	48
6002	48
6003	48
6004	48
6006	48
6007	48
6008	48
6009	48
6010	48
6011	48
6017	48
6019	48
6020	48
6021	48
6023	48
6026	48
6027	48
6029	48
6031	48
6032	48
6034	48
6035	48
6036	48
6040	48
6045	48
6046	48
6047	48
6048	48
6049	48
6050	48
6051	48
6053	48
6054	48
6063	47
6065	47
6075	47
6076	47
6077	47
6078	47
6080	47
6083	47
6084	47
6089	47
6095	47
6101	47
6103	47
6104	47
6105	47
6107	47
6110	47
6111	47
6113	47
6116	47
6118	47
6122	47
6123	47
6124	47
6129	47
6132	47
6133	47
6137	47
6139	47
6140	47
6143	47
6154	47
6155	47
6156	47
6157	47
6159	47
6162	47
6163	47
6166	47
6167	47
6168	47
6169	47
6170	47
6171	47
6173	47
6174	47
6175	47
6178	47
6180	47
6181	47
6182	47
6184	47
6185	47
6189	47
6192	47
6193	47
6194	47
6195	47
6198	47
6200	47
6204	47
6206	47
6207	47
6208	47
6210	47
6212	47
6213	47
6215	47
6218	47
6219	47
6220	47
6221	47
6222	47
6224	47
6225	47
6226	47
6227	47
6228	47
6229	47
6232	47
6235	47
6240	47
6249	46
6258	46
6260	46
6265	46
6266	46
6268	46
6270	46
6273	46
6274	46
6275	46
6276	46
6280	46
6282	46
6283	46
6284	46
6285	46
6286	46
6289	46
6290	46
6291	46
6293	46
6296	46
6297	46
6301	46
6302	46
6303	46
6304	46
6305	46
6308	46
6310	46
6321	46
6322	46
6323	46
6326	46
6331	46
6336	46
6339	46
6341	46
6347	46
6351	46
6352	46
6353	46
6356	46
6357	46
6358	46
6361	46
6364	46
6366	46
6368	46
6370	46
6371	46
6372	46
6375	46
6376	46
6377	46
6378	46
6379	46
6388	46
6389	46
6390	46
6391	46
6394	46
6397	46
6400	46
6402	46
6403	46
6411	46
6415	46
6416	46
6420	46
6421	46
6424	46
6428	46
6429	46
6430	46
6432	46
6433	46
6434	46
6435	46
6440	46
6442	46
6443	46
6444	46
6446	46
6449	45
6451	45
6456	45
6460	45
6461	45
6463	45
6464	45
6467	45
6476	45
6479	45
6480	45
6482	45
6484	45
6485	45
6486	45
6487	45
6490	45
6497	45
6502	45
6503	45
6509	45
6512	45
6514	45
6517	45
6524	45
6525	45
6526	45
6527	45
6529	45
6530	45
6531	45
6532	45
6537	45
6539	45
6540	45
6542	45
6550	45
6551	45
6552	45
6557	45
6562	45
6563	45
6568	45
6569	45
6570	45
6571	45
6574	45
6575	45
6576	45
6580	45
6581	45
6582	45
6583	45
6587	45
6588	45
6589	45
6591	45
6592	45
6593	45
6594	45
6595	45
6598	45
6605	45
6606	45
6608	45
6609	45
6610	45
6611	45
6612	45
6614	45
6615	45
6616	45
6617	45
6618	45
6619	45
6621	45
6622	45
6624	45
6625	45
6627	45
6628	45
6630	45
6633	45
6634	45
6635	45
6636	45
6643	45
6644	45
6645	45
6646	45
6647	45
6648	45
6650	45
6651	45
6652	45
6653	45
6654	45
6656	45
6657	45
6658	45
6659	45
6660	45
6661	45
6662	45
6665	45
6666	45
6671	44
6672	44
6674	44
6676	44
6677	44
6683	44
6690	44
6694	44
6696	44
6699	44
6703	44
6704	44
6707	44
6708	44
6712	44
6714	44
6718	44
6719	44
6720	44
6724	44
6730	44
6731	44
6736	44
6738	44
6739	44
6740	44
6751	44
6753	44
6758	44
6761	44
6763	44
6767	44
6769	44
6773	44
6775	44
6778	44
6783	44
6789	44
6795	44
6796	44
6801	44
6803	44
6805	44
6807	44
6810	44
6811	44
6812	44
6816	44
6817	44
6818	44
6822	44
6823	44
6824	44
6827	44
6829	44
6832	44
6833	44
6835	44
6836	44
6841	44
6843	44
6844	44
6849	44
6850	44
6851	44
6854	44
6858	44
6860	44
6861	44
6862	44
6863	44
6864	44
6866	44
6868	44
6870	44
6873	44
6876	44
6878	44
6879	44
6880	44
6881	44
6883	44
6884	44
6886	44
6889	44
6892	44
6895	44
6896	44
6900	44
6901	44
6902	44
6905	44
6906	44
6908	44
6909	44
6910	44
6914	44
6915	44
6916	44
6919	44
6922	44
6923	44
6925	44
6926	44
6928	44
6929	44
6931	44
6933	44
6934	44
6936	44
6938	44
6939	44
6944	44
6951	44
6952	44
6955	44
6958	44
6959	44
6960	44
6961	44
6966	44
6970	44
6972	44
6973	44
6977	44
6978	44
6979	44
6981	44
6982	44
6985	44
6986	44
6988	44
6989	44
6991	44
6993	44
6994	44
6995	44
6997	44
6998	44
6999	44
7000	44
7003	44
7005	44
7007	44
7008	44
7011	44
7013	43
7014	43
7020	43
7023	43
7026	43
7033	43
7038	43
7042	43
7045	43
7046	43
7047	43
7048	43
7052	43
7053	43
7060	43
7061	43
7065	43
7066	43
7072	43
7073	43
7075	43
7079	43
7082	43
7083	43
7084	43
7085	43
7086	43
7087	43
7091	43
7096	43
7097	43
7098	43
7101	43
7102	43
7103	43
7104	43
7109	43
7112	43
7115	43
7117	43
7118	43
7119	43
7120	43
7122	43
7125	43
7126	43
7128	43
7130	43
7132	43
7134	43
7135	43
7137	43
7138	43
7139	43
7142	43
7143	43
7144	43
7145	43
7147	43
7148	43
7149	43
7150	43
7152	43
7153	43
7157	43
7159	43
7162	43
7163	43
7164	43
7166	43
7167	43
7169	43
7170	43
7171	43
7172	43
7173	43
7174	43
7177	43
7184	43
7185	43
7188	43
7189	43
7191	43
7192	43
7193	43
7194	43
7201	43
7203	43
7204	43
7206	43
7207	43
7209	43
7210	43
7213	43
7214	43
7217	43
7222	42
7226	42
7227	42
7230	42
7232	42
7236	42
7240	42
7242	42
7243	42
7248	42
7250	42
7256	42
7257	42
7261	42
7267	42
7268	42
7272	42
7274	42
7275	42
7277	42
7282	42
7284	42
7288	42
7289	42
7293	42
7301	42
7304	42
7305	42
7309	42
7311	42
7318	42
7320	42
7323	42
7326	42
7327	42
7328	42
7331	42
7334	42
7336	42
7339	42
7342	42
7343	42
7346	42
7349	42
7352	42
7355	42
7357	42
7358	42
7359	42
7360	42
7361	42
7366	42
7368	42
7370	42
7372	42
7373	42
7374	42
7378	42
7380	42
7381	42
7382	42
7386	42
7387	42
7389	42
7390	42
7391	42
7396	42
7401	42
7403	42
7406	42
7409	42
7411	42
7415	42
7420	42
7421	42
7422	42
7425	42
7427	42
7428	42
7429	42
7430	42
7431	42
7433	42
7434	42
7435	42
7436	42
7437	42
7438	42
7439	42
7440	42
7441	42
7443	42
7444	42
7445	42
7447	42
7451	42
7453	42
7456	41
7458	41
7466	41
7467	41
7473	41
7481	41
7482	41
7486	41
7487	41
7489	41
7495	41
7496	41
7497	41
7504	41
7505	41
7507	41
7508	41
7510	41
7515	41
7516	41
7517	41
7518	41
7520	41
7525	41
7526	41
7530	41
7532	41
7537	41
7543	41
7548	41
7550	41
7554	41
7562	41
7563	41
7566	41
7572	41
7576	41
7581	41
7584	41
7586	41
7589	41
7591	41
7592	41
7593	41
7598	41
7599	41
7600	41
7601	41
7602	41
7603	41
7604	41
7605	41
7607	41
7609	41
7610	41
7611	41
7614	41
7616	41
7619	41
7622	41
7623	41
7626	41
7627	41
7628	41
7629	41
7632	41
7633	41
7635	41
7641	41
7642	41
7643	41
7647	41
7649	41
7652	41
7656	41
7661	41
7663	41
7664	41
7667	41
7670	41
7671	41
7672	41
7675	41
7678	41
7679	41
7681	41
7683	41
7684	41
7685	41
7687	41
7688	41
7689	41
7690	41
7691	41
7694	41
7697	41
7699	41
7700	41
7702	41
7705	41
7707	41
7708	41
7709	40
7710	40
7712	40
7713	40
7714	40
7715	40
7716	40
7717	40
7721	40
7730	40
7734	40
7738	40
7739	40
7740	40
7741	40
7743	40
7746	40
7755	40
7756	40
7758	40
7764	40
7766	40
7773	40
7777	40
7782	40
7784	40
7785	40
7790	40
7792	40
7795	40
7796	40
7801	40
7806	40
7811	40
7816	40
7817	40
7819	40
7821	40
7823	40
7825	40
7826	40
7827	40
7829	40
7831	40
7833	40
7836	40
7837	40
7840	40
7845	40
7846	40
7848	40
7849	40
7851	40
7852	40
7856	40
7857	40
7859	40
7863	40
7868	40
7873	40
7876	40
7877	40
7878	40
7879	40
7881	40
7890	40
7891	40
7893	40
7901	40
7903	40
7907	40
7911	40
7916	40
7921	40
7925	40
7926	40
7930	40
7931	40
7937	40
7938	40
7940	40
7943	40
7946	40
7947	40
7949	40
7950	40
7951	40
7953	40
7954	40
7955	40
7956	40
7961	40
7963	40
7972	40
7974	40
7981	40
7984	40
7991	40
7992	40
7993	40
7996	40
7998	40
7999	40
8000	40
8001	40
8002	40
8003	40
8005	40
8007	40
8009	40
8011	40
8016	40
8018	40
8019	40
8020	40
8021	40
8023	40
8024	40
8026	40
8027	40
8029	40
8030	40
8031	40
8033	40
8035	40
8038	40
8041	40
8043	40
8045	40
8047	40
8048	40
8053	40
8058	40
8063	40
8065	40
8067	40
8068	40
8070	40
8072	40
8074	40
8076	40
8077	40
8079	40
8080	40
8082	40
8083	40
8084	40
8085	40
8087	40
8094	40
8095	40
8096	40
8098	40
8099	40
8102	40
8109	39
8110	39
8114	39
8125	39
8126	39
8132	39
8133	39
8137	39
8140	39
8149	39
8152	39
8159	39
8160	39
8164	39
8166	39
8169	39
8170	39
8178	39
8179	39
8180	39
8181	39
8183	39
8187	39
8188	39
8194	39
8196	39
8197	39
8200	39
8201	39
8202	39
8203	39
8205	39
8207	39
8209	39
8215	39
8219	39
8220	39
8223	39
8227	39
8230	39
8233	39
8246	39
8248	39
8250	39
8253	39
8256	39
8260	39
8267	39
8268	39
8270	39
8271	39
8272	39
8273	39
8277	39
8279	39
8280	39
8281	39
8283	39
8284	39
8285	39
8286	39
8288	39
8289	39
8295	39
8297	39
8300	39
8301	39
8305	39
8306	39
8308	39
8309	39
8311	39
8312	39
8314	39
8315	39
8316	39
8317	39
8318	39
8321	39
8322	39
8323	39
8329	39
8330	39
8331	39
8332	39
8334	39
8340	39
8342	39
8343	39
8345	39
8346	39
8349	39
8350	39
8351	39
8356	39
8357	39
8362	39
8363	39
8369	39
8371	39
8373	39
8376	39
8377	39
8378	39
8379	39
8382	39
8383	39
8387	39
8388	39
8389	39
8390	39
8391	39
8393	39
8396	39
8397	39
8399	39
8401	39
8403	39
8408	39
8409	39
8410	39
8411	39
8412	39
8413	39
8415	39
8416	39
8417	39
8419	39
8422	39
8424	39
8425	39
8432	38
8433	38
8434	38
8435	38
8444	38
8445	38
8450	38
8458	38
8462	38
8464	38
8475	38
8476	38
8479	38
8481	38
8482	38
8483	38
8485	38
8493	38
8494	38
8495	38
8498	38
8506	38
8509	38
8511	38
8512	38
8516	38
8517	38
8521	38
8531	38
8533	38
8535	38
8539	38
8540	38
8542	38
8545	38
8546	38
8553	38
8559	38
8560	38
8561	38
8567	38
8569	38
8571	38
8581	38
8582	38
8583	38
8584	38
8588	38
8589	38
8590	38
8591	38
8592	38
8593	38
8594	38
8595	38
8599	38
8603	38
8604	38
8605	38
8606	38
8607	38
8608	38
8609	38
8610	38
8611	38
8612	38
8613	38
8614	38
8616	38
8617	38
8620	38
8622	38
8624	38
8625	38
8626	38
8627	38
8628	38
8629	38
8631	38
8632	38
8635	38
8636	38
8637	38
8638	38
8639	38
8640	38
8641	38
8643	38
8645	38
8654	38
8656	38
8659	38
8661	38
8662	38
8664	38
8666	38
8668	38
8669	38
8670	38
8671	38
8672	38
8673	38
8674	38
8675	38
8676	38
8678	38
8679	38
8680	38
8682	38
8686	38
8688	38
8690	38
8691	38
8693	38
8694	38
8695	38
8700	38
8701	38
8703	38
8706	38
8707	38
8711	38
8714	38
8715	38
8716	38
8717	38
8719	38
8720	38
8723	38
8728	37
8733	37
8735	37
8736	37
8737	37
8738	37
8741	37
8743	37
8750	37
8754	37
8756	37
8759	37
8767	37
8782	37
8784	37
8786	37
8793	37
8797	37
8800	37
8803	37
8805	37
8806	37
8807	37
8809	37
8810	37
8812	37
8818	37
8819	37
8820	37
8823	37
8830	37
8833	37
8834	37
8841	37
8843	37
8846	37
8852	37
8853	37
8857	37
8860	37
8862	37
8863	37
8864	37
8866	37
8867	37
8870	37
8872	37
8875	37
8879	37
8880	37
8882	37
8889	37
8891	37
8893	37
8894	37
8898	37
8899	37
8901	37
8905	37
8906	37
8907	37
8908	37
8909	37
8910	37
8911	37
8912	37
8915	37
8916	37
8918	37
8919	37
8921	37
8927	37
8930	37
8931	37
8933	37
8934	37
8935	37
8940	37
8943	37
8948	37
8949	37
8950	37
8952	37
8953	37
8954	37
8957	37
8959	37
8961	37
8965	37
8966	37
8968	37
8969	37
8970	37
8971	37
8972	37
8974	37
8975	37
8977	37
8981	37
8982	37
8983	37
8985	37
8988	37
8989	37
8990	37
8995	37
8996	37
8999	37
9006	37
9007	37
9008	37
9016	37
9018	37
9026	37
9027	37
9028	37
9029	37
9031	37
9034	37
9035	37
9036	37
9037	37
9038	37
9041	37
9042	37
9044	37
9045	37
9048	37
9054	37
9056	37
9057	37
9058	36
9061	36
9062	36
9065	36
9069	36
9073	36
9078	36
9084	36
9085	36
9086	36
9094	36
9096	36
9099	36
9104	36
9107	36
9109	36
9111	36
9113	36
9114	36
9117	36
9119	36
9126	36
9127	36
9129	36
9134	36
9137	36
9139	36
9141	36
9142	36
9143	36
9146	36
9149	36
9150	36
9158	36
9160	36
9165	36
9170	36
9173	36
9174	36
9175	36
9182	36
9183	36
9185	36
9187	36
9188	36
9193	36
9194	36
9197	36
9198	36
9201	36
9202	36
9203	36
9204	36
9205	36
9207	36
9209	36
9213	36
9216	36
9234	36
9236	36
9238	36
9239	36
9240	36
9245	36
9248	36
9249	36
9250	36
9251	36
9258	36
9260	36
9264	36
9267	36
9271	36
9272	36
9277	36
9282	36
9284	36
9286	36
9288	36
9293	36
9296	36
9299	36
9302	36
9305	36
9307	36
9308	36
9309	36
9314	36
9317	36
9323	36
9331	36
9339	36
9348	36
9352	36
9354	36
9364	36
9366	36
9368	36
9371	36
9382	36
9384	36
9385	36
9386	36
9393	36
9394	36
9396	36
9397	36
9400	36
9401	36
9404	36
9406	36
9408	36
9410	36
9411	36
9412	36
9413	36
9414	36
9417	36
9419	36
9420	36
9421	36
9422	36
9423	36
9424	36
9426	36
9429	36
9430	36
9438	36
9443	36
9444	36
9446	36
9448	36
9455	36
9457	36
9459	36
9463	36
9464	36
9466	36
9467	36
9468	36
9473	36
9475	36
9476	36
9479	36
9482	36
9483	36
9486	36
9488	36
9489	36
9490	36
9491	36
9493	36
9502	36
9509	36
9514	36
9517	36
9519	36
9520	36
9524	36
9525	36
9526	36
9528	36
9529	36
9530	36
9531	36
9532	36
9533	36
9534	36
9535	36
9536	36
9537	36
9538	36
9540	36
9544	36
9545	36
9546	36
9547	36
9548	36
9549	36
9550	36
9552	36
9554	36
9555	36
9558	36
9559	36
9560	36
9568	35
9569	35
9571	35
9574	35
9575	35
9576	35
9577	35
9582	35
9584	35
9587	35
9589	35
9591	35
9593	35
9612	35
9614	35
9616	35
9622	35
9643	35
9649	35
9652	35
9659	35
9661	35
9663	35
9669	35
9672	35
9677	35
9678	35
9681	35
9684	35
9687	35
9692	35
9693	35
9694	35
9698	35
9699	35
9701	35
9702	35
9704	35
9707	35
9711	35
9712	35
9713	35
9714	35
9715	35
9718	35
9720	35
9721	35
9723	35
9724	35
9725	35
9727	35
9731	35
9737	35
9740	35
9741	35
9743	35
9746	35
9747	35
9748	35
9749	35
9750	35
9752	35
9753	35
9756	35
9760	35
9763	35
9766	35
9767	35
9768	35
9770	35
9771	35
9774	35
9779	35
9781	35
9782	35
9783	35
9784	35
9785	35
9786	35
9787	35
9788	35
9790	35
9796	35
9797	35
9798	35
9800	35
9807	35
9808	35
9811	35
9812	35
9814	35
9815	35
9817	35
9819	35
9820	35
9825	35
9826	35
9827	35
9828	35
9832	35
9834	35
9835	35
9836	35
9837	35
9841	35
9850	35
9853	35
9854	35
9861	35
9862	35
9863	35
9871	35
9876	35
9877	35
9878	35
9883	35
9884	35
9886	35
9887	35
9889	35
9892	35
9896	35
9897	35
9900	35
9901	35
9905	35
9906	35
9908	35
9909	35
9922	34
9924	34
9925	34
9927	34
9929	34
9936	34
9938	34
9940	34
9941	34
9952	34
9954	34
9955	34
9964	34
9965	34
9971	34
9972	34
9973	34
9976	34
9981	34
9983	34
9992	34
9993	34
9996	34
10003	34
10005	34
10006	34
10009	34
10011	34
10012	34
10015	34
10016	34
10021	34
10026	34
10033	34
10036	34
10040	34
10041	34
10042	34
10044	34
10045	34
10051	34
10052	34
10059	34
10060	34
10064	34
10066	34
10084	34
10089	34
10091	34
10092	34
10093	34
10094	34
10098	34
10106	34
10107	34
10109	34
10112	34
10113	34
10115	34
10116	34
10117	34
10118	34
10123	34
10124	34
10125	34
10128	34
10131	34
10132	34
10135	34
10136	34
10137	34
10138	34
10139	34
10144	34
10146	34
10147	34
10149	34
10150	34
10152	34
10154	34
10157	34
10160	34
10161	34
10163	34
10166	34
10167	34
10169	34
10170	34
10172	34
10176	34
10178	34
10190	34
10193	34
10194	34
10198	34
10203	34
10205	34
10206	34
10212	34
10213	34
10216	34
10217	34
10218	34
10229	34
10234	34
10240	34
10241	34
10242	34
10243	34
10247	34
10248	34
10250	34
10251	34
10252	34
10253	34
10255	34
10256	34
10257	34
10258	34
10259	34
10263	34
10264	34
10266	34
10268	34
10269	34
10270	34
10271	34
10273	34
10274	34
10275	34
10278	34
10280	34
10281	34
10282	34
10287	33
10288	33
10291	33
10292	33
10294	33
10296	33
10297	33
10298	33
10306	33
10309	33
10312	33
10317	33
10322	33
10325	33
10326	33
10328	33
10332	33
10333	33
10340	33
10341	33
10342	33
10346	33
10347	33
10348	33
10351	33
10355	33
10358	33
10359	33
10363	33
10366	33
10367	33
10368	33
10371	33
10374	33
10382	33
10385	33
10387	33
10388	33
10393	33
10395	33
10398	33
10400	33
10401	33
10411	33
10414	33
10415	33
10416	33
10417	33
10418	33
10419	33
10420	33
10423	33
10431	33
10432	33
10435	33
10439	33
10441	33
10443	33
10448	33
10454	33
10459	33
10462	33
10469	33
10470	33
10473	33
10475	33
10481	33
10483	33
10484	33
10488	33
10489	33
10490	33
10494	33
10500	33
10502	33
10503	33
10504	33
10505	33
10509	33
10511	33
10513	33
10514	33
10515	33
10519	33
10520	33
10521	33
10522	33
10525	33
10526	33
10531	33
10532	33
10534	33
10536	33
10537	33
10541	33
10543	33
10545	33
10546	33
10550	33
10555	33
10557	33
10562	33
10563	33
10564	33
10565	33
10567	33
10569	33
10570	33
10573	33
10578	33
10579	33
10580	33
10586	33
10587	33
10588	33
10589	33
10593	33
10596	33
10602	33
10603	33
10606	33
10607	33
10608	33
10615	33
10616	33
10619	33
10622	33
10625	33
10627	33
10628	33
10629	33
10639	33
10641	33
10645	33
10646	33
10647	33
10649	33
10652	33
10654	33
10657	33
10659	33
10660	33
10661	33
10662	33
10663	33
10664	33
10666	33
10670	33
10672	33
10673	33
10674	33
10676	33
10677	33
10678	33
10679	33
10680	33
10683	33
10685	33
10688	33
10690	33
10691	33
10693	33
10700	33
10701	33
10704	33
10707	32
10708	32
10710	32
10713	32
10717	32
10720	32
10721	32
10722	32
10725	32
10733	32
10735	32
10738	32
10739	32
10740	32
10744	32
10748	32
10751	32
10754	32
10760	32
10761	32
10765	32
10768	32
10774	32
10777	32
10779	32
10781	32
10782	32
10787	32
10793	32
10799	32
10801	32
10803	32
10805	32
10806	32
10809	32
10817	32
10821	32
10824	32
10825	32
10827	32
10830	32
10831	32
10836	32
10837	32
10838	32
10841	32
10842	32
10844	32
10845	32
10846	32
10848	32
10852	32
10860	32
10861	32
10863	32
10865	32
10869	32
10876	32
10877	32
10881	32
10883	32
10884	32
10890	32
10892	32
10899	32
10902	32
10909	32
10918	32
10919	32
10920	32
10924	32
10927	32
10932	32
10936	32
10938	32
10944	32
10947	32
10949	32
10950	32
10951	32
10955	32
10956	32
10957	32
10960	32
10966	32
10967	32
10971	32
10972	32
10975	32
10977	32
10989	32
10992	32
10996	32
10999	32
11003	32
11011	32
11012	32
11013	32
11015	32
11022	32
11023	32
11026	32
11028	32
11030	32
11031	32
11033	32
11042	32
11047	32
11049	32
11051	32
11053	32
11055	32
11057	32
11063	32
11065	32
11075	32
11078	32
11080	32
11082	32
11093	32
11095	32
11097	32
11098	32
11099	32
11100	32
11102	32
11105	32
11106	32
11114	32
11117	32
11120	32
11122	32
11125	32
11127	32
11128	32
11131	32
11133	32
11135	32
11137	32
11139	32
11144	32
11146	32
11147	32
11150	32
11151	32
11152	32
11153	32
11156	32
11158	32
11159	32
11160	32
11162	32
11165	32
11168	32
11170	32
11171	32
11173	32
11175	32
11176	32
11177	32
11178	32
11179	32
11183	32
11185	32
11186	32
11187	32
11190	32
11198	32
11203	32
11206	32
11208	32
11210	32
11215	32
11216	32
11222	32
11224	32
11227	32
11228	32
11230	32
11232	32
11233	32
11236	32
11238	32
11239	32
11241	32
11242	32
11244	32
11245	32
11248	32
11255	32
11256	32
11258	32
11259	32
11260	32
11268	32
11270	32
11277	32
11278	32
11283	32
11284	32
11287	32
11290	32
11294	32
11295	32
11298	32
11299	32
11303	32
11304	32
11307	32
11308	32
11309	32
11311	32
11312	32
11314	32
11316	32
11317	32
11318	32
11319	32
11320	32
11322	32
11327	32
11333	32
11335	32
11340	32
11341	32
11351	31
11354	31
11356	31
11357	31
11361	31
11362	31
11369	31
11370	31
11373	31
11374	31
11375	31
11385	31
11390	31
11397	31
11407	31
11408	31
11409	31
11410	31
11414	31
11415	31
11416	31
11423	31
11425	31
11428	31
11431	31
11435	31
11436	31
11439	31
11445	31
11449	31
11451	31
11452	31
11453	31
11464	31
11466	31
11469	31
11470	31
11471	31
11474	31
11479	31
11482	31
11483	31
11484	31
11486	31
11487	31
11488	31
11496	31
11497	31
11498	31
11502	31
11506	31
11510	31
11516	31
11517	31
11521	31
11522	31
11525	31
11526	31
11528	31
11532	31
11537	31
11539	31
11540	31
11541	31
11543	31
11545	31
11551	31
11555	31
11568	31
11569	31
11571	31
11577	31
11579	31
11580	31
11589	31
11593	31
11599	31
11600	31
11605	31
11606	31
11607	31
11611	31
11612	31
11613	31
11614	31
11617	31
11621	31
11624	31
11625	31
11626	31
11629	31
11631	31
11632	31
11634	31
11635	31
11638	31
11639	31
11640	31
11641	31
11642	31
11644	31
11645	31
11648	31
11654	31
11663	31
11665	31
11667	31
11668	31
11670	31
11676	31
11677	31
11678	31
11680	31
11681	31
11683	31
11689	31
11690	31
11691	31
11692	31
11694	31
11698	31
11699	31
11701	31
11702	31
11714	31
11716	31
11719	31
11721	31
11725	31
11726	31
11727	31
11728	31
11729	31
11730	31
11731	31
11733	31
11736	31
11745	31
11748	31
11749	31
11753	31
11754	31
11755	31
11757	31
11763	31
11767	31
11770	31
11777	31
11779	31
11780	31
11781	31
11782	31
11783	31
11785	31
11786	31
11789	31
11791	31
11792	31
11793	31
11794	31
11798	31
11800	31
11801	31
11802	31
11803	31
11804	31
11805	31
11807	31
11810	31
11811	31
11814	31
11815	31
11817	31
11818	31
11819	31
11820	31
11826	31
11829	31
11830	31
11832	31
11834	31
11837	31
11844	30
11846	30
11847	30
11851	30
11852	30
11856	30
11858	30
11859	30
11862	30
11869	30
11872	30
11874	30
11875	30
11876	30
11880	30
11883	30
11884	30
11887	30
11892	30
11893	30
11895	30
11898	30
11900	30
11901	30
11911	30
11914	30
11919	30
11920	30
11926	30
11928	30
11929	30
11932	30
11937	30
11941	30
11945	30
11954	30
11959	30
11960	30
11969	30
11974	30
11982	30
11983	30
11987	30
11989	30
11994	30
11996	30
11998	30
12002	30
12004	30
12006	30
12007	30
12015	30
12018	30
12020	30
12027	30
12029	30
12030	30
12031	30
12032	30
12034	30
12035	30
12043	30
12044	30
12045	30
12048	30
12050	30
12052	30
12053	30
12055	30
12062	30
12064	30
12065	30
12076	30
12077	30
12082	30
12087	30
12088	30
12089	30
12091	30
12093	30
12098	30
12099	30
12101	30
12109	30
12110	30
12112	30
12114	30
12115	30
12118	30
12122	30
12123	30
12125	30
12126	30
12128	30
12129	30
12134	30
12137	30
12139	30
12141	30
12142	30
12144	30
12147	30
12149	30
12150	30
12155	30
12156	30
12157	30
12160	30
12162	30
12168	30
12170	30
12172	30
12175	30
12178	30
12179	30
12184	30
12186	30
12187	30
12189	30
12191	30
12193	30
12194	30
12195	30
12197	30
12199	30
12200	30
12201	30
12202	30
12203	30
12210	30
12215	30
12219	30
12221	30
12225	30
12228	30
12229	30
12230	30
12231	30
12232	30
12233	30
12234	30
12236	30
12238	30
12239	30
12244	30
12245	30
12246	30
12250	30
12251	30
12253	30
12255	30
12256	30
12259	30
12261	30
12264	30
12265	30
12269	30
12270	30
12272	30
12275	30
12279	30
12281	30
12282	30
12283	30
12285	30
12288	30
12289	30
12291	30
12292	30
12293	30
12295	30
12296	30
12297	30
12298	30
12299	30
12302	30
12305	30
12306	30
12307	30
12308	30
12309	30
12311	30
12312	30
12313	30
12314	30
12315	30
12316	30
12317	30
12320	30
12324	30
12329	30
12330	30
12331	30
12332	30
12333	30
12334	30
12336	30
12337	30
12339	30
12344	30
12350	30
12355	30
12356	30
12357	30
12359	30
12361	30
12362	30
12364	30
12366	30
12367	30
12370	30
12384	29
12389	29
12397	29
12401	29
12410	29
12412	29
12415	29
12417	29
12426	29
12431	29
12433	29
12442	29
12445	29
12454	29
12455	29
12456	29
12457	29
12460	29
12463	29
12464	29
12465	29
12472	29
12473	29
12476	29
12477	29
12482	29
12487	29
12489	29
12491	29
12493	29
12494	29
12495	29
12504	29
12508	29
12509	29
12518	29
12521	29
12530	29
12535	29
12537	29
12539	29
12543	29
12547	29
12557	29
12558	29
12561	29
12564	29
12574	29
12575	29
12577	29
12580	29
12582	29
12583	29
12584	29
12586	29
12588	29
12589	29
12595	29
12596	29
12599	29
12600	29
12610	29
12613	29
12620	29
12621	29
12626	29
12637	29
12638	29
12643	29
12645	29
12651	29
12652	29
12658	29
12664	29
12668	29
12670	29
12674	29
12676	29
12677	29
12678	29
12681	29
12682	29
12686	29
12688	29
12690	29
12691	29
12692	29
12694	29
12695	29
12696	29
12699	29
12704	29
12705	29
12706	29
12708	29
12709	29
12710	29
12715	29
12718	29
12720	29
12721	29
12722	29
12724	29
12726	29
12727	29
12728	29
12729	29
12730	29
12731	29
12739	29
12740	29
12741	29
12742	29
12743	29
12749	29
12750	29
12752	29
12754	29
12755	29
12757	29
12759	29
12760	29
12761	29
12762	29
12763	29
12766	29
12768	29
12769	29
12770	29
12772	29
12773	29
12776	29
12777	29
12781	29
12782	29
12791	29
12792	29
12795	29
12797	29
12798	29
12801	29
12803	29
12804	29
12808	29
12814	29
12815	29
12819	29
12825	29
12826	29
12827	29
12828	29
12830	29
12831	29
12833	29
12835	29
12836	29
12837	29
12838	29
12840	29
12841	29
12842	29
12844	29
12846	29
12856	29
12861	29
12862	29
12867	29
12868	29
12876	29
12878	29
12879	29
12880	29
12884	29
12885	29
12886	29
12888	29
12890	29
12891	29
12892	29
12893	29
12895	29
12896	29
12897	29
12898	29
12902	29
12904	29
12906	29
12908	29
12909	29
12910	29
12912	29
12915	29
12923	29
12925	29
12927	29
12929	29
12932	29
12933	29
12934	29
12936	29
12937	29
12940	29
12942	29
12946	29
12958	28
12961	28
12966	28
12970	28
12975	28
12978	28
12980	28
12988	28
12989	28
12990	28
12994	28
12998	28
13001	28
13002	28
13006	28
13009	28
13013	28
13017	28
13019	28
13023	28
13024	28
13025	28
13028	28
13029	28
13033	28
13042	28
13046	28
13049	28
13050	28
13052	28
13053	28
13057	28
13058	28
13061	28
13063	28
13064	28
13069	28
13077	28
13095	28
13096	28
13100	28
13101	28
13102	28
13107	28
13108	28
13121	28
13124	28
13126	28
13128	28
13130	28
13131	28
13134	28
13139	28
13146	28
13151	28
13153	28
13159	28
13163	28
13164	28
13173	28
13175	28
13182	28
13185	28
13186	28
13187	28
13188	28
13189	28
13195	28
13200	28
13222	28
13224	28
13231	28
13233	28
13236	28
13240	28
13242	28
13243	28
13245	28
13246	28
13251	28
13255	28
13265	28
13272	28
13279	28
13280	28
13283	28
13286	28
13288	28
13290	28
13291	28
13296	28
13298	28
13306	28
13307	28
13312	28
13314	28
13315	28
13317	28
13324	28
13328	28
13335	28
13341	28
13342	28
13348	28
13354	28
13357	28
13359	28
13364	28
13365	28
13366	28
13374	28
13375	28
13381	28
13387	28
13395	28
13398	28
13402	28
13403	28
13419	28
13421	28
13422	28
13424	28
13427	28
13428	28
13430	28
13435	28
13437	28
13449	28
13450	28
13452	28
13458	28
13459	28
13463	28
13464	28
13466	28
13468	28
13469	28
13471	28
13472	28
13479	28
13480	28
13485	28
13486	28
13495	28
13498	28
13502	28
13504	28
13505	28
13509	28
13518	28
13521	28
13522	28
13523	28
13524	28
13525	28
13526	28
13538	28
13539	28
13545	28
13547	28
13548	28
13550	28
13551	28
13552	28
13553	28
13554	28
13557	28
13558	28
13560	28
13563	28
13567	28
13571	28
13572	28
13575	28
13587	28
13589	28
13591	28
13593	28
13594	28
13595	28
13596	28
13597	28
13598	28
13602	28
13603	28
13605	28
13606	28
13607	28
13609	28
13610	28
13613	28
13615	28
13616	28
13620	28
13623	28
13625	28
13628	28
13629	28
13631	28
13632	28
13633	28
13634	28
13638	28
13639	28
13647	28
13648	28
13649	28
13653	28
13655	28
13657	28
13660	28
13661	28
13663	28
13664	28
13668	28
13670	28
13672	28
13688	28
13690	28
13691	28
13692	28
13693	28
13695	28
13696	28
13697	28
13700	28
13701	28
13704	28
13708	28
13709	28
13710	28
13714	28
13715	28
13717	28
13718	28
13722	28
13726	28
13732	28
13736	28
13737	28
13743	28
13752	28
13753	28
13754	28
13755	28
13756	28
13758	28
13759	28
13760	28
13761	28
13763	28
13764	28
13765	28
13767	28
13769	28
13770	28
13772	28
13778	28
13781	28
13782	28
13783	28
13784	28
13785	28
13789	28
13793	28
13794	28
13795	28
13798	28
13799	28
13801	28
13802	28
13803	28
13805	28
13808	28
13809	28
13810	28
13811	28
13814	28
13816	28
13821	28
13822	28
13823	28
13824	28
13826	28
13829	28
13833	27
13834	27
13849	27
13854	27
13856	27
13862	27
13864	27
13871	27
13879	27
13880	27
13882	27
13884	27
13886	27
13887	27
13889	27
13894	27
13895	27
13897	27
13898	27
13902	27
13905	27
13912	27
13914	27
13917	27
13922	27
13923	27
13926	27
13939	27
13948	27
13949	27
13951	27
13953	27
13958	27
13966	27
13967	27
13970	27
13973	27
13977	27
13978	27
13980	27
13982	27
13986	27
13987	27
13988	27
13989	27
14003	27
14010	27
14011	27
14012	27
14013	27
14014	27
14020	27
14021	27
14024	27
14027	27
14035	27
14041	27
14043	27
14044	27
14050	27
14053	27
14058	27
14059	27
14064	27
14065	27
14074	27
14077	27
14078	27
14084	27
14086	27
14095	27
14099	27
14109	27
14111	27
14112	27
14113	27
14117	27
14118	27
14121	27
14123	27
14128	27
14129	27
14133	27
14135	27
14136	27
14137	27
14140	27
14143	27
14145	27
14146	27
14149	27
14150	27
14152	27
14153	27
14155	27
14157	27
14163	27
14164	27
14166	27
14167	27
14169	27
14171	27
14173	27
14176	27
14177	27
14178	27
14179	27
14182	27
14183	27
14186	27
14191	27
14192	27
14195	27
14199	27
14201	27
14206	27
14212	27
14218	27
14219	27
14220	27
14223	27
14224	27
14226	27
14229	27
14237	27
14238	27
14243	27
14244	27
14246	27
14249	27
14250	27
14251	27
14253	27
14255	27
14258	27
14261	27
14262	27
14264	27
14265	27
14268	27
14273	27
14277	27
14279	27
14280	27
14283	27
14284	27
14289	27
14300	27
14304	27
14308	27
14315	27
14316	27
14318	27
14321	27
14325	27
14327	27
14329	27
14330	27
14336	27
14340	27
14351	27
14356	27
14365	27
14371	27
14375	27
14376	27
14377	27
14378	27
14387	27
14388	27
14389	27
14390	27
14391	27
14399	27
14402	27
14404	27
14407	27
14408	27
14409	27
14415	27
14417	27
14418	27
14419	27
14420	27
14421	27
14426	27
14429	27
14439	27
14441	27
14442	27
14443	27
14444	27
14452	27
14453	27
14454	27
14455	27
14458	27
14459	27
14460	27
14462	27
14463	27
14471	27
14473	27
14477	27
14482	27
14483	27
14485	27
14487	27
14488	27
14489	27
14492	27
14495	26
14499	26
14504	26
14505	26
14506	26
14514	26
14516	26
14519	26
14520	26
14521	26
14524	26
14525	26
14526	26
14529	26
14534	26
14538	26
14542	26
14546	26
14554	26
14555	26
14569	26
14573	26
14588	26
14592	26
14601	26
14603	26
14610	26
14616	26
14618	26
14619	26
14621	26
14623	26
14646	26
14647	26
14654	26
14656	26
14658	26
14662	26
14666	26
14684	26
14690	26
14693	26
14702	26
14710	26
14712	26
14722	26
14725	26
14730	26
14733	26
14735	26
14737	26
14739	26
14741	26
14742	26
14743	26
14751	26
14755	26
14760	26
14763	26
14764	26
14773	26
14777	26
14781	26
14790	26
14793	26
14796	26
14799	26
14800	26
14802	26
14803	26
14810	26
14813	26
14815	26
14817	26
14823	26
14825	26
14831	26
14832	26
14838	26
14840	26
14841	26
14842	26
14844	26
14847	26
14848	26
14850	26
14851	26
14853	26
14855	26
14856	26
14858	26
14863	26
14865	26
14870	26
14873	26
14875	26
14876	26
14879	26
14883	26
14887	26
14889	26
14891	26
14894	26
14895	26
14897	26
14899	26
14901	26
14906	26
14907	26
14909	26
14911	26
14912	26
14914	26
14915	26
14917	26
14919	26
14923	26
14926	26
14928	26
14931	26
14932	26
14933	26
14939	26
14940	26
14943	26
14946	26
14947	26
14953	26
14955	26
14958	26
14959	26
14964	26
14965	26
14966	26
14968	26
14977	26
14978	26
14980	26
14981	26
14985	26
14994	26
14995	26
14996	26
14998	26
15001	26
15008	26
15011	26
15012	26
15014	26
15019	26
15023	26
15026	26
15028	26
15029	26
15031	26
15032	26
15043	26
15046	26
15050	26
15055	26
15061	26
15062	26
15064	26
15065	26
15066	26
15069	26
15070	26
15071	26
15075	26
15077	26
15080	26
15082	26
15083	26
15085	26
15092	26
15098	26
15100	26
15101	26
15102	26
15104	26
15106	26
15117	26
15119	26
15121	26
15123	26
15126	26
15127	26
15138	26
15140	26
15141	26
15145	26
15152	26
15153	26
15155	26
15156	26
15157	26
15163	26
15164	26
15165	26
15166	26
15169	26
15171	26
15173	26
15176	26
15181	26
15182	26
15187	26
15188	26
15190	26
15195	26
15201	26
15202	26
15205	26
15206	26
15209	26
15221	26
15222	26
15224	25
15232	25
15239	25
15243	25
15247	25
15248	25
15249	25
15250	25
15252	25
15255	25
15258	25
15267	25
15268	25
15269	25
15270	25
15272	25
15275	25
15276	25
15278	25
15285	25
15291	25
15299	25
15301	25
15305	25
15306	25
15310	25
15320	25
15324	25
15326	25
15329	25
15330	25
15331	25
15336	25
15338	25
15340	25
15343	25
15347	25
15353	25
15355	25
15368	25
15370	25
15371	25
15374	25
15375	25
15378	25
15383	25
15384	25
15389	25
15390	25
15393	25
15398	25
15399	25
15402	25
15405	25
15409	25
15412	25
15415	25
15419	25
15420	25
15421	25
15431	25
15439	25
15444	25
15453	25
15460	25
15468	25
15471	25
15475	25
15476	25
15481	25
15483	25
15487	25
15490	25
15495	25
15496	25
15502	25
15506	25
15509	25
15513	25
15519	25
15520	25
15524	25
15525	25
15531	25
15533	25
15537	25
15538	25
15541	25
15543	25
15544	25
15551	25
15553	25
15554	25
15562	25
15563	25
15565	25
15568	25
15569	25
15571	25
15572	25
15574	25
15586	25
15588	25
15589	25
15591	25
15593	25
15595	25
15597	25
15608	25
15609	25
15612	25
15613	25
15614	25
15616	25
15621	25
15623	25
15624	25
15625	25
15630	25
15633	25
15635	25
15637	25
15639	25
15640	25
15642	25
15643	25
15644	25
15648	25
15649	25
15650	25
15651	25
15654	25
15655	25
15656	25
15657	25
15658	25
15659	25
15661	25
15664	25
15665	25
15669	25
15675	25
15676	25
15680	25
15689	25
15693	25
15697	25
15698	25
15700	25
15704	25
15706	25
15708	25
15709	25
15715	25
15719	25
15725	25
15728	25
15729	25
15731	25
15732	25
15740	25
15741	25
15752	25
15758	25
15765	25
15769	25
15774	25
15775	25
15778	25
15780	25
15783	25
15785	25
15786	25
15788	25
15794	25
15797	25
15799	25
15803	25
15807	25
15810	25
15812	25
15813	25
15815	25
15816	25
15817	25
15818	25
15820	25
15821	25
15831	25
15832	25
15836	25
15837	25
15838	25
15839	25
15840	25
15841	25
15842	25
15846	25
15847	25
15849	25
15850	25
15852	25
15857	25
15858	25
15860	25
15861	25
15862	25
15864	25
15870	25
15871	25
15873	25
15874	25
15875	25
15877	25
15882	25
15883	25
15884	25
15885	25
15888	25
15889	25
15890	25
15891	25
15893	25
15901	25
15902	25
15906	25
15907	25
15909	25
15910	25
15913	25
15914	25
15916	25
15923	25
15927	25
15932	25
15938	25
15939	25
15940	25
15942	25
15943	25
15944	25
15945	25
15946	25
15948	25
15953	25
15955	25
15957	25
15958	25
15962	25
15965	25
15968	25
15970	25
15980	24
15983	24
15985	24
15986	24
15990	24
15993	24
15995	24
15997	24
16010	24
16025	24
16028	24
16036	24
16038	24
16039	24
16040	24
16041	24
16046	24
16049	24
16052	24
16060	24
16064	24
16065	24
16068	24
16069	24
16071	24
16072	24
16081	24
16083	24
16086	24
16087	24
16091	24
16092	24
16093	24
16099	24
16100	24
16102	24
16107	24
16108	24
16111	24
16112	24
16113	24
16115	24
16119	24
16121	24
16124	24
16128	24
16130	24
16138	24
16139	24
16149	24
16151	24
16157	24
16159	24
16160	24
16171	24
16174	24
16180	24
16185	24
16188	24
16195	24
16196	24
16200	24
16202	24
16204	24
16210	24
16217	24
16221	24
16223	24
16225	24
16227	24
16228	24
16231	24
16233	24
16235	24
16241	24
16244	24
16245	24
16248	24
16255	24
16259	24
16260	24
16270	24
16272	24
16276	24
16277	24
16288	24
16294	24
16307	24
16308	24
16311	24
16313	24
16317	24
16319	24
16323	24
16325	24
16329	24
16335	24
16337	24
16342	24
16344	24
16345	24
16346	24
16348	24
16353	24
16354	24
16357	24
16358	24
16359	24
16360	24
16362	24
16364	24
16377	24
16378	24
16382	24
16383	24
16384	24
16391	24
16394	24
16403	24
16406	24
16409	24
16410	24
16412	24
16413	24
16421	24
16430	24
16431	24
16436	24
16437	24
16441	24
16446	24
16452	24
16453	24
16454	24
16456	24
16460	24
16462	24
16465	24
16466	24
16468	24
16469	24
16476	24
16483	24
16486	24
16488	24
16491	24
16493	24
16500	24
16502	24
16513	24
16515	24
16518	24
16520	24
16522	24
16523	24
16530	24
16537	24
16538	24
16540	24
16541	24
16549	24
16552	24
16557	24
16565	24
16568	24
16570	24
16576	24
16581	24
16587	24
16590	24
16604	24
16606	24
16615	24
16623	24
16626	24
16635	24
16636	24
16637	24
16638	24
16640	24
16644	24
16646	24
16647	24
16649	24
16650	24
16651	24
16654	24
16664	24
16672	24
16674	24
16677	24
16679	24
16680	24
16683	24
16692	24
16699	24
16701	24
16702	24
16707	24
16708	24
16710	24
16713	24
16719	24
16721	24
16722	24
16723	24
16727	24
16731	24
16732	24
16733	24
16735	24
16739	24
16742	24
16743	24
16745	24
16747	24
16748	24
16749	24
16750	24
16752	24
16753	24
16754	24
16756	24
16757	24
16761	24
16765	24
16768	24
16769	24
16770	24
16772	24
16773	24
16775	24
16777	24
16778	24
16780	24
16781	24
16783	24
16784	24
16785	24
16788	24
16792	24
16793	24
16800	24
16801	24
16803	24
16809	24
16813	24
16817	24
16818	24
16819	24
16820	24
16826	24
16828	24
16834	24
16835	24
16836	24
16838	24
16841	24
16843	24
16847	24
16848	24
16849	24
16850	24
16851	24
16852	24
16854	24
16857	24
16858	24
16859	24
16862	24
16863	24
16864	24
16866	24
16870	24
16873	24
16879	24
16893	24
16902	24
16905	24
16909	24
16910	24
16912	24
16913	24
16914	24
16919	24
16921	24
16922	24
16924	24
16930	24
16932	24
16934	24
16939	24
16941	24
16943	24
16945	24
16948	24
16952	24
16957	24
16959	24
16961	24
16962	24
16964	24
16965	24
16970	24
16972	24
16978	24
16980	24
16983	24
16984	24
16985	24
16987	24
16989	24
16996	24
16997	24
17002	24
17007	24
17013	24
17015	24
17016	24
17019	24
17021	24
17022	24
17033	24
17036	24
17039	24
17041	24
17042	24
17043	24
17048	24
17049	24
17051	24
17056	24
17057	24
17063	24
17064	24
17065	24
17066	24
17070	24
17071	24
17072	24
17074	24
17075	24
17076	24
17078	24
17085	24
17086	24
17087	24
17089	24
17090	24
17091	24
17092	24
17093	24
17095	24
17096	24
17099	24
17100	24
17102	24
17104	24
17105	24
17107	24
17108	24
17110	24
17115	24
17117	24
17121	24
17124	24
17128	24
17129	24
17131	24
17138	24
17139	24
17142	24
17148	24
17150	24
17151	24
17156	24
17158	24
17159	24
17164	24
17165	24
17166	24
17170	24
17171	24
17173	24
17177	24
17179	24
17181	24
17183	24
17184	24
17185	24
17186	23
17191	23
17197	23
17204	23
17211	23
17215	23
17218	23
17222	23
17228	23
17229	23
17231	23
17233	23
17235	23
17245	23
17247	23
17255	23
17256	23
17262	23
17263	23
17269	23
17274	23
17278	23
17279	23
17280	23
17281	23
17284	23
17294	23
17297	23
17300	23
17303	23
17304	23
17305	23
17311	23
17322	23
17327	23
17328	23
17338	23
17339	23
17343	23
17348	23
17349	23
17353	23
17356	23
17359	23
17361	23
17362	23
17365	23
17366	23
17373	23
17381	23
17382	23
17383	23
17385	23
17396	23
17400	23
17404	23
17407	23
17408	23
17411	23
17412	23
17418	23
17421	23
17422	23
17426	23
17427	23
17432	23
17433	23
17438	23
17440	23
17447	23
17448	23
17457	23
17458	23
17466	23
17467	23
17470	23
17473	23
17476	23
17481	23
17483	23
17488	23
17489	23
17490	23
17493	23
17494	23
17495	23
17503	23
17504	23
17510	23
17512	23
17522	23
17524	23
17538	23
17543	23
17547	23
17550	23
17551	23
17554	23
17561	23
17565	23
17566	23
17568	23
17572	23
17574	23
17579	23
17580	23
17582	23
17584	23
17587	23
17589	23
17591	23
17599	23
17606	23
17608	23
17616	23
17623	23
17625	23
17627	23
17628	23
17633	23
17634	23
17638	23
17640	23
17641	23
17642	23
17643	23
17644	23
17645	23
17646	23
17647	23
17649	23
17656	23
17657	23
17659	23
17660	23
17663	23
17664	23
17665	23
17672	23
17673	23
17674	23
17676	23
17678	23
17680	23
17684	23
17685	23
17686	23
17687	23
17691	23
17692	23
17697	23
17698	23
17699	23
17700	23
17702	23
17704	23
17711	23
17715	23
17716	23
17721	23
17723	23
17728	23
17732	23
17734	23
17742	23
17746	23
17750	23
17752	23
17753	23
17754	23
17756	23
17757	23
17758	23
17761	23
17762	23
17767	23
17768	23
17771	23
17774	23
17775	23
17776	23
17779	23
17784	23
17786	23
17788	23
17791	23
17793	23
17794	23
17798	23
17800	23
17802	23
17803	23
17805	23
17806	23
17816	23
17819	23
17827	23
17828	23
17830	23
17831	23
17834	23
17835	23
17836	23
17838	23
17840	23
17842	23
17843	23
17846	23
17850	23
17853	23
17854	23
17858	23
17861	23
17862	23
17865	23
17867	23
17868	23
17869	23
17870	23
17871	23
17875	23
17880	23
17881	23
17882	23
17883	23
17887	23
17888	23
17893	23
17896	23
17897	23
17898	23
17899	23
17900	23
17901	23
17905	23
17908	23
17910	23
17911	23
17912	23
17916	23
17919	23
17924	23
17925	23
17928	23
17930	23
17932	23
17933	23
17936	23
17937	23
17938	23
17945	23
17954	23
17955	23
17956	23
17959	23
17961	23
17968	23
17970	23
17974	23
17976	23
17984	23
17986	23
17992	23
17994	23
17998	23
18000	23
18002	23
18007	23
18008	23
18011	23
18013	23
18023	23
18029	23
18034	23
18036	23
18038	23
18039	23
18041	23
18042	23
18043	23
18051	23
18053	23
18059	23
18060	23
18064	23
18066	23
18078	23
18079	23
18080	23
18081	23
18082	23
18086	23
18087	23
18088	23
18089	23
18093	23
18095	23
18099	22
18104	22
18105	22
18107	22
18121	22
18123	22
18143	22
18146	22
18147	22
18150	22
18152	22
18154	22
18156	22
18161	22
18164	22
18166	22
18171	22
18182	22
18184	22
18186	22
18188	22
18189	22
18190	22
18193	22
18201	22
18203	22
18205	22
18211	22
18214	22
18218	22
18222	22
18225	22
18227	22
18230	22
18232	22
18239	22
18246	22
18248	22
18256	22
18258	22
18260	22
18265	22
18268	22
18269	22
18270	22
18284	22
18290	22
18293	22
18294	22
18297	22
18304	22
18306	22
18309	22
18318	22
18329	22
18331	22
18337	22
18350	22
18351	22
18353	22
18355	22
18358	22
18367	22
18370	22
18371	22
18372	22
18376	22
18378	22
18389	22
18390	22
18404	22
18407	22
18414	22
18416	22
18419	22
18420	22
18428	22
18431	22
18439	22
18447	22
18449	22
18461	22
18464	22
18467	22
18469	22
18470	22
18474	22
18479	22
18480	22
18484	22
18485	22
18487	22
18488	22
18491	22
18504	22
18509	22
18514	22
18516	22
18519	22
18520	22
18521	22
18522	22
18524	22
18525	22
18527	22
18528	22
18532	22
18551	22
18556	22
18561	22
18562	22
18574	22
18576	22
18577	22
18579	22
18581	22
18582	22
18584	22
18585	22
18588	22
18589	22
18594	22
18597	22
18598	22
18600	22
18601	22
18603	22
18608	22
18610	22
18612	22
18613	22
18614	22
18617	22
18622	22
18625	22
18627	22
18628	22
18629	22
18630	22
18634	22
18635	22
18637	22
18642	22
18643	22
18647	22
18653	22
18655	22
18659	22
18660	22
18662	22
18663	22
18667	22
18670	22
18678	22
18679	22
18681	22
18682	22
18684	22
18685	22
18687	22
18688	22
18689	22
18690	22
18692	22
18699	22
18702	22
18703	22
18704	22
18705	22
18708	22
18709	22
18714	22
18715	22
18722	22
18725	22
18747	22
18749	22
18750	22
18751	22
18753	22
18755	22
18756	22
18758	22
18759	22
18760	22
18763	22
18766	22
18767	22
18770	22
18774	22
18777	22
18779	22
18781	22
18782	22
18784	22
18787	22
18788	22
18792	22
18793	22
18794	22
18796	22
18797	22
18802	22
18804	22
18805	22
18808	22
18816	22
18817	22
18821	22
18823	22
18824	22
18826	22
18829	22
18831	22
18834	22
18839	22
18840	22
18841	22
18842	22
18843	22
18844	22
18845	22
18846	22
18848	22
18849	22
18850	22
18857	22
18861	22
18862	22
18864	22
18865	22
18872	22
18873	22
18874	22
18875	22
18876	22
18882	22
18886	22
18890	22
18892	22
18893	22
18898	22
18900	22
18901	22
18903	22
18912	22
18915	22
18916	22
18928	22
18930	22
18932	22
18939	22
18940	22
18944	22
18949	22
18960	22
18962	22
18964	22
18965	22
18969	22
18971	22
18975	22
18976	22
18979	22
18980	22
18985	22
18987	22
18989	22
18994	22
18997	22
18999	22
19001	22
19004	22
19005	22
19007	22
19008	22
19010	22
19016	22
19018	22
19019	22
19020	22
19025	22
19031	22
19033	22
19036	22
19037	22
19042	22
19046	22
19047	22
19051	22
19055	22
19056	22
19057	22
19058	22
19059	22
19060	22
19064	22
19072	22
19074	22
19077	22
19078	22
19079	22
19081	22
19082	22
19083	22
19084	22
19087	22
19089	22
19091	22
19092	22
19096	22
19100	22
19103	22
19105	22
19115	21
19130	21
19135	21
19136	21
19137	21
19140	21
19145	21
19152	21
19153	21
19157	21
19158	21
19160	21
19162	21
19166	21
19167	21
19173	21
19176	21
19177	21
19186	21
19187	21
19196	21
19202	21
19209	21
19212	21
19213	21
19216	21
19217	21
19223	21
19227	21
19230	21
19231	21
19234	21
19235	21
19238	21
19242	21
19246	21
19254	21
19258	21
19259	21
19272	21
19274	21
19280	21
19281	21
19283	21
19285	21
19301	21
19311	21
19313	21
19315	21
19318	21
19319	21
19325	21
19328	21
19337	21
19343	21
19346	21
19347	21
19348	21
19355	21
19356	21
19357	21
19370	21
19376	21
19378	21
19385	21
19387	21
19392	21
19405	21
19409	21
19411	21
19413	21
19414	21
19421	21
19422	21
19427	21
19428	21
19433	21
19438	21
19439	21
19440	21
19442	21
19444	21
19449	21
19450	21
19452	21
19455	21
19459	21
19460	21
19463	21
19465	21
19466	21
19468	21
19472	21
19473	21
19474	21
19483	21
19486	21
19497	21
19498	21
19507	21
19508	21
19509	21
19512	21
19515	21
19521	21
19525	21
19530	21
19535	21
19538	21
19541	21
19546	21
19555	21
19556	21
19558	21
19560	21
19561	21
19562	21
19565	21
19566	21
19572	21
19575	21
19580	21
19584	21
19586	21
19590	21
19593	21
19598	21
19602	21
19604	21
19605	21
19607	21
19608	21
19609	21
19611	21
19612	21
19614	21
19616	21
19617	21
19618	21
19622	21
19624	21
19628	21
19632	21
19633	21
19636	21
19639	21
19640	21
19641	21
19642	21
19644	21
19647	21
19654	21
19656	21
19657	21
19658	21
19659	21
19661	21
19663	21
19664	21
19665	21
19669	21
19673	21
19675	21
19677	21
19680	21
19684	21
19686	21
19687	21
19688	21
19692	21
19693	21
19698	21
19699	21
19701	21
19702	21
19704	21
19710	21
19715	21
19716	21
19717	21
19719	21
19723	21
19726	21
19727	21
19730	21
19731	21
19735	21
19736	21
19743	21
19744	21
19749	21
19750	21
19751	21
19752	21
19753	21
19757	21
19761	21
19768	21
19770	21
19774	21
19775	21
19777	21
19778	21
19781	21
19782	21
19783	21
19785	21
19791	21
19793	21
19794	21
19802	21
19804	21
19808	21
19809	21
19811	21
19812	21
19817	21
19818	21
19824	21
19826	21
19828	21
19829	21
19835	21
19836	21
19840	21
19842	21
19844	21
19845	21
19847	21
19848	21
19850	21
19852	21
19854	21
19855	21
19856	21
19859	21
19860	21
19861	21
19862	21
19863	21
19866	21
19867	21
19876	21
19879	21
19881	21
19882	21
19883	21
19884	21
19887	21
19888	21
19892	21
19896	21
19898	21
19899	21
19902	21
19903	21
19904	21
19905	21
19906	21
19907	21
19908	21
19909	21
19915	21
19916	21
19917	21
19919	21
19920	21
19921	21
19926	21
19931	21
19939	21
19940	21
19950	21
19959	21
19960	21
19961	21
19969	21
19970	21
19971	21
19972	21
19973	21
19978	21
19982	21
19988	21
19995	21
19996	21
19997	21
20000	21
20004	21
20009	21
20015	21
20016	21
20017	21
20023	21
20026	21
20038	21
20048	21
20054	21
20057	21
20061	21
20064	21
20065	21
20066	21
20067	21
20068	21
20073	21
20078	21
20086	21
20087	21
20089	21
20090	21
20092	21
20094	21
20095	21
20097	21
20098	21
20100	21
20101	21
20103	21
20105	21
20106	21
20108	21
20112	21
20113	21
20117	21
20118	21
20121	21
20122	21
20124	21
20125	21
20128	21
20131	21
20132	21
20133	21
20135	21
20139	21
20141	21
20143	21
20144	21
20145	21
20149	21
20152	21
20154	21
20160	21
20164	21
20167	21
20168	21
20171	21
20172	21
20177	21
20178	21
20179	21
20184	21
20185	21
20187	21
20188	21
20193	21
20195	21
20199	21
20201	21
20202	21
20204	21
20205	21
20214	21
20216	21
20221	21
20222	21
20223	21
20224	21
20226	21
20227	21
20228	21
20232	21
20233	21
20241	21
20243	21
20244	21
20247	21
20249	21
20255	21
20257	21
20266	21
20272	21
20273	21
20276	21
20281	20
20285	20
20287	20
20291	20
20292	20
20295	20
20301	20
20302	20
20305	20
20308	20
20311	20
20315	20
20318	20
20320	20
20324	20
20326	20
20327	20
20328	20
20329	20
20333	20
20334	20
20335	20
20336	20
20341	20
20344	20
20350	20
20353	20
20356	20
20360	20
20363	20
20381	20
20390	20
20393	20
20396	20
20398	20
20399	20
20409	20
20421	20
20423	20
20429	20
20433	20
20434	20
20438	20
20444	20
20447	20
20451	20
20458	20
20460	20
20461	20
20462	20
20464	20
20470	20
20472	20
20479	20
20489	20
20491	20
20493	20
20499	20
20507	20
20508	20
20510	20
20514	20
20519	20
20524	20
20530	20
20532	20
20536	20
20539	20
20543	20
20544	20
20546	20
20547	20
20548	20
20560	20
20567	20
20569	20
20570	20
20576	20
20578	20
20584	20
20585	20
20589	20
20590	20
20595	20
20603	20
20604	20
20607	20
20610	20
20612	20
20615	20
20617	20
20626	20
20632	20
20634	20
20637	20
20639	20
20652	20
20653	20
20659	20
20662	20
20663	20
20668	20
20670	20
20672	20
20679	20
20683	20
20691	20
20694	20
20700	20
20701	20
20709	20
20710	20
20711	20
20713	20
20714	20
20726	20
20727	20
20731	20
20733	20
20734	20
20735	20
20745	20
20757	20
20759	20
20761	20
20766	20
20767	20
20768	20
20770	20
20772	20
20773	20
20775	20
20781	20
20790	20
20792	20
20793	20
20800	20
20803	20
20806	20
20811	20
20815	20
20816	20
20829	20
20830	20
20835	20
20840	20
20846	20
20847	20
20850	20
20851	20
20859	20
20864	20
20867	20
20878	20
20881	20
20884	20
20894	20
20901	20
20904	20
20905	20
20911	20
20912	20
20924	20
20933	20
20936	20
20938	20
20939	20
20941	20
20946	20
20951	20
20955	20
20958	20
20962	20
20974	20
20975	20
20977	20
20979	20
20985	20
20988	20
20994	20
20995	20
20997	20
21001	20
21002	20
21004	20
21005	20
21007	20
21016	20
21017	20
21026	20
21028	20
21033	20
21036	20
21037	20
21050	20
21051	20
21058	20
21067	20
21070	20
21071	20
21075	20
21077	20
21078	20
21080	20
21083	20
21092	20
21094	20
21104	20
21107	20
21109	20
21112	20
21113	20
21115	20
21116	20
21119	20
21121	20
21128	20
21139	20
21140	20
21142	20
21147	20
21151	20
21152	20
21166	20
21167	20
21168	20
21170	20
21172	20
21174	20
21179	20
21180	20
21183	20
21185	20
21188	20
21194	20
21198	20
21199	20
21203	20
21212	20
21216	20
21219	20
21227	20
21229	20
21232	20
21233	20
21235	20
21239	20
21243	20
21250	20
21254	20
21258	20
21262	20
21264	20
21268	20
21272	20
21280	20
21281	20
21289	20
21290	20
21293	20
21294	20
21298	20
21300	20
21308	20
21311	20
21320	20
21321	20
21324	20
21328	20
21332	20
21333	20
21337	20
21340	20
21343	20
21347	20
21356	20
21362	20
21363	20
21365	20
21366	20
21368	20
21372	20
21373	20
21374	20
21375	20
21376	20
21377	20
21383	20
21384	20
21385	20
21386	20
21387	20
21389	20
21390	20
21395	20
21397	20
21398	20
21400	20
21401	20
21402	20
21403	20
21405	20
21406	20
21408	20
21414	20
21415	20
21419	20
21420	20
21426	20
21428	20
21429	20
21432	20
21437	20
21440	20
21443	20
21445	20
21447	20
21449	20
21451	20
21454	20
21455	20
21457	20
21461	20
21466	20
21467	20
21469	20
21475	20
21478	20
21479	20
21480	20
21482	20
21483	20
21485	20
21487	20
21489	20
21491	20
21492	20
21493	20
21497	20
21501	20
21504	20
21505	20
21508	20
21509	20
21518	20
21519	20
21522	20
21523	20
21537	20
21540	20
21544	20
21546	20
21556	20
21558	20
21570	20
21571	20
21573	20
21577	20
21580	20
21582	20
21583	20
21584	20
21586	20
21589	20
21590	20
21592	20
21593	20
21594	20
21596	20
21599	20
21601	20
21603	20
21604	20
21612	20
21614	20
21620	20
21622	20
21625	20
21629	20
21635	20
21639	20
21642	20
21643	20
21644	20
21646	20
21648	20
21653	20
21665	20
21670	20
21674	20
21677	20
21679	20
21680	20
21683	20
21690	20
21691	20
21692	20
21696	20
21697	20
21698	20
21699	20
21702	20
21706	20
21707	20
21715	20
21722	20
21730	20
21734	20
21743	20
21747	20
21750	20
21753	20
21754	20
21758	20
21761	20
21762	20
21765	20
21767	20
21777	20
21779	20
21781	20
21782	20
21784	20
21785	20
21786	20
21789	20
21792	20
21794	20
21798	20
21801	20
21803	20
21804	20
21806	20
21809	20
21814	20
21815	20
21816	20
21819	20
21829	20
21830	20
21834	20
21835	20
21838	20
21839	20
21840	20
21846	20
21847	20
21850	20
21859	20
21860	20
21861	20
21862	20
21863	20
21864	20
21866	20
21867	20
21868	20
21870	20
21871	20
21872	20
21873	20
21875	20
21881	20
21882	20
21884	20
21887	20
21888	20
21889	20
21893	20
21894	20
21901	20
21904	20
21905	20
21906	20
21907	20
21909	20
21916	20
21921	20
21922	20
21924	20
21927	20
21928	20
21929	20
21933	20
21934	20
21937	20
21940	20
21941	20
21943	20
21944	20
21947	20
21948	20
21949	20
21950	20
21956	20
21957	20
21960	20
21963	20
21964	20
21965	20
21978	20
21980	20
21981	20
21982	20
21985	20
21988	20
22013	20
22018	20
22020	19
22021	19
22025	19
22026	19
22027	19
22032	19
22033	19
22037	19
22038	19
22044	19
22046	19
22056	19
22062	19
22067	19
22068	19
22077	19
22079	19
22081	19
22082	19
22083	19
22084	19
22086	19
22096	19
22097	19
22119	19
22123	19
22124	19
22125	19
22128	19
22134	19
22138	19
22141	19
22147	19
22148	19
22158	19
22161	19
22163	19
22173	19
22174	19
22176	19
22177	19
22178	19
22183	19
22191	19
22194	19
22200	19
22201	19
22205	19
22206	19
22208	19
22211	19
22216	19
22218	19
22219	19
22223	19
22226	19
22230	19
22231	19
22232	19
22237	19
22239	19
22242	19
22245	19
22246	19
22256	19
22257	19
22273	19
22278	19
22279	19
22281	19
22293	19
22295	19
22299	19
22302	19
22304	19
22305	19
22306	19
22308	19
22312	19
22315	19
22316	19
22321	19
22322	19
22323	19
22324	19
22328	19
22329	19
22330	19
22331	19
22337	19
22345	19
22356	19
22363	19
22364	19
22369	19
22370	19
22374	19
22378	19
22380	19
22381	19
22382	19
22393	19
22396	19
22406	19
22407	19
22408	19
22410	19
22412	19
22420	19
22423	19
22450	19
22451	19
22454	19
22464	19
22467	19
22471	19
22473	19
22474	19
22482	19
22489	19
22496	19
22499	19
22506	19
22508	19
22511	19
22512	19
22513	19
22521	19
22527	19
22529	19
22533	19
22534	19
22536	19
22539	19
22541	19
22551	19
22552	19
22555	19
22556	19
22560	19
22561	19
22565	19
22566	19
22575	19
22581	19
22590	19
22592	19
22594	19
22595	19
22600	19
22604	19
22607	19
22608	19
22609	19
22610	19
22614	19
22616	19
22617	19
22621	19
22622	19
22623	19
22627	19
22629	19
22634	19
22641	19
22642	19
22643	19
22652	19
22655	19
22656	19
22657	19
22658	19
22661	19
22664	19
22665	19
22667	19
22668	19
22675	19
22677	19
22679	19
22680	19
22685	19
22690	19
22691	19
22697	19
22700	19
22702	19
22705	19
22707	19
22709	19
22713	19
22723	19
22730	19
22732	19
22733	19
22734	19
22739	19
22740	19
22741	19
22743	19
22744	19
22745	19
22746	19
22749	19
22752	19
22753	19
22754	19
22755	19
22757	19
22758	19
22759	19
22761	19
22762	19
22767	19
22770	19
22772	19
22775	19
22776	19
22777	19
22783	19
22786	19
22791	19
22794	19
22797	19
22798	19
22807	19
22810	19
22812	19
22814	19
22817	19
22818	19
22820	19
22822	19
22825	19
22826	19
22828	19
22829	19
22835	19
22838	19
22843	19
22846	19
22847	19
22849	19
22852	19
22855	19
22858	19
22859	19
22860	19
22861	19
22863	19
22864	19
22867	19
22879	19
22880	19
22883	19
22886	19
22893	19
22894	19
22895	19
22898	19
22902	19
22908	19
22914	19
22916	19
22918	19
22919	19
22922	19
22923	19
22925	19
22934	19
22935	19
22937	19
22938	19
22941	19
22942	19
22944	19
22957	19
22958	19
22960	19
22964	19
22965	19
22971	19
22972	19
22973	19
22976	19
22977	19
22978	19
22982	19
22985	19
22987	19
22988	19
22992	19
22996	19
22999	19
23002	19
23005	19
23006	19
23007	19
23014	19
23023	19
23027	19
23028	19
23032	19
23033	19
23037	19
23040	19
23043	19
23069	19
23070	19
23076	19
23077	19
23083	19
23091	19
23099	19
23105	19
23107	19
23111	19
23112	19
23113	19
23116	19
23120	19
23131	19
23134	19
23140	19
23142	19
23143	19
23144	19
23146	19
23149	19
23150	19
23153	19
23156	19
23157	19
23158	19
23159	19
23162	19
23163	19
23165	19
23166	19
23168	19
23170	19
23171	19
23174	19
23175	19
23180	19
23183	19
23184	19
23185	19
23186	19
23188	19
23189	19
23197	19
23198	19
23202	19
23203	19
23204	19
23208	19
23209	19
23210	19
23211	19
23212	19
23213	19
23218	19
23221	19
23223	19
23225	19
23231	19
23237	19
23241	19
23242	19
23246	19
23251	19
23253	19
23260	19
23261	19
23265	19
23266	19
23270	19
23271	19
23277	19
23280	19
23283	19
23284	19
23285	19
23289	19
23297	19
23299	19
23302	19
23304	19
23326	19
23332	19
23337	19
23339	19
23341	19
23345	19
23346	19
23349	19
23352	19
23353	19
23360	19
23361	19
23362	19
23371	19
23374	19
23379	19
23387	19
23390	19
23393	18
23394	18
23395	18
23401	18
23403	18
23418	18
23421	18
23423	18
23425	18
23429	18
23437	18
23439	18
23442	18
23446	18
23457	18
23458	18
23461	18
23467	18
23468	18
23473	18
23475	18
23476	18
23477	18
23482	18
23487	18
23492	18
23505	18
23508	18
23524	18
23534	18
23536	18
23539	18
23550	18
23552	18
23557	18
23562	18
23567	18
23570	18
23583	18
23585	18
23586	18
23591	18
23594	18
23598	18
23600	18
23602	18
23604	18
23609	18
23611	18
23614	18
23632	18
23635	18
23639	18
23642	18
23645	18
23649	18
23650	18
23651	18
23661	18
23670	18
23676	18
23681	18
23683	18
23685	18
23697	18
23705	18
23710	18
23715	18
23718	18
23719	18
23722	18
23727	18
23738	18
23745	18
23747	18
23750	18
23751	18
23756	18
23758	18
23761	18
23764	18
23768	18
23769	18
23781	18
23783	18
23785	18
23792	18
23793	18
23797	18
23798	18
23804	18
23811	18
23818	18
23819	18
23821	18
23822	18
23831	18
23838	18
23866	18
23874	18
23880	18
23886	18
23896	18
23897	18
23898	18
23909	18
23911	18
23917	18
23930	18
23932	18
23938	18
23942	18
23948	18
23953	18
23954	18
23961	18
23963	18
23967	18
23969	18
23974	18
23975	18
23986	18
23988	18
24007	18
24009	18
24010	18
24013	18
24019	18
24022	18
24025	18
24026	18
24030	18
24031	18
24032	18
24033	18
24034	18
24041	18
24042	18
24043	18
24048	18
24049	18
24051	18
24058	18
24061	18
24063	18
24064	18
24065	18
24066	18
24067	18
24078	18
24083	18
24089	18
24093	18
24100	18
24104	18
24105	18
24106	18
24107	18
24108	18
24109	18
24121	18
24122	18
24124	18
24126	18
24130	18
24133	18
24136	18
24140	18
24142	18
24144	18
24146	18
24149	18
24152	18
24153	18
24158	18
24161	18
24167	18
24181	18
24183	18
24185	18
24188	18
24191	18
24192	18
24195	18
24197	18
24198	18
24201	18
24206	18
24207	18
24209	18
24212	18
24213	18
24214	18
24215	18
24216	18
24224	18
24225	18
24227	18
24230	18
24234	18
24236	18
24239	18
24247	18
24251	18
24256	18
24261	18
24263	18
24264	18
24267	18
24268	18
24269	18
24277	18
24284	18
24286	18
24287	18
24299	18
24305	18
24308	18
24309	18
24310	18
24311	18
24322	18
24326	18
24336	18
24338	18
24340	18
24341	18
24344	18
24351	18
24352	18
24353	18
24355	18
24358	18
24359	18
24360	18
24361	18
24362	18
24365	18
24370	18
24371	18
24374	18
24376	18
24378	18
24379	18
24380	18
24385	18
24389	18
24390	18
24393	18
24395	18
24399	18
24402	18
24406	18
24407	18
24408	18
24411	18
24414	18
24421	18
24422	18
24426	18
24428	18
24429	18
24435	18
24436	18
24438	18
24439	18
24440	18
24441	18
24442	18
24443	18
24445	18
24447	18
24448	18
24453	18
24454	18
24457	18
24459	18
24460	18
24461	18
24465	18
24472	18
24477	18
24480	18
24482	18
24485	18
24493	18
24498	18
24499	18
24500	18
24503	18
24507	18
24511	18
24513	18
24519	18
24520	18
24521	18
24523	18
24524	18
24525	18
24534	18
24536	18
24538	18
24539	18
24541	18
24542	18
24543	18
24545	18
24552	18
24555	18
24556	18
24557	18
24558	18
24559	18
24561	18
24562	18
24564	18
24567	18
24568	18
24576	18
24580	18
24581	18
24582	18
24607	18
24614	18
24617	18
24620	18
24623	18
24624	18
24627	18
24629	18
24632	18
24633	18
24635	18
24642	18
24650	18
24653	18
24658	18
24662	18
24667	18
24668	18
24669	18
24670	18
24676	18
24679	18
24682	18
24683	18
24684	18
24686	18
24687	18
24690	18
24691	18
24694	18
24696	18
24697	18
24698	18
24700	18
24705	18
24710	18
24712	18
24715	18
24719	18
24729	18
24731	18
24732	18
24733	18
24737	18
24738	18
24743	18
24744	18
24747	18
24750	18
24751	18
24755	18
24757	18
24761	18
24762	18
24767	18
24771	18
24772	18
24776	18
24779	18
24781	18
24783	18
24787	18
24789	18
24801	18
24802	18
24803	18
24804	18
24805	18
24806	18
24813	18
24814	18
24815	18
24819	18
24821	18
24822	18
24826	18
24832	18
24833	18
24837	18
24841	18
24842	18
24843	18
24847	18
24852	18
24858	18
24859	18
24860	18
24862	18
24867	18
24871	18
24872	18
24876	18
24878	18
24882	18
24883	18
24884	18
24887	18
24889	18
24892	18
24893	18
24895	18
24896	18
24898	18
24901	18
24902	18
24903	18
24904	18
24908	18
24910	18
24914	18
24918	18
24920	18
24925	18
24928	18
24929	18
24934	18
24939	18
24945	18
24947	18
24956	18
24958	18
24962	18
24970	18
24972	18
24982	17
24990	17
24992	17
24993	17
24995	17
25007	17
25009	17
25016	17
25018	17
25021	17
25023	17
25036	17
25038	17
25043	17
25047	17
25048	17
25050	17
25051	17
25055	17
25059	17
25062	17
25067	17
25081	17
25091	17
25092	17
25093	17
25096	17
25100	17
25101	17
25106	17
25113	17
25119	17
25121	17
25122	17
25125	17
25129	17
25132	17
25135	17
25138	17
25142	17
25144	17
25148	17
25149	17
25161	17
25171	17
25173	17
25177	17
25178	17
25179	17
25181	17
25183	17
25184	17
25191	17
25196	17
25200	17
25205	17
25214	17
25217	17
25224	17
25226	17
25233	17
25241	17
25247	17
25249	17
25251	17
25254	17
25258	17
25263	17
25266	17
25269	17
25272	17
25275	17
25277	17
25279	17
25290	17
25300	17
25303	17
25307	17
25309	17
25310	17
25312	17
25313	17
25315	17
25323	17
25327	17
25328	17
25339	17
25345	17
25357	17
25359	17
25360	17
25362	17
25369	17
25377	17
25378	17
25383	17
25384	17
25390	17
25396	17
25399	17
25409	17
25411	17
25418	17
25420	17
25421	17
25423	17
25427	17
25430	17
25432	17
25433	17
25446	17
25461	17
25476	17
25485	17
25489	17
25492	17
25493	17
25500	17
25503	17
25509	17
25511	17
25513	17
25515	17
25521	17
25523	17
25524	17
25530	17
25531	17
25537	17
25540	17
25545	17
25549	17
25554	17
25557	17
25563	17
25565	17
25566	17
25571	17
25573	17
25578	17
25581	17
25584	17
25587	17
25588	17
25592	17
25595	17
25599	17
25601	17
25603	17
25604	17
25610	17
25616	17
25617	17
25625	17
25639	17
25640	17
25643	17
25647	17
25653	17
25656	17
25660	17
25667	17
25671	17
25675	17
25679	17
25682	17
25683	17
25684	17
25687	17
25689	17
25690	17
25693	17
25695	17
25697	17
25702	17
25703	17
25705	17
25707	17
25711	17
25712	17
25715	17
25720	17
25723	17
25724	17
25725	17
25728	17
25729	17
25730	17
25731	17
25733	17
25735	17
25736	17
25743	17
25747	17
25750	17
25751	17
25752	17
25754	17
25755	17
25757	17
25759	17
25762	17
25766	17
25767	17
25768	17
25773	17
25774	17
25775	17
25776	17
25777	17
25779	17
25781	17
25784	17
25785	17
25786	17
25788	17
25789	17
25794	17
25802	17
25803	17
25806	17
25809	17
25813	17
25816	17
25818	17
25826	17
25833	17
25834	17
25835	17
25839	17
25840	17
25844	17
25853	17
25860	17
25862	17
25863	17
25865	17
25868	17
25870	17
25874	17
25875	17
25877	17
25883	17
25886	17
25889	17
25892	17
25893	17
25895	17
25897	17
25899	17
25901	17
25903	17
25905	17
25907	17
25910	17
25918	17
25920	17
25923	17
25924	17
25925	17
25935	17
25939	17
25940	17
25947	17
25953	17
25955	17
25962	17
25963	17
25964	17
25966	17
25969	17
25996	17
26003	17
26004	17
26006	17
26009	17
26017	17
26019	17
26023	17
26030	17
26036	17
26040	17
26043	17
26044	17
26052	17
26054	17
26056	17
26060	17
26061	17
26063	17
26064	17
26067	17
26068	17
26069	17
26070	17
26071	17
26072	17
26076	17
26078	17
26079	17
26089	17
26093	17
26094	17
26098	17
26100	17
26103	17
26106	17
26107	17
26110	17
26118	17
26122	17
26125	17
26135	17
26139	17
26143	17
26149	17
26150	17
26153	17
26157	17
26160	17
26161	17
26166	17
26167	17
26173	17
26175	17
26178	17
26180	17
26182	17
26184	17
26188	17
26189	17
26190	17
26191	17
26192	17
26199	17
26202	17
26205	17
26211	17
26219	17
26223	17
26224	17
26225	17
26226	17
26228	17
26232	17
26235	17
26237	17
26239	17
26243	17
26248	17
26250	17
26252	17
26258	17
26262	17
26276	17
26277	17
26278	17
26280	17
26281	17
26283	17
26286	17
26296	17
26297	17
26298	17
26305	17
26307	17
26309	17
26310	17
26314	17
26328	17
26330	17
26331	17
26333	17
26335	17
26342	17
26346	17
26347	17
26364	17
26367	17
26372	17
26374	17
26379	17
26381	17
26382	17
26384	17
26388	17
26390	17
26391	17
26393	17
26396	17
26398	17
26400	17
26405	17
26408	17
26409	17
26411	17
26417	17
26418	17
26421	17
26422	17
26424	17
26425	17
26426	17
26429	17
26432	17
26433	17
26434	17
26436	17
26438	17
26447	17
26448	17
26455	17
26458	17
26459	17
26460	17
26463	17
26466	17
26467	17
26468	17
26469	17
26473	17
26475	17
26483	17
26486	17
26487	17
26488	17
26490	17
26492	17
26493	17
26497	17
26499	17
26500	17
26501	17
26504	17
26505	17
26514	17
26518	17
26519	17
26523	17
26524	17
26525	17
26531	17
26538	17
26540	17
26553	17
26556	17
26557	17
26560	17
26563	17
26568	17
26571	17
26572	17
26577	17
26578	17
26579	17
26582	17
26585	17
26591	17
26597	17
26600	17
26604	17
26611	17
26613	17
26616	17
26617	17
26619	17
26622	17
26623	17
26624	17
26625	17
26626	17
26627	17
26636	17
26641	17
26643	17
26647	17
26648	17
26652	17
26654	17
26655	17
26658	17
26663	17
26666	17
26668	17
26670	17
26673	17
26674	17
26680	17
26683	17
26690	17
26696	17
26697	17
26706	17
26708	17
26709	17
26710	17
26711	17
26718	17
26725	17
26731	17
26741	17
26743	17
26744	17
26747	17
26748	17
26760	16
26764	16
26765	16
26766	16
26769	16
26772	16
26775	16
26782	16
26783	16
26787	16
26797	16
26805	16
26806	16
26811	16
26812	16
26815	16
26819	16
26828	16
26830	16
26834	16
26838	16
26840	16
26843	16
26844	16
26847	16
26848	16
26850	16
26853	16
26855	16
26861	16
26868	16
26870	16
26872	16
26879	16
26886	16
26889	16
26890	16
26899	16
26909	16
26917	16
26920	16
26930	16
26932	16
26933	16
26935	16
26936	16
26938	16
26942	16
26946	16
26951	16
26958	16
26960	16
26962	16
26963	16
26966	16
26971	16
26981	16
26982	16
26986	16
27003	16
27004	16
27007	16
27011	16
27012	16
27014	16
27016	16
27026	16
27027	16
27035	16
27037	16
27040	16
27044	16
27058	16
27063	16
27071	16
27075	16
27077	16
27096	16
27098	16
27100	16
27102	16
27103	16
27110	16
27117	16
27122	16
27126	16
27132	16
27135	16
27138	16
27140	16
27143	16
27148	16
27158	16
27159	16
27164	16
27169	16
27170	16
27172	16
27175	16
27176	16
27179	16
27190	16
27193	16
27195	16
27197	16
27221	16
27232	16
27234	16
27249	16
27250	16
27251	16
27257	16
27268	16
27270	16
27273	16
27279	16
27291	16
27304	16
27306	16
27317	16
27325	16
27335	16
27338	16
27343	16
27345	16
27351	16
27353	16
27358	16
27361	16
27365	16
27370	16
27374	16
27375	16
27378	16
27387	16
27389	16
27395	16
27396	16
27403	16
27405	16
27409	16
27410	16
27412	16
27414	16
27416	16
27424	16
27425	16
27429	16
27431	16
27441	16
27450	16
27452	16
27453	16
27454	16
27459	16
27465	16
27469	16
27475	16
27485	16
27486	16
27495	16
27501	16
27504	16
27505	16
27509	16
27510	16
27511	16
27529	16
27532	16
27544	16
27550	16
27554	16
27560	16
27571	16
27574	16
27575	16
27583	16
27585	16
27587	16
27589	16
27590	16
27593	16
27595	16
27600	16
27601	16
27616	16
27618	16
27620	16
27622	16
27627	16
27641	16
27645	16
27659	16
27663	16
27665	16
27666	16
27671	16
27672	16
27682	16
27688	16
27697	16
27701	16
27712	16
27717	16
27722	16
27723	16
27724	16
27735	16
27745	16
27749	16
27752	16
27756	16
27764	16
27769	16
27773	16
27781	16
27782	16
27791	16
27794	16
27795	16
27797	16
27802	16
27803	16
27806	16
27810	16
27815	16
27818	16
27820	16
27826	16
27827	16
27830	16
27837	16
27843	16
27844	16
27851	16
27857	16
27863	16
27866	16
27867	16
27868	16
27871	16
27873	16
27874	16
27876	16
27877	16
27879	16
27881	16
27886	16
27887	16
27891	16
27895	16
27901	16
27902	16
27903	16
27909	16
27916	16
27923	16
27926	16
27935	16
27939	16
27943	16
27952	16
27953	16
27962	16
27968	16
27969	16
27974	16
27976	16
27978	16
27982	16
27987	16
27988	16
27989	16
27995	16
27996	16
27998	16
28008	16
28010	16
28013	16
28014	16
28022	16
28037	16
28039	16
28041	16
28044	16
28049	16
28051	16
28069	16
28073	16
28083	16
28089	16
28091	16
28098	16
28103	16
28104	16
28105	16
28135	16
28139	16
28143	16
28145	16
28150	16
28162	16
28167	16
28169	16
28180	16
28186	16
28190	16
28198	16
28203	16
28206	16
28213	16
28214	16
28217	16
28237	16
28238	16
28240	16
28246	16
28252	16
28254	16
28273	16
28275	16
28278	16
28280	16
28281	16
28286	16
28287	16
28290	16
28292	16
28293	16
28298	16
28303	16
28309	16
28310	16
28311	16
28316	16
28318	16
28319	16
28320	16
28322	16
28326	16
28329	16
28331	16
28335	16
28336	16
28340	16
28341	16
28349	16
28350	16
28353	16
28356	16
28357	16
28360	16
28361	16
28374	16
28375	16
28377	16
28379	16
28385	16
28391	16
28393	16
28395	16
28396	16
28399	16
28400	16
28401	16
28405	16
28406	16
28409	16
28411	16
28415	16
28418	16
28419	16
28420	16
28422	16
28434	16
28436	16
28437	16
28441	16
28446	16
28450	16
28452	16
28453	16
28455	16
28461	16
28462	16
28463	16
28474	16
28476	16
28477	16
28479	16
28480	16
28481	16
28482	16
28484	16
28488	16
28489	16
28490	16
28492	16
28493	16
28495	16
28497	16
28499	16
28502	16
28504	16
28508	16
28509	16
28514	16
28518	16
28519	16
28520	16
28524	16
28527	16
28533	16
28536	16
28540	16
28542	16
28545	16
28553	16
28554	16
28557	16
28562	16
28572	16
28573	16
28574	16
28576	16
28578	16
28580	16
28583	16
28593	16
28601	16
28615	16
28618	16
28627	16
28636	16
28639	16
28641	16
28643	16
28645	16
28650	16
28656	16
28657	16
28659	16
28660	16
28661	16
28662	16
28674	16
28676	16
28679	16
28682	16
28683	16
28685	16
28687	16
28688	16
28690	16
28691	16
28694	16
28695	16
28696	16
28699	16
28701	16
28702	16
28704	16
28705	16
28706	16
28707	16
28709	16
28710	16
28711	16
28713	16
28714	16
28716	16
28719	16
28720	16
28722	16
28723	16
28725	16
28726	16
28730	16
28731	16
28732	16
28734	16
28739	16
28741	16
28746	16
28751	16
28752	16
28753	16
28761	16
28762	16
28766	16
28768	16
28772	16
28775	16
28777	16
28779	16
28783	16
28784	16
28786	16
28789	16
28792	16
28807	16
28808	16
28813	16
28814	16
28819	16
28820	16
28823	16
28840	16
28852	16
28854	16
28855	16
28857	16
28865	16
28866	16
28871	16
28876	16
28880	16
28888	16
28889	16
28890	16
28895	16
28906	16
28907	16
28910	16
28911	16
28913	16
28915	16
28917	16
28918	16
28919	16
28920	16
28924	16
28929	16
28933	16
28936	16
28940	16
28949	16
28954	16
28957	16
28958	16
28962	16
28963	16
28966	16
28971	16
28974	16
28981	16
28992	16
28996	16
28999	16
29001	16
29002	16
29006	16
29007	16
29008	16
29011	16
29012	16
29024	16
29025	16
29031	16
29033	16
29034	16
29040	16
29046	16
29047	16
29048	16
29049	16
29054	16
29055	16
29057	16
29061	16
29062	16
29064	16
29065	16
29067	16
29068	16
29069	16
29070	16
29076	16
29079	16
29085	16
29096	16
29099	16
29102	16
29103	16
29105	16
29109	16
29116	16
29124	16
29126	16
29134	16
29135	16
29144	16
29145	16
29151	16
29152	16
29153	16
29154	16
29159	16
29160	16
29163	16
29167	16
29175	16
29178	16
29181	16
29185	16
29188	16
29189	16
29192	16
29201	16
29203	16
29204	16
29207	16
29208	16
29209	16
29218	16
29225	16
29230	16
29232	16
29235	16
29238	16
29248	16
29249	16
29251	16
29252	16
29253	16
29258	16
29259	16
29261	16
29264	16
29266	16
29269	16
29271	16
29275	16
29276	16
29279	16
29281	16
29285	16
29294	16
29296	16
29306	16
29308	16
29309	16
29312	16
29313	16
29316	16
29318	16
29335	16
29340	16
29347	16
29357	16
29373	16
29376	16
29379	16
29393	16
29394	16
29402	16
29404	16
29406	16
29407	16
29411	16
29419	16
29423	16
29453	16
29455	16
29459	16
29460	16
29461	16
29464	16
29466	16
29468	16
29472	16
29489	15
29491	15
29493	15
29504	15
29505	15
29507	15
29510	15
29515	15
29517	15
29521	15
29522	15
29534	15
29539	15
29544	15
29546	15
29552	15
29557	15
29569	15
29572	15
29588	15
29596	15
29605	15
29610	15
29617	15
29620	15
29622	15
29628	15
29630	15
29634	15
29642	15
29648	15
29658	15
29667	15
29673	15
29677	15
29678	15
29687	15
29692	15
29694	15
29703	15
29710	15
29720	15
29725	15
29730	15
29734	15
29742	15
29749	15
29761	15
29765	15
29767	15
29768	15
29772	15
29774	15
29775	15
29777	15
29780	15
29791	15
29794	15
29799	15
29806	15
29810	15
29812	15
29813	15
29814	15
29826	15
29828	15
29833	15
29834	15
29838	15
29840	15
29843	15
29844	15
29847	15
29853	15
29860	15
29861	15
29872	15
29874	15
29877	15
29880	15
29881	15
29887	15
29888	15
29895	15
29897	15
29901	15
29906	15
29917	15
29919	15
29926	15
29942	15
29947	15
29948	15
29966	15
29970	15
29977	15
29980	15
29986	15
29988	15
29989	15
29995	15
30002	15
30003	15
30006	15
30010	15
30011	15
30029	15
30033	15
30035	15
30039	15
30053	15
30055	15
30058	15
30065	15
30069	15
30071	15
30086	15
30087	15
30090	15
30100	15
30101	15
30102	15
30113	15
30117	15
30118	15
30127	15
30132	15
30139	15
30142	15
30143	15
30145	15
30146	15
30147	15
30151	15
30152	15
30153	15
30155	15
30156	15
30162	15
30164	15
30165	15
30176	15
30193	15
30196	15
30203	15
30205	15
30210	15
30211	15
30215	15
30216	15
30217	15
30218	15
30222	15
30229	15
30238	15
30248	15
30258	15
30273	15
30281	15
30284	15
30285	15
30288	15
30294	15
30310	15
30313	15
30316	15
30321	15
30325	15
30328	15
30333	15
30346	15
30347	15
30350	15
30352	15
30355	15
30358	15
30360	15
30368	15
30369	15
30370	15
30374	15
30376	15
30379	15
30380	15
30383	15
30389	15
30390	15
30391	15
30393	15
30397	15
30399	15
30400	15
30404	15
30412	15
30413	15
30417	15
30418	15
30420	15
30421	15
30424	15
30425	15
30426	15
30429	15
30431	15
30434	15
30436	15
30450	15
30454	15
30455	15
30457	15
30470	15
30471	15
30477	15
30478	15
30481	15
30483	15
30486	15
30489	15
30490	15
30495	15
30503	15
30509	15
30512	15
30517	15
30520	15
30522	15
30524	15
30526	15
30530	15
30531	15
30535	15
30538	15
30541	15
30542	15
30544	15
30547	15
30548	15
30550	15
30555	15
30559	15
30561	15
30572	15
30573	15
30574	15
30580	15
30582	15
30583	15
30587	15
30596	15
30599	15
30600	15
30601	15
30608	15
30610	15
30615	15
30631	15
30637	15
30643	15
30646	15
30649	15
30651	15
30652	15
30658	15
30662	15
30665	15
30666	15
30668	15
30669	15
30670	15
30673	15
30674	15
30677	15
30678	15
30679	15
30683	15
30690	15
30696	15
30697	15
30698	15
30699	15
30703	15
30708	15
30710	15
30713	15
30715	15
30718	15
30725	15
30728	15
30729	15
30733	15
30736	15
30742	15
30744	15
30745	15
30746	15
30747	15
30752	15
30757	15
30758	15
30759	15
30770	15
30775	15
30792	15
30805	15
30810	15
30811	15
30819	15
30824	15
30833	15
30836	15
30837	15
30839	15
30841	15
30845	15
30847	15
30852	15
30854	15
30855	15
30856	15
30862	15
30864	15
30865	15
30868	15
30870	15
30872	15
30875	15
30882	15
30883	15
30886	15
30889	15
30890	15
30891	15
30892	15
30895	15
30898	15
30901	15
30908	15
30909	15
30911	15
30912	15
30913	15
30918	15
30919	15
30920	15
30921	15
30932	15
30933	15
30935	15
30937	15
30941	15
30950	15
30952	15
30954	15
30956	15
30957	15
30959	15
30960	15
30964	15
30975	15
30976	15
30978	15
30983	15
30984	15
30989	15
30990	15
30993	15
30997	15
30998	15
31003	15
31007	15
31011	15
31016	15
31026	15
31030	15
31031	15
31033	15
31034	15
31036	15
31043	15
31044	15
31046	15
31051	15
31053	15
31057	15
31060	15
31061	15
31063	15
31070	15
31072	15
31078	15
31079	15
31094	15
31099	15
31100	15
31101	15
31105	15
31109	15
31112	15
31117	15
31118	15
31126	15
31128	15
31133	15
31134	15
31135	15
31137	15
31141	15
31142	15
31147	15
31148	15
31152	15
31155	15
31156	15
31164	15
31174	15
31178	15
31184	15
31188	15
31196	15
31198	15
31199	15
31200	15
31204	15
31211	15
31214	15
31216	15
31227	15
31228	15
31229	15
31232	15
31238	15
31239	15
31241	15
31243	15
31244	15
31255	15
31256	15
31258	15
31260	15
31262	15
31263	15
31267	15
31278	15
31279	15
31291	15
31294	15
31296	15
31305	15
31312	15
31314	15
31315	15
31316	15
31326	15
31329	15
31331	15
31333	15
31339	15
31341	15
31342	15
31344	15
31349	15
31351	15
31355	15
31356	15
31359	15
31360	15
31363	15
31365	15
31370	15
31371	15
31373	15
31388	15
31391	15
31392	15
31394	15
31395	15
31405	15
31421	15
31422	15
31428	15
31432	15
31434	15
31435	15
31441	15
31442	15
31447	15
31448	15
31451	15
31455	15
31463	15
31468	15
31469	15
31471	15
31478	15
31479	15
31484	15
31485	15
31487	15
31490	15
31494	15
31496	15
31499	15
31501	15
31503	15
31512	15
31514	15
31524	15
31525	15
31529	15
31537	15
31540	15
31543	15
31545	15
31546	15
31552	15
31553	15
31557	15
31558	15
31560	15
31564	15
31565	15
31579	15
31581	15
31582	15
31583	15
31596	15
31607	15
31612	15
31613	15
31614	15
31616	15
31617	15
31621	15
31622	15
31628	15
31631	15
31632	15
31633	15
31642	15
31644	15
31646	15
31647	15
31651	15
31664	15
31673	15
31681	15
31683	15
31684	15
31692	15
31695	15
31697	15
31698	15
31712	15
31720	15
31725	15
31726	15
31735	15
31739	15
31747	15
31749	15
31755	15
31756	15
31757	15
31758	15
31762	15
31767	15
31768	15
31775	15
31776	15
31782	15
31785	15
31792	15
31797	15
31800	15
31801	15
31806	15
31807	15
31815	15
31816	15
31825	15
31826	15
31830	15
31832	15
31836	15
31840	15
31842	15
31843	15
31846	15
31852	15
31867	15
31869	15
31877	15
31880	15
31882	15
31884	15
31888	15
31891	15
31894	15
31902	15
31904	15
31905	15
31910	15
31912	15
31919	15
31922	14
31925	14
31926	14
31929	14
31932	14
31939	14
31944	14
31946	14
31948	14
31952	14
31953	14
31957	14
31959	14
31964	14
31975	14
31976	14
31977	14
31982	14
31984	14
31985	14
31991	14
31995	14
32006	14
32011	14
32013	14
32022	14
32030	14
32036	14
32040	14
32041	14
32042	14
32048	14
32054	14
32063	14
32066	14
32069	14
32073	14
32075	14
32077	14
32080	14
32082	14
32084	14
32087	14
32090	14
32095	14
32099	14
32102	14
32108	14
32109	14
32114	14
32125	14
32126	14
32130	14
32134	14
32141	14
32149	14
32152	14
32172	14
32177	14
32184	14
32192	14
32204	14
32208	14
32214	14
32215	14
32216	14
32218	14
32220	14
32222	14
32223	14
32224	14
32236	14
32241	14
32242	14
32244	14
32247	14
32249	14
32255	14
32259	14
32263	14
32267	14
32280	14
32283	14
32284	14
32286	14
32287	14
32288	14
32292	14
32299	14
32301	14
32304	14
32307	14
32317	14
32320	14
32321	14
32335	14
32338	14
32342	14
32358	14
32359	14
32361	14
32363	14
32366	14
32367	14
32378	14
32390	14
32391	14
32401	14
32404	14
32410	14
32414	14
32415	14
32416	14
32418	14
32421	14
32439	14
32443	14
32456	14
32480	14
32486	14
32492	14
32493	14
32495	14
32505	14
32509	14
32512	14
32519	14
32521	14
32522	14
32523	14
32524	14
32535	14
32536	14
32543	14
32554	14
32555	14
32560	14
32562	14
32567	14
32572	14
32588	14
32596	14
32600	14
32603	14
32604	14
32612	14
32615	14
32616	14
32627	14
32628	14
32629	14
32631	14
32645	14
32654	14
32659	14
32664	14
32665	14
32668	14
32673	14
32674	14
32684	14
32692	14
32694	14
32710	14
32712	14
32716	14
32717	14
32719	14
32725	14
32726	14
32733	14
32734	14
32746	14
32764	14
32766	14
32769	14
32771	14
32774	14
32777	14
32778	14
32789	14
32793	14
32794	14
32798	14
32799	14
32805	14
32813	14
32815	14
32817	14
32824	14
32829	14
32842	14
32843	14
32848	14
32857	14
32858	14
32860	14
32864	14
32865	14
32870	14
32874	14
32878	14
32879	14
32886	14
32894	14
32897	14
32899	14
32902	14
32903	14
32910	14
32911	14
32914	14
32915	14
32916	14
32923	14
32925	14
32928	14
32929	14
32932	14
32933	14
32934	14
32935	14
32936	14
32940	14
32943	14
32946	14
32951	14
32953	14
32954	14
32958	14
32967	14
32968	14
32970	14
32971	14
32972	14
32974	14
32975	14
32986	14
32988	14
32989	14
32991	14
32992	14
32994	14
32995	14
32996	14
33000	14
33006	14
33008	14
33009	14
33014	14
33018	14
33020	14
33024	14
33025	14
33027	14
33028	14
33031	14
33032	14
33034	14
33037	14
33039	14
33043	14
33046	14
33047	14
33048	14
33049	14
33050	14
33053	14
33057	14
33059	14
33060	14
33063	14
33066	14
33067	14
33068	14
33071	14
33073	14
33080	14
33084	14
33089	14
33091	14
33095	14
33097	14
33101	14
33103	14
33105	14
33110	14
33114	14
33119	14
33125	14
33126	14
33127	14
33129	14
33131	14
33135	14
33138	14
33139	14
33146	14
33152	14
33157	14
33159	14
33162	14
33163	14
33169	14
33173	14
33174	14
33175	14
33179	14
33183	14
33190	14
33196	14
33199	14
33205	14
33207	14
33212	14
33214	14
33219	14
33221	14
33224	14
33225	14
33231	14
33233	14
33236	14
33239	14
33241	14
33245	14
33246	14
33248	14
33250	14
33252	14
33254	14
33258	14
33259	14
33260	14
33261	14
33262	14
33264	14
33267	14
33269	14
33270	14
33272	14
33277	14
33278	14
33280	14
33281	14
33288	14
33290	14
33298	14
33306	14
33307	14
33309	14
33311	14
33312	14
33313	14
33323	14
33324	14
33325	14
33327	14
33328	14
33331	14
33337	14
33342	14
33351	14
33359	14
33361	14
33364	14
33372	14
33379	14
33383	14
33386	14
33392	14
33400	14
33409	14
33410	14
33411	14
33412	14
33417	14
33422	14
33431	14
33433	14
33440	14
33443	14
33444	14
33447	14
33451	14
33454	14
33459	14
33461	14
33464	14
33467	14
33469	14
33470	14
33473	14
33474	14
33476	14
33477	14
33479	14
33481	14
33483	14
33495	14
33501	14
33502	14
33508	14
33509	14
33515	14
33516	14
33518	14
33519	14
33520	14
33529	14
33530	14
33532	14
33535	14
33541	14
33544	14
33546	14
33547	14
33548	14
33549	14
33550	14
33551	14
33553	14
33559	14
33564	14
33570	14
33576	14
33577	14
33584	14
33593	14
33594	14
33609	14
33611	14
33613	14
33614	14
33619	14
33622	14
33626	14
33643	14
33645	14
33646	14
33647	14
33648	14
33650	14
33651	14
33652	14
33660	14
33667	14
33675	14
33679	14
33685	14
33692	14
33694	14
33700	14
33702	14
33703	14
33710	14
33711	14
33713	14
33716	14
33735	14
33740	14
33742	14
33744	14
33745	14
33747	14
33748	14
33752	14
33753	14
33754	14
33756	14
33757	14
33759	14
33761	14
33764	14
33767	14
33771	14
33772	14
33776	14
33779	14
33782	14
33784	14
33786	14
33792	14
33798	14
33803	14
33805	14
33808	14
33810	14
33811	14
33816	14
33818	14
33820	14
33823	14
33826	14
33828	14
33836	14
33839	14
33840	14
33844	14
33853	14
33860	14
33865	14
33869	14
33870	14
33871	14
33872	14
33875	14
33876	14
33880	14
33884	14
33893	14
33896	14
33902	14
33910	14
33912	14
33914	14
33915	14
33916	14
33921	14
33939	14
33940	14
33941	14
33950	14
33959	14
33960	14
33961	14
33965	14
33974	14
33976	14
33977	14
33978	14
33979	14
33980	14
33984	14
33986	14
33996	14
33997	14
34004	14
34014	14
34017	14
34018	14
34029	14
34038	14
34040	14
34047	14
34048	14
34049	14
34051	14
34054	14
34055	14
34057	14
34058	14
34060	14
34062	14
34063	14
34068	14
34069	14
34074	14
34075	14
34076	14
34084	14
34085	14
34087	14
34088	14
34090	14
34091	14
34104	14
34113	14
34115	14
34118	14
34121	14
34126	14
34127	14
34130	14
34131	14
34133	14
34136	14
34141	14
34144	14
34148	14
34149	14
34153	14
34158	14
34166	14
34167	14
34168	14
34172	14
34174	14
34185	14
34188	14
34192	14
34193	14
34198	14
34199	14
34203	14
34217	14
34222	14
34240	14
34244	14
34245	14
34246	14
34247	14
34251	14
34254	14
34258	14
34259	14
34262	14
34269	14
34272	14
34275	14
34276	14
34279	14
34281	14
34283	14
34284	14
34285	14
34287	14
34288	14
34289	14
34290	14
34291	14
34293	14
34298	14
34300	14
34301	14
34305	14
34311	14
34314	14
34317	14
34318	14
34319	14
34323	14
34328	14
34330	14
34334	14
34335	14
34337	14
34342	14
34361	14
34362	14
34363	14
34378	14
34380	14
34382	14
34384	14
34385	14
34388	14
34395	14
34397	14
34398	14
34405	14
34415	14
34418	14
34419	14
34425	14
34427	14
34429	14
34431	14
34432	14
34433	14
34445	14
34446	14
34447	14
34448	14
34454	14
34455	14
34460	14
34464	14
34477	14
34478	14
34479	14
34483	14
34486	14
34488	14
34489	14
34494	14
34495	14
34497	14
34502	14
34506	14
34510	14
34511	14
34512	14
34524	14
34527	14
34532	14
34533	14
34537	14
34538	14
34540	14
34541	14
34544	14
34550	14
34551	14
34558	14
34561	14
34562	14
34563	14
34564	14
34565	14
34567	14
34571	14
34572	14
34577	14
34582	14
34585	14
34587	14
34588	14
34590	14
34592	14
34595	14
34598	14
34602	14
34611	14
34614	14
34615	14
34620	14
34626	14
34627	14
34630	14
34631	14
34632	14
34633	14
34636	14
34638	14
34642	14
34648	14
34651	14
34659	14
34662	14
34665	14
34666	14
34668	14
34672	14
34680	14
34682	14
34690	14
34695	14
34698	14
34702	14
34707	14
34710	14
34711	14
34720	14
34722	14
34727	14
34741	14
34744	13
34745	13
34747	13
34762	13
34767	13
34773	13
34776	13
34778	13
34779	13
34782	13
34785	13
34799	13
34806	13
34809	13
34811	13
34814	13
34816	13
34817	13
34821	13
34823	13
34826	13
34827	13
34832	13
34833	13
34837	13
34844	13
34851	13
34858	13
34864	13
34868	13
34871	13
34879	13
34884	13
34908	13
34909	13
34910	13
34919	13
34922	13
34929	13
34940	13
34943	13
34945	13
34948	13
34955	13
34957	13
34963	13
34982	13
34994	13
34996	13
34998	13
34999	13
35011	13
35012	13
35013	13
35027	13
35028	13
35033	13
35034	13
35035	13
35036	13
35040	13
35044	13
35046	13
35057	13
35060	13
35064	13
35065	13
35068	13
35074	13
35076	13
35079	13
35081	13
35085	13
35089	13
35096	13
35104	13
35105	13
35108	13
35118	13
35130	13
35140	13
35142	13
35145	13
35146	13
35153	13
35159	13
35168	13
35169	13
35172	13
35173	13
35178	13
35184	13
35199	13
35201	13
35213	13
35215	13
35220	13
35224	13
35229	13
35232	13
35235	13
35256	13
35258	13
35264	13
35268	13
35271	13
35286	13
35308	13
35314	13
35319	13
35322	13
35324	13
35327	13
35335	13
35338	13
35341	13
35352	13
35353	13
35362	13
35363	13
35368	13
35371	13
35374	13
35377	13
35378	13
35385	13
35386	13
35399	13
35401	13
35408	13
35419	13
35420	13
35425	13
35427	13
35437	13
35443	13
35447	13
35452	13
35458	13
35461	13
35466	13
35469	13
35472	13
35473	13
35494	13
35497	13
35502	13
35506	13
35507	13
35515	13
35518	13
35519	13
35528	13
35531	13
35536	13
35542	13
35544	13
35553	13
35559	13
35562	13
35571	13
35572	13
35575	13
35576	13
35577	13
35579	13
35580	13
35583	13
35591	13
35602	13
35603	13
35618	13
35624	13
35632	13
35634	13
35637	13
35646	13
35647	13
35650	13
35652	13
35654	13
35656	13
35658	13
35661	13
35663	13
35666	13
35667	13
35671	13
35675	13
35689	13
35692	13
35695	13
35696	13
35697	13
35698	13
35702	13
35708	13
35722	13
35729	13
35733	13
35745	13
35746	13
35754	13
35756	13
35757	13
35763	13
35772	13
35774	13
35775	13
35791	13
35793	13
35805	13
35807	13
35809	13
35810	13
35811	13
35812	13
35822	13
35831	13
35837	13
35838	13
35841	13
35843	13
35849	13
35855	13
35856	13
35860	13
35861	13
35868	13
35869	13
35871	13
35876	13
35881	13
35883	13
35885	13
35890	13
35891	13
35892	13
35893	13
35894	13
35897	13
35898	13
35899	13
35903	13
35919	13
35924	13
35929	13
35931	13
35932	13
35937	13
35941	13
35946	13
35947	13
35948	13
35949	13
35950	13
35958	13
35959	13
35970	13
35972	13
35973	13
35976	13
35982	13
35983	13
35984	13
35988	13
35992	13
35995	13
35996	13
35998	13
36009	13
36014	13
36015	13
36018	13
36030	13
36033	13
36036	13
36039	13
36040	13
36045	13
36053	13
36054	13
36057	13
36058	13
36060	13
36063	13
36064	13
36067	13
36070	13
36080	13
36083	13
36084	13
36088	13
36089	13
36094	13
36096	13
36099	13
36106	13
36124	13
36130	13
36131	13
36132	13
36133	13
36135	13
36139	13
36143	13
36152	13
36154	13
36155	13
36156	13
36163	13
36167	13
36169	13
36170	13
36175	13
36176	13
36181	13
36188	13
36191	13
36196	13
36198	13
36200	13
36204	13
36207	13
36217	13
36218	13
36220	13
36224	13
36226	13
36227	13
36239	13
36247	13
36251	13
36257	13
36259	13
36260	13
36261	13
36268	13
36269	13
36271	13
36281	13
36286	13
36287	13
36291	13
36292	13
36293	13
36313	13
36314	13
36319	13
36322	13
36324	13
36331	13
36344	13
36351	13
36353	13
36357	13
36358	13
36363	13
36374	13
36375	13
36376	13
36377	13
36380	13
36381	13
36387	13
36388	13
36396	13
36398	13
36399	13
36400	13
36401	13
36404	13
36407	13
36410	13
36411	13
36412	13
36415	13
36416	13
36418	13
36419	13
36422	13
36431	13
36432	13
36433	13
36434	13
36436	13
36439	13
36448	13
36449	13
36451	13
36454	13
36455	13
36463	13
36465	13
36466	13
36468	13
36469	13
36470	13
36471	13
36472	13
36473	13
36474	13
36480	13
36482	13
36485	13
36486	13
36488	13
36490	13
36491	13
36492	13
36499	13
36500	13
36506	13
36511	13
36512	13
36513	13
36517	13
36526	13
36531	13
36536	13
36537	13
36547	13
36549	13
36552	13
36559	13
36561	13
36564	13
36565	13
36568	13
36569	13
36570	13
36576	13
36584	13
36590	13
36592	13
36593	13
36595	13
36596	13
36598	13
36599	13
36600	13
36606	13
36619	13
36630	13
36633	13
36634	13
36635	13
36637	13
36646	13
36649	13
36652	13
36655	13
36662	13
36667	13
36669	13
36671	13
36672	13
36674	13
36681	13
36682	13
36684	13
36685	13
36695	13
36704	13
36716	13
36719	13
36723	13
36725	13
36730	13
36731	13
36734	13
36737	13
36739	13
36743	13
36745	13
36764	13
36766	13
36767	13
36788	13
36789	13
36790	13
36791	13
36802	13
36804	13
36815	13
36816	13
36825	13
36829	13
36830	13
36836	13
36839	13
36841	13
36842	13
36844	13
36851	13
36853	13
36856	13
36863	13
36865	13
36867	13
36871	13
36872	13
36876	13
36879	13
36890	13
36891	13
36892	13
36896	13
36907	13
36908	13
36919	13
36922	13
36930	13
36933	13
36946	13
36952	13
36953	13
36954	13
36958	13
36959	13
36962	13
36963	13
36974	13
36977	13
36980	13
36983	13
36985	13
36989	13
36999	13
37000	13
37016	13
37029	13
37030	13
37034	13
37036	13
37038	13
37040	13
37044	13
37053	13
37060	13
37062	13
37067	13
37068	13
37071	13
37081	13
37082	13
37094	13
37095	13
37097	13
37098	13
37099	13
37104	13
37110	13
37112	13
37113	13
37117	13
37120	13
37122	13
37129	13
37134	13
37135	13
37147	13
37151	13
37161	13
37164	13
37168	13
37176	13
37184	13
37186	13
37193	13
37195	13
37196	13
37198	13
37200	13
37202	13
37210	13
37220	13
37230	13
37231	13
37235	13
37243	13
37247	13
37252	13
37253	13
37255	13
37264	13
37271	13
37274	13
37275	13
37284	13
37287	13
37288	13
37292	13
37293	13
37296	13
37298	13
37299	13
37303	13
37309	13
37312	13
37315	13
37318	13
37321	13
37323	13
37326	13
37328	13
37329	13
37330	13
37335	13
37343	13
37344	13
37357	13
37358	13
37359	13
37362	13
37366	13
37367	13
37368	13
37371	13
37376	13
37378	13
37384	13
37388	13
37391	13
37393	13
37396	13
37398	13
37404	13
37424	13
37427	13
37430	13
37431	13
37432	13
37433	13
37437	13
37438	13
37439	13
37441	13
37442	13
37459	13
37460	13
37462	13
37467	13
37470	13
37472	13
37478	13
37485	13
37486	13
37494	13
37496	13
37498	13
37503	13
37505	13
37506	13
37510	13
37512	13
37513	13
37515	13
37518	13
37519	13
37521	13
37523	13
37525	13
37526	13
37536	13
37542	13
37544	13
37550	13
37555	13
37556	13
37560	13
37562	13
37566	13
37567	13
37568	13
37585	13
37587	13
37589	13
37591	13
37593	13
37594	13
37602	13
37608	13
37609	13
37611	13
37615	13
37621	13
37634	13
37641	13
37649	13
37650	13
37651	13
37652	13
37661	13
37668	13
37669	13
37670	13
37674	13
37679	13
37681	13
37683	13
37689	13
37691	13
37695	13
37696	13
37698	13
37699	13
37700	13
37701	13
37702	13
37706	13
37710	13
37721	13
37733	13
37739	13
37745	13
37748	13
37756	13
37762	13
37763	13
37764	13
37766	13
37769	13
37772	13
37774	13
37776	13
37778	13
37783	13
37785	13
37787	13
37789	13
37800	13
37808	13
37814	13
37821	13
37825	13
37829	13
37830	13
37834	13
37838	13
37839	13
37840	13
37843	13
37847	13
37850	13
37855	13
37857	13
37859	13
37865	13
37867	13
37871	13
37882	13
37883	13
37884	13
37885	13
37888	13
37891	13
37894	13
37899	13
37902	13
37915	13
37934	13
37937	13
37946	13
37952	13
37953	13
37955	13
37959	13
37960	13
37966	13
37967	13
37970	13
37972	13
37980	13
37990	13
37994	13
37999	13
38009	12
38017	12
38018	12
38033	12
38039	12
38043	12
38045	12
38046	12
38047	12
38069	12
38071	12
38073	12
38077	12
38079	12
38080	12
38084	12
38092	12
38100	12
38107	12
38118	12
38124	12
38127	12
38128	12
38133	12
38135	12
38147	12
38149	12
38151	12
38153	12
38163	12
38172	12
38181	12
38184	12
38188	12
38198	12
38205	12
38206	12
38218	12
38221	12
38225	12
38227	12
38228	12
38230	12
38233	12
38236	12
38246	12
38251	12
38252	12
38262	12
38264	12
38268	12
38272	12
38279	12
38287	12
38291	12
38296	12
38300	12
38304	12
38307	12
38310	12
38317	12
38326	12
38329	12
38339	12
38341	12
38352	12
38358	12
38366	12
38376	12
38385	12
38386	12
38394	12
38401	12
38406	12
38412	12
38415	12
38417	12
38422	12
38424	12
38425	12
38432	12
38434	12
38435	12
38440	12
38441	12
38443	12
38464	12
38466	12
38467	12
38468	12
38470	12
38472	12
38487	12
38488	12
38490	12
38494	12
38503	12
38511	12
38514	12
38519	12
38522	12
38536	12
38539	12
38541	12
38548	12
38549	12
38553	12
38557	12
38561	12
38562	12
38566	12
38570	12
38573	12
38575	12
38576	12
38596	12
38598	12
38604	12
38605	12
38610	12
38615	12
38626	12
38627	12
38641	12
38644	12
38660	12
38669	12
38673	12
38701	12
38710	12
38722	12
38733	12
38734	12
38748	12
38752	12
38756	12
38757	12
38760	12
38762	12
38766	12
38771	12
38774	12
38780	12
38788	12
38790	12
38793	12
38808	12
38809	12
38813	12
38822	12
38825	12
38831	12
38834	12
38844	12
38851	12
38862	12
38868	12
38874	12
38878	12
38881	12
38883	12
38884	12
38891	12
38899	12
38901	12
38903	12
38905	12
38907	12
38924	12
38928	12
38933	12
38935	12
38948	12
38949	12
38958	12
38961	12
38962	12
38974	12
38980	12
38990	12
38991	12
38999	12
39005	12
39010	12
39018	12
39024	12
39027	12
39031	12
39045	12
39051	12
39063	12
39067	12
39069	12
39072	12
39077	12
39086	12
39088	12
39091	12
39092	12
39093	12
39097	12
39100	12
39107	12
39108	12
39109	12
39112	12
39116	12
39118	12
39126	12
39130	12
39131	12
39133	12
39134	12
39142	12
39148	12
39153	12
39154	12
39155	12
39160	12
39162	12
39169	12
39189	12
39200	12
39206	12
39210	12
39216	12
39222	12
39223	12
39225	12
39230	12
39232	12
39233	12
39236	12
39243	12
39256	12
39267	12
39272	12
39280	12
39284	12
39286	12
39288	12
39290	12
39299	12
39308	12
39313	12
39316	12
39318	12
39336	12
39344	12
39352	12
39353	12
39360	12
39366	12
39377	12
39392	12
39397	12
39399	12
39406	12
39408	12
39419	12
39421	12
39423	12
39425	12
39453	12
39460	12
39461	12
39462	12
39469	12
39470	12
39471	12
39478	12
39482	12
39483	12
39489	12
39498	12
39500	12
39505	12
39508	12
39542	12
39546	12
39551	12
39564	12
39570	12
39571	12
39579	12
39581	12
39583	12
39589	12
39600	12
39602	12
39604	12
39606	12
39617	12
39618	12
39620	12
39637	12
39641	12
39645	12
39649	12
39651	12
39657	12
39667	12
39669	12
39679	12
39686	12
39693	12
39703	12
39713	12
39721	12
39723	12
39729	12
39733	12
39734	12
39736	12
39738	12
39748	12
39751	12
39753	12
39754	12
39757	12
39766	12
39767	12
39775	12
39779	12
39791	12
39792	12
39795	12
39796	12
39797	12
39802	12
39807	12
39810	12
39813	12
39817	12
39824	12
39835	12
39837	12
39843	12
39848	12
39850	12
39852	12
39867	12
39869	12
39878	12
39884	12
39891	12
39903	12
39906	12
39909	12
39925	12
39932	12
39945	12
39950	12
39958	12
39962	12
39966	12
39974	12
39975	12
39981	12
39985	12
39988	12
39992	12
39997	12
40001	12
40007	12
40008	12
40018	12
40022	12
40024	12
40027	12
40028	12
40029	12
40030	12
40042	12
40043	12
40056	12
40063	12
40064	12
40065	12
40066	12
40068	12
40069	12
40075	12
40079	12
40080	12
40081	12
40097	12
40099	12
40100	12
40109	12
40116	12
40125	12
40128	12
40136	12
40139	12
40141	12
40144	12
40147	12
40152	12
40154	12
40155	12
40160	12
40161	12
40165	12
40169	12
40170	12
40176	12
40177	12
40182	12
40183	12
40184	12
40189	12
40190	12
40195	12
40197	12
40200	12
40201	12
40206	12
40207	12
40213	12
40214	12
40216	12
40218	12
40224	12
40228	12
40232	12
40236	12
40238	12
40244	12
40249	12
40255	12
40264	12
40272	12
40274	12
40275	12
40286	12
40290	12
40291	12
40300	12
40302	12
40316	12
40319	12
40320	12
40327	12
40332	12
40343	12
40345	12
40346	12
40351	12
40354	12
40369	12
40375	12
40377	12
40398	12
40407	12
40408	12
40410	12
40412	12
40414	12
40423	12
40430	12
40431	12
40438	12
40444	12
40446	12
40447	12
40463	12
40469	12
40473	12
40474	12
40475	12
40484	12
40487	12
40488	12
40490	12
40492	12
40493	12
40494	12
40495	12
40499	12
40501	12
40502	12
40505	12
40517	12
40525	12
40532	12
40534	12
40535	12
40538	12
40539	12
40540	12
40541	12
40545	12
40549	12
40551	12
40562	12
40563	12
40564	12
40565	12
40567	12
40573	12
40580	12
40589	12
40594	12
40597	12
40598	12
40602	12
40603	12
40606	12
40607	12
40608	12
40610	12
40615	12
40616	12
40620	12
40623	12
40625	12
40634	12
40636	12
40637	12
40649	12
40652	12
40653	12
40659	12
40661	12
40664	12
40665	12
40667	12
40673	12
40674	12
40675	12
40689	12
40700	12
40702	12
40704	12
40705	12
40709	12
40714	12
40715	12
40716	12
40721	12
40724	12
40726	12
40729	12
40734	12
40737	12
40743	12
40749	12
40752	12
40753	12
40763	12
40765	12
40770	12
40771	12
40776	12
40787	12
40797	12
40800	12
40802	12
40803	12
40804	12
40808	12
40809	12
40810	12
40812	12
40813	12
40816	12
40830	12
40836	12
40837	12
40839	12
40841	12
40850	12
40855	12
40857	12
40858	12
40859	12
40864	12
40865	12
40870	12
40871	12
40883	12
40894	12
40899	12
40900	12
40902	12
40909	12
40910	12
40913	12
40914	12
40918	12
40923	12
40924	12
40926	12
40929	12
40930	12
40943	12
40945	12
40946	12
40947	12
40954	12
40956	12
40957	12
40961	12
40965	12
40978	12
40983	12
40993	12
40994	12
41006	12
41007	12
41009	12
41012	12
41014	12
41017	12
41020	12
41022	12
41026	12
41028	12
41029	12
41034	12
41050	12
41054	12
41056	12
41059	12
41067	12
41068	12
41069	12
41081	12
41082	12
41085	12
41090	12
41091	12
41103	12
41105	12
41117	12
41118	12
41137	12
41138	12
41142	12
41151	12
41156	12
41157	12
41159	12
41163	12
41168	12
41174	12
41177	12
41178	12
41180	12
41187	12
41190	12
41195	12
41196	12
41201	12
41203	12
41206	12
41210	12
41216	12
41220	12
41223	12
41224	12
41226	12
41228	12
41231	12
41233	12
41236	12
41245	12
41247	12
41249	12
41250	12
41252	12
41254	12
41259	12
41263	12
41266	12
41267	12
41272	12
41274	12
41279	12
41284	12
41287	12
41288	12
41295	12
41302	12
41319	12
41321	12
41322	12
41327	12
41328	12
41329	12
41337	12
41362	12
41372	12
41373	12
41375	12
41378	12
41379	12
41381	12
41385	12
41386	12
41389	12
41390	12
41391	12
41393	12
41395	12
41396	12
41401	12
41410	12
41411	12
41414	12
41416	12
41420	12
41423	12
41429	12
41433	12
41435	12
41438	12
41439	12
41442	12
41450	12
41452	12
41457	12
41460	12
41462	12
41466	12
41468	12
41482	12
41483	12
41487	12
41488	12
41493	12
41495	12
41496	12
41499	12
41504	12
41524	12
41528	12
41532	12
41533	12
41534	12
41539	12
41540	12
41541	12
41544	12
41549	12
41556	12
41563	12
41570	12
41573	12
41578	12
41585	12
41591	12
41592	12
41596	12
41597	12
41599	12
41603	12
41604	12
41605	12
41606	12
41608	12
41609	12
41611	12
41613	12
41615	12
41628	12
41632	12
41634	12
41636	12
41640	12
41641	12
41644	12
41650	12
41653	12
41659	12
41661	12
41662	12
41663	12
41666	12
41667	12
41669	12
41675	12
41677	12
41678	12
41680	12
41687	12
41691	12
41704	12
41711	12
41727	12
41732	12
41734	12
41736	12
41738	12
41741	12
41745	12
41747	12
41748	12
41749	12
41753	12
41754	12
41767	12
41770	12
41773	12
41783	12
41787	12
41798	12
41817	12
41825	12
41833	12
41835	12
41848	12
41850	12
41860	12
41871	12
41872	12
41873	12
41878	12
41880	12
41882	12
41890	12
41891	12
41896	12
41897	12
41912	12
41916	12
41920	12
41921	12
41927	12
41928	12
41931	12
41934	12
41935	12
41943	12
41948	12
41950	12
41951	12
41953	12
41967	12
41971	12
41974	12
41975	12
41978	12
41984	12
41985	12
41986	12
41987	12
41988	12
41991	12
41994	12
41997	12
42001	12
42003	12
42013	12
42017	12
42020	12
42024	12
42027	12
42043	12
42044	12
42045	12
42048	12
42051	12
42055	12
42059	12
42061	12
42064	12
42065	12
42066	12
42067	12
42078	12
42079	12
42083	12
42086	12
42092	12
42093	12
42095	12
42097	12
42100	12
42104	12
42107	12
42111	12
42118	12
42122	12
42130	12
42132	12
42134	12
42144	12
42154	12
42155	12
42165	12
42168	12
42169	12
42180	12
42181	12
42185	12
42188	12
42192	12
42195	12
42203	12
42207	12
42211	12
42213	12
42214	12
42216	12
42221	12
42224	12
42225	12
42229	12
42231	12
42240	12
42246	12
42248	12
42253	12
42259	12
42263	12
42264	12
42268	12
42270	12
42273	12
42278	12
42281	12
42282	12
42283	12
42285	12
42286	12
42287	12
42288	12
42291	12
42296	12
42298	12
42300	12
42304	12
42305	12
42308	12
42313	12
42318	12
42319	12
42320	12
42323	12
42324	12
42327	12
42329	12
42331	12
42332	12
42341	12
42345	12
42347	12
42350	12
42354	12
42358	12
42359	12
42361	12
42366	12
42374	12
42377	12
42378	12
42383	12
42390	12
42398	12
42399	12
42402	12
42405	12
42406	12
42409	12
42413	12
42415	12
42416	12
42420	12
42424	12
42426	12
42439	12
42441	12
42443	12
42450	12
42453	12
42454	12
42461	12
42462	12
42463	12
42466	12
42472	12
42478	12
42479	12
42488	12
42492	12
42494	12
42497	12
42502	12
42504	12
42509	12
42512	12
42514	12
42518	12
42534	12
42551	12
42552	12
42559	12
42562	12
42565	12
42567	12
42569	12
42571	12
42572	12
42573	12
42575	12
42591	12
42603	12
42604	12
42615	12
42620	12
42621	12
42622	12
42630	12
42634	12
42640	12
42642	12
42644	12
42647	12
42648	12
42652	12
42653	12
42656	12
42669	12
42673	12
42676	12
42677	12
42679	12
42684	12
42688	12
42689	12
42690	12
42691	12
42692	12
42694	12
42708	12
42711	12
42718	12
42719	12
42720	12
42723	12
42724	12
42734	12
42738	12
42740	12
42741	12
42743	12
42749	12
42750	12
42755	12
42764	12
42770	12
42773	12
42781	12
42795	12
42797	12
42801	12
42803	12
42806	12
42807	12
42809	12
42811	12
42813	12
42819	12
42821	12
42822	12
42824	12
42826	12
42827	12
42828	12
42830	12
42831	12
42832	12
42834	12
42849	12
42856	12
42857	12
42859	12
42861	12
42867	12
42869	12
42870	12
42871	12
42876	12
42882	12
42918	12
42921	12
42922	12
42933	12
42938	12
42942	12
42951	12
42957	12
42958	12
42960	12
42961	12
42963	12
42964	12
42969	12
42971	12
42988	12
42989	12
42994	12
42996	12
42997	12
42999	12
43001	12
43019	12
43022	12
43030	12
43032	12
43035	12
43036	12
43039	12
43041	12
43044	12
43045	12
43046	12
43047	12
43049	12
43053	12
43054	12
43058	12
43061	12
43062	12
43064	12
43065	12
43066	12
43067	12
43078	12
43079	12
43080	12
43094	12
43107	12
43109	12
43115	12
43116	12
43118	12
43122	12
43123	12
43124	12
43125	12
43126	12
43128	12
43129	12
43136	11
43141	11
43147	11
43151	11
43155	11
43159	11
43163	11
43167	11
43168	11
43170	11
43171	11
43179	11
43202	11
43204	11
43205	11
43208	11
43221	11
43223	11
43228	11
43231	11
43245	11
43247	11
43248	11
43252	11
43268	11
43274	11
43278	11
43281	11
43283	11
43286	11
43296	11
43305	11
43309	11
43310	11
43316	11
43322	11
43326	11
43328	11
43329	11
43330	11
43339	11
43352	11
43354	11
43358	11
43362	11
43365	11
43367	11
43369	11
43382	11
43389	11
43397	11
43400	11
43401	11
43403	11
43410	11
43412	11
43413	11
43416	11
43420	11
43424	11
43426	11
43430	11
43434	11
43436	11
43440	11
43442	11
43451	11
43462	11
43468	11
43471	11
43475	11
43476	11
43498	11
43499	11
43504	11
43505	11
43516	11
43526	11
43532	11
43546	11
43556	11
43574	11
43579	11
43589	11
43596	11
43598	11
43607	11
43611	11
43614	11
43629	11
43630	11
43640	11
43642	11
43643	11
43645	11
43651	11
43655	11
43665	11
43669	11
43674	11
43681	11
43687	11
43697	11
43699	11
43708	11
43718	11
43721	11
43725	11
43728	11
43733	11
43747	11
43752	11
43754	11
43755	11
43772	11
43780	11
43781	11
43789	11
43797	11
43800	11
43802	11
43806	11
43813	11
43819	11
43821	11
43822	11
43824	11
43826	11
43827	11
43828	11
43829	11
43831	11
43845	11
43855	11
43860	11
43861	11
43868	11
43876	11
43879	11
43884	11
43892	11
43895	11
43900	11
43902	11
43904	11
43913	11
43930	11
43933	11
43950	11
43958	11
43969	11
43972	11
43977	11
43979	11
43981	11
43982	11
43986	11
43987	11
43989	11
43992	11
43997	11
44000	11
44001	11
44003	11
44026	11
44027	11
44037	11
44045	11
44049	11
44060	11
44067	11
44068	11
44069	11
44070	11
44083	11
44088	11
44091	11
44107	11
44114	11
44127	11
44133	11
44134	11
44136	11
44150	11
44157	11
44163	11
44174	11
44175	11
44180	11
44182	11
44192	11
44204	11
44208	11
44212	11
44216	11
44219	11
44225	11
44239	11
44245	11
44250	11
44263	11
44266	11
44275	11
44277	11
44279	11
44286	11
44288	11
44290	11
44294	11
44296	11
44303	11
44309	11
44312	11
44320	11
44328	11
44332	11
44334	11
44341	11
44343	11
44349	11
44353	11
44354	11
44363	11
44367	11
44372	11
44378	11
44389	11
44390	11
44393	11
44398	11
44399	11
44405	11
44411	11
44423	11
44426	11
44431	11
44434	11
44441	11
44442	11
44445	11
44447	11
44452	11
44465	11
44473	11
44475	11
44480	11
44484	11
44487	11
44501	11
44505	11
44520	11
44523	11
44525	11
44542	11
44544	11
44545	11
44560	11
44561	11
44564	11
44570	11
44580	11
44583	11
44584	11
44586	11
44596	11
44597	11
44601	11
44610	11
44612	11
44618	11
44619	11
44621	11
44630	11
44632	11
44633	11
44634	11
44635	11
44636	11
44642	11
44644	11
44645	11
44646	11
44650	11
44653	11
44655	11
44657	11
44664	11
44665	11
44666	11
44670	11
44673	11
44675	11
44678	11
44680	11
44681	11
44685	11
44687	11
44688	11
44690	11
44702	11
44704	11
44709	11
44716	11
44717	11
44722	11
44730	11
44731	11
44733	11
44735	11
44740	11
44742	11
44743	11
44745	11
44749	11
44752	11
44755	11
44757	11
44760	11
44761	11
44765	11
44766	11
44767	11
44768	11
44770	11
44771	11
44773	11
44776	11
44788	11
44797	11
44803	11
44806	11
44807	11
44809	11
44822	11
44824	11
44826	11
44827	11
44835	11
44839	11
44841	11
44842	11
44844	11
44848	11
44849	11
44851	11
44852	11
44860	11
44861	11
44869	11
44884	11
44887	11
44889	11
44901	11
44910	11
44914	11
44915	11
44919	11
44920	11
44923	11
44925	11
44944	11
44949	11
44950	11
44957	11
44959	11
44965	11
44969	11
44972	11
44978	11
45001	11
45009	11
45010	11
45012	11
45013	11
45017	11
45020	11
45021	11
45023	11
45031	11
45032	11
45033	11
45034	11
45035	11
45038	11
45041	11
45044	11
45046	11
45049	11
45051	11
45054	11
45064	11
45067	11
45069	11
45070	11
45071	11
45075	11
45093	11
45098	11
45102	11
45105	11
45106	11
45107	11
45121	11
45122	11
45145	11
45147	11
45150	11
45152	11
45156	11
45157	11
45159	11
45161	11
45170	11
45177	11
45184	11
45187	11
45191	11
45193	11
45196	11
45203	11
45204	11
45220	11
45238	11
45240	11
45247	11
45258	11
45259	11
45260	11
45278	11
45280	11
45284	11
45290	11
45292	11
45309	11
45319	11
45333	11
45335	11
45337	11
45338	11
45341	11
45342	11
45347	11
45350	11
45351	11
45352	11
45360	11
45361	11
45362	11
45368	11
45372	11
45374	11
45375	11
45382	11
45385	11
45386	11
45390	11
45392	11
45397	11
45400	11
45404	11
45405	11
45407	11
45415	11
45422	11
45423	11
45427	11
45429	11
45433	11
45437	11
45441	11
45450	11
45455	11
45457	11
45459	11
45463	11
45475	11
45479	11
45480	11
45481	11
45483	11
45484	11
45490	11
45494	11
45495	11
45503	11
45504	11
45513	11
45517	11
45520	11
45524	11
45525	11
45528	11
45529	11
45531	11
45543	11
45545	11
45552	11
45554	11
45559	11
45579	11
45596	11
45598	11
45605	11
45607	11
45610	11
45611	11
45618	11
45619	11
45620	11
45621	11
45622	11
45623	11
45624	11
45630	11
45631	11
45641	11
45643	11
45646	11
45650	11
45651	11
45658	11
45660	11
45664	11
45672	11
45674	11
45676	11
45679	11
45689	11
45693	11
45694	11
45695	11
45698	11
45699	11
45700	11
45703	11
45704	11
45706	11
45719	11
45723	11
45724	11
45726	11
45729	11
45731	11
45738	11
45749	11
45750	11
45754	11
45755	11
45756	11
45759	11
45770	11
45775	11
45782	11
45785	11
45788	11
45794	11
45797	11
45800	11
45801	11
45803	11
45804	11
45813	11
45814	11
45816	11
45819	11
45821	11
45827	11
45832	11
45833	11
45838	11
45850	11
45852	11
45854	11
45864	11
45868	11
45871	11
45873	11
45880	11
45882	11
45883	11
45893	11
45896	11
45897	11
45903	11
45906	11
45920	11
45935	11
45940	11
45941	11
45942	11
45943	11
45945	11
45946	11
45950	11
45951	11
45952	11
45956	11
45963	11
45976	11
45983	11
45987	11
45989	11
45994	11
45996	11
46002	11
46008	11
46010	11
46017	11
46023	11
46027	11
46032	11
46033	11
46037	11
46043	11
46046	11
46050	11
46051	11
46053	11
46055	11
46056	11
46057	11
46060	11
46065	11
46066	11
46067	11
46069	11
46072	11
46074	11
46075	11
46104	11
46105	11
46108	11
46113	11
46119	11
46151	11
46154	11
46155	11
46160	11
46165	11
46174	11
46186	11
46192	11
46197	11
46200	11
46201	11
46208	11
46212	11
46217	11
46240	11
46242	11
46245	11
46247	11
46250	11
46254	11
46256	11
46261	11
46275	11
46287	11
46290	11
46301	11
46302	11
46303	11
46314	11
46317	11
46323	11
46328	11
46330	11
46333	11
46334	11
46335	11
46337	11
46340	11
46350	11
46351	11
46352	11
46355	11
46357	11
46358	11
46361	11
46363	11
46364	11
46376	11
46377	11
46378	11
46380	11
46383	11
46384	11
46385	11
46387	11
46390	11
46393	11
46399	11
46400	11
46415	11
46425	11
46426	11
46427	11
46430	11
46431	11
46432	11
46443	11
46444	11
46445	11
46449	11
46452	11
46457	11
46459	11
46461	11
46462	11
46464	11
46468	11
46474	11
46475	11
46481	11
46482	11
46483	11
46485	11
46493	11
46501	11
46504	11
46507	11
46512	11
46521	11
46523	11
46525	11
46527	11
46528	11
46533	11
46538	11
46539	11
46541	11
46542	11
46544	11
46547	11
46551	11
46560	11
46562	11
46567	11
46570	11
46572	11
46576	11
46582	11
46585	11
46587	11
46588	11
46589	11
46595	11
46598	11
46600	11
46601	11
46604	11
46607	11
46609	11
46611	11
46612	11
46615	11
46627	11
46629	11
46635	11
46637	11
46644	11
46645	11
46646	11
46647	11
46649	11
46651	11
46655	11
46656	11
46659	11
46666	11
46685	11
46688	11
46689	11
46693	11
46700	11
46701	11
46706	11
46707	11
46710	11
46717	11
46718	11
46724	11
46728	11
46729	11
46732	11
46733	11
46734	11
46735	11
46740	11
46745	11
46746	11
46747	11
46748	11
46749	11
46752	11
46758	11
46762	11
46763	11
46765	11
46767	11
46769	11
46777	11
46779	11
46780	11
46781	11
46783	11
46784	11
46785	11
46800	11
46804	11
46820	11
46824	11
46828	11
46830	11
46833	11
46836	11
46847	11
46849	11
46852	11
46854	11
46859	11
46865	11
46867	11
46868	11
46870	11
46871	11
46880	11
46884	11
46895	11
46896	11
46897	11
46898	11
46906	11
46908	11
46915	11
46917	11
46923	11
46927	11
46939	11
46945	11
46946	11
46948	11
46949	11
46950	11
46955	11
46957	11
46966	11
46970	11
46971	11
46972	11
46976	11
46977	11
46978	11
46980	11
46981	11
46988	11
46993	11
47005	11
47006	11
47024	11
47025	11
47033	11
47034	11
47037	11
47039	11
47043	11
47053	11
47054	11
47057	11
47058	11
47061	11
47065	11
47071	11
47072	11
47086	11
47088	11
47095	11
47102	11
47103	11
47110	11
47116	11
47118	11
47122	11
47126	11
47128	11
47130	11
47131	11
47132	11
47138	11
47142	11
47144	11
47145	11
47151	11
47156	11
47157	11
47160	11
47162	11
47167	11
47169	11
47173	11
47192	11
47195	11
47196	11
47200	11
47202	11
47204	11
47207	11
47209	11
47211	11
47214	11
47215	11
47229	11
47238	11
47241	11
47252	11
47253	11
47254	11
47255	11
47258	11
47262	11
47265	11
47266	11
47267	11
47272	11
47275	11
47278	11
47281	11
47285	11
47286	11
47294	11
47296	11
47306	11
47310	11
47311	11
47317	11
47319	11
47323	11
47325	11
47328	11
47346	11
47363	11
47371	11
47373	11
47375	11
47389	11
47393	11
47396	11
47401	11
47402	11
47414	11
47415	11
47417	11
47422	11
47423	11
47425	11
47427	11
47428	11
47431	11
47437	11
47438	11
47442	11
47446	11
47455	11
47464	11
47470	11
47474	11
47477	11
47487	11
47496	11
47500	11
47510	11
47517	11
47524	11
47525	11
47526	11
47527	11
47534	11
47535	11
47550	11
47551	11
47559	11
47560	11
47583	11
47590	11
47593	11
47594	11
47601	11
47620	11
47624	11
47629	11
47631	11
47636	11
47637	11
47640	11
47646	11
47660	11
47669	11
47673	11
47676	11
47679	11
47680	11
47683	11
47691	11
47692	11
47700	11
47702	11
47709	11
47712	11
47717	11
47718	11
47722	11
47739	11
47743	11
47744	11
47754	11
47757	11
47766	11
47769	11
47770	11
47775	11
47776	11
47777	11
47780	11
47784	11
47793	11
47802	11
47815	11
47833	11
47844	11
47846	11
47851	11
47863	10
47864	10
47870	10
47877	10
47878	10
47899	10
47910	10
47929	10
47933	10
47938	10
47941	10
47943	10
47945	10
47948	10
47951	10
47953	10
47954	10
47955	10
47961	10
47979	10
47981	10
47983	10
48006	10
48011	10
48014	10
48019	10
48027	10
48045	10
48046	10
48054	10
48058	10
48065	10
48068	10
48074	10
48076	10
48077	10
48080	10
48100	10
48102	10
48113	10
48122	10
48136	10
48143	10
48145	10
48151	10
48154	10
48156	10
48162	10
48166	10
48170	10
48174	10
48175	10
48177	10
48183	10
48184	10
48188	10
48189	10
48194	10
48195	10
48196	10
48205	10
48211	10
48222	10
48234	10
48240	10
48245	10
48249	10
48267	10
48274	10
48281	10
48284	10
48286	10
48287	10
48290	10
48294	10
48295	10
48316	10
48323	10
48329	10
48334	10
48336	10
48345	10
48351	10
48353	10
48354	10
48356	10
48358	10
48360	10
48376	10
48383	10
48385	10
48387	10
48389	10
48391	10
48396	10
48398	10
48399	10
48408	10
48412	10
48414	10
48415	10
48449	10
48450	10
48467	10
48474	10
48488	10
48492	10
48495	10
48501	10
48504	10
48506	10
48507	10
48508	10
48510	10
48529	10
48531	10
48532	10
48552	10
48554	10
48556	10
48565	10
48578	10
48584	10
48585	10
48590	10
48596	10
48599	10
48602	10
48603	10
48607	10
48612	10
48614	10
48616	10
48617	10
48626	10
48638	10
48639	10
48641	10
48645	10
48650	10
48655	10
48661	10
48671	10
48674	10
48677	10
48678	10
48680	10
48682	10
48683	10
48690	10
48696	10
48703	10
48709	10
48717	10
48721	10
48726	10
48730	10
48747	10
48752	10
48755	10
48757	10
48760	10
48761	10
48782	10
48789	10
48791	10
48794	10
48801	10
48811	10
48816	10
48822	10
48829	10
48830	10
48845	10
48850	10
48857	10
48860	10
48873	10
48880	10
48881	10
48888	10
48896	10
48909	10
48929	10
48957	10
48969	10
48977	10
48979	10
48985	10
49004	10
49005	10
49007	10
49013	10
49022	10
49023	10
49027	10
49030	10
49035	10
49039	10
49040	10
49041	10
49051	10
49054	10
49055	10
49056	10
49061	10
49065	10
49069	10
49074	10
49079	10
49083	10
49087	10
49091	10
49094	10
49097	10
49103	10
49105	10
49107	10
49110	10
49111	10
49113	10
49117	10
49119	10
49122	10
49132	10
49140	10
49143	10
49149	10
49155	10
49158	10
49160	10
49175	10
49177	10
49185	10
49191	10
49194	10
49205	10
49211	10
49212	10
49217	10
49224	10
49227	10
49228	10
49230	10
49234	10
49236	10
49238	10
49239	10
49241	10
49248	10
49253	10
49264	10
49268	10
49284	10
49291	10
49293	10
49294	10
49295	10
49297	10
49305	10
49306	10
49307	10
49313	10
49322	10
49323	10
49334	10
49342	10
49346	10
49360	10
49361	10
49363	10
49367	10
49369	10
49372	10
49381	10
49386	10
49387	10
49394	10
49396	10
49406	10
49407	10
49417	10
49425	10
49436	10
49448	10
49454	10
49456	10
49457	10
49473	10
49474	10
49478	10
49480	10
49490	10
49499	10
49501	10
49511	10
49535	10
49537	10
49547	10
49556	10
49562	10
49567	10
49572	10
49578	10
49582	10
49583	10
49584	10
49589	10
49594	10
49603	10
49605	10
49611	10
49619	10
49622	10
49627	10
49628	10
49629	10
49638	10
49645	10
49653	10
49654	10
49655	10
49657	10
49667	10
49674	10
49676	10
49677	10
49680	10
49683	10
49692	10
49694	10
49696	10
49697	10
49705	10
49706	10
49713	10
49716	10
49718	10
49719	10
49720	10
49721	10
49731	10
49735	10
49736	10
49754	10
49765	10
49768	10
49775	10
49780	10
49781	10
49782	10
49784	10
49788	10
49800	10
49806	10
49807	10
49808	10
49815	10
49816	10
49820	10
49822	10
49834	10
49835	10
49836	10
49837	10
49839	10
49848	10
49850	10
49852	10
49854	10
49868	10
49869	10
49872	10
49880	10
49885	10
49888	10
49897	10
49898	10
49899	10
49906	10
49907	10
49909	10
49911	10
49912	10
49920	10
49924	10
49934	10
49935	10
49937	10
49938	10
49939	10
49942	10
49943	10
49951	10
49953	10
49956	10
49957	10
49958	10
49967	10
49968	10
49969	10
49970	10
49977	10
49979	10
49981	10
49982	10
49983	10
49987	10
49990	10
49991	10
50018	10
50022	10
50026	10
50038	10
50042	10
50048	10
50052	10
50053	10
50058	10
50062	10
50082	10
50084	10
50086	10
50088	10
50098	10
50100	10
50103	10
50116	10
50117	10
50119	10
50124	10
50126	10
50130	10
50138	10
50142	10
50146	10
50148	10
50151	10
50152	10
50159	10
50160	10
50161	10
50166	10
50167	10
50169	10
50171	10
50172	10
50178	10
50196	10
50201	10
50203	10
50206	10
50214	10
50231	10
50237	10
50246	10
50251	10
50253	10
50256	10
50259	10
50260	10
50263	10
50265	10
50281	10
50284	10
50292	10
50301	10
50303	10
50308	10
50314	10
50321	10
50346	10
50352	10
50357	10
50362	10
50364	10
50368	10
50371	10
50372	10
50376	10
50377	10
50382	10
50384	10
50385	10
50390	10
50392	10
50393	10
50398	10
50409	10
50410	10
50411	10
50417	10
50418	10
50422	10
50423	10
50426	10
50430	10
50431	10
50432	10
50433	10
50439	10
50440	10
50441	10
50442	10
50449	10
50454	10
50455	10
50456	10
50462	10
50463	10
50466	10
50467	10
50469	10
50473	10
50481	10
50483	10
50487	10
50488	10
50492	10
50493	10
50494	10
50496	10
50497	10
50510	10
50511	10
50519	10
50526	10
50540	10
50541	10
50542	10
50543	10
50545	10
50551	10
50552	10
50554	10
50560	10
50573	10
50575	10
50580	10
50584	10
50585	10
50587	10
50598	10
50600	10
50602	10
50622	10
50625	10
50627	10
50642	10
50644	10
50646	10
50649	10
50653	10
50655	10
50656	10
50659	10
50662	10
50663	10
50669	10
50675	10
50676	10
50681	10
50683	10
50684	10
50686	10
50696	10
50702	10
50704	10
50708	10
50712	10
50715	10
50717	10
50734	10
50748	10
50752	10
50755	10
50758	10
50761	10
50766	10
50772	10
50791	10
50794	10
50795	10
50796	10
50799	10
50801	10
50802	10
50803	10
50811	10
50812	10
50817	10
50819	10
50822	10
50833	10
50860	10
50862	10
50863	10
50865	10
50866	10
50868	10
50870	10
50875	10
50877	10
50878	10
50896	10
50897	10
50898	10
50901	10
50906	10
50919	10
50937	10
50939	10
50943	10
50945	10
50959	10
50964	10
50969	10
50970	10
50972	10
50974	10
50977	10
50978	10
50979	10
50980	10
50982	10
50986	10
50990	10
50993	10
50994	10
50995	10
50997	10
51002	10
51011	10
51013	10
51017	10
51023	10
51026	10
51028	10
51031	10
51032	10
51046	10
51048	10
51050	10
51051	10
51055	10
51063	10
51064	10
51072	10
51081	10
51083	10
51086	10
51101	10
51105	10
51115	10
51117	10
51119	10
51121	10
51126	10
51138	10
51139	10
51142	10
51153	10
51166	10
51170	10
51180	10
51182	10
51184	10
51186	10
51189	10
51200	10
51201	10
51209	10
51210	10
51213	10
51230	10
51231	10
51235	10
51241	10
51246	10
51250	10
51254	10
51255	10
51259	10
51261	10
51262	10
51263	10
51270	10
51272	10
51283	10
51284	10
51295	10
51299	10
51302	10
51312	10
51321	10
51332	10
51335	10
51336	10
51349	10
51350	10
51351	10
51367	10
51373	10
51375	10
51380	10
51389	10
51404	10
51406	10
51415	10
51423	10
51424	10
51427	10
51434	10
51450	10
51455	10
51462	10
51471	10
51474	10
51475	10
51487	10
51513	10
51514	10
51516	10
51524	10
51534	10
51538	10
51540	10
51541	10
51543	10
51546	10
51554	10
51557	10
51560	10
51562	10
51572	10
51578	10
51582	10
51586	10
51591	10
51594	10
51596	10
51598	10
51599	10
51601	10
51606	10
51608	10
51623	10
51626	10
51633	10
51646	10
51648	10
51657	10
51663	10
51672	10
51681	10
51683	10
51687	10
51690	10
51694	10
51701	10
51711	10
51719	10
51724	10
51730	10
51734	10
51741	10
51743	10
51747	10
51752	10
51755	10
51756	10
51759	10
51760	10
51761	10
51762	10
51765	10
51767	10
51774	10
51784	10
51786	10
51788	10
51789	10
51792	10
51803	10
51807	10
51811	10
51812	10
51813	10
51824	10
51828	10
51840	10
51842	10
51843	10
51846	10
51856	10
51861	10
51863	10
51864	10
51865	10
51871	10
51888	10
51889	10
51891	10
51895	10
51896	10
51902	10
51903	10
51906	10
51908	10
51914	10
51921	10
51929	10
51933	10
51934	10
51937	10
51939	10
51948	10
51954	10
51959	10
51960	10
51965	10
51968	10
51969	10
51972	10
51975	10
51982	10
51989	10
51990	10
51997	10
52000	10
52007	10
52011	10
52020	10
52024	10
52026	10
52027	10
52033	10
52036	10
52041	10
52047	10
52059	10
52062	10
52063	10
52064	10
52070	10
52081	10
52082	10
52087	10
52093	10
52099	10
52110	10
52113	10
52119	10
52120	10
52121	10
52134	10
52145	10
52147	10
52148	10
52159	10
52170	10
52181	10
52185	10
52187	10
52190	10
52193	10
52195	10
52202	10
52205	10
52216	10
52220	10
52224	10
52226	10
52227	10
52232	10
52237	10
52241	10
52243	10
52257	10
52262	10
52263	10
52268	10
52277	10
52279	10
52281	10
52288	10
52289	10
52290	10
52291	10
52295	10
52313	10
52315	10
52316	10
52317	10
52319	10
52320	10
52326	10
52332	10
52337	10
52338	10
52343	10
52345	10
52349	10
52374	10
52378	10
52386	10
52387	10
52396	10
52401	10
52402	10
52405	10
52406	10
52408	10
52409	10
52411	10
52420	10
52423	10
52429	10
52432	10
52443	10
52445	10
52453	10
52460	10
52470	10
52472	10
52475	10
52477	10
52483	10
52492	10
52494	10
52497	10
52505	10
52512	10
52513	10
52515	10
52521	10
52526	10
52529	10
52531	10
52532	10
52551	10
52560	10
52561	10
52562	10
52565	10
52570	10
52575	10
52580	10
52581	10
52582	10
52598	10
52600	10
52601	10
52602	10
52603	10
52606	10
52614	10
52616	10
52622	10
52623	10
52629	10
52636	10
52638	10
52639	10
52640	10
52641	10
52653	10
52655	10
52658	10
52660	10
52673	10
52678	10
52682	10
52683	10
52684	10
52693	10
52698	10
52700	10
52701	10
52703	10
52705	10
52734	10
52736	10
52739	10
52741	10
52742	10
52745	10
52754	10
52758	10
52759	10
52761	10
52765	10
52770	10
52771	10
52774	10
52783	10
52787	10
52788	10
52792	10
52797	10
52800	10
52803	10
52804	10
52806	10
52810	10
52811	10
52814	10
52822	10
52823	10
52831	10
52833	10
52834	10
52839	10
52840	10
52845	10
52846	10
52850	10
52851	10
52855	10
52863	10
52865	10
52868	10
52873	10
52875	10
52881	10
52883	10
52900	10
52901	10
52929	10
52932	10
52933	10
52955	10
52962	10
52971	10
52974	10
52976	10
52978	10
52984	10
53001	10
53002	10
53003	10
53011	10
53012	10
53014	10
53016	10
53023	10
53026	10
53032	10
53042	10
53048	10
53050	10
53052	10
53057	10
53059	10
53072	10
53073	10
53092	10
53094	10
53103	10
53104	10
53123	10
53125	10
53127	10
53134	10
53136	10
53139	10
53140	10
53148	10
53149	10
53159	10
53164	10
53167	10
53175	10
53176	10
53183	10
53185	10
53191	10
53194	10
53197	10
53203	10
53209	10
53210	10
53213	10
53214	10
53215	10
53222	10
53223	10
53226	10
53228	10
53236	10
53241	10
53244	10
53247	10
53260	10
53265	10
53266	10
53269	10
53273	10
53276	10
53278	10
53282	10
53285	10
53299	10
53307	10
53312	10
53313	10
53317	10
53318	10
53328	10
53339	10
53349	10
53368	10
53372	10
53383	10
53385	10
53388	10
53392	10
53393	10
53403	10
53423	10
53427	10
53436	10
53437	10
53439	10
53440	10
53445	10
53449	10
53454	10
53462	10
53465	10
53466	10
53467	10
53475	10
53487	10
53489	10
53490	10
53492	10
53493	10
53494	10
53497	10
53498	10
53499	10
53501	10
53534	10
53538	10
53539	10
53543	10
53547	10
53558	10
53559	10
53565	10
53569	10
53573	10
53580	10
53581	10
53582	10
53583	10
53584	10
53587	10
53595	10
53604	10
53614	10
53629	10
53646	10
53666	10
53669	10
53670	10
53676	10
53679	10
53681	10
53684	10
53692	10
53696	10
53698	10
53699	10
53702	10
53703	10
53704	10
53706	9
53709	9
53710	9
53723	9
53725	9
53727	9
53736	9
53741	9
53744	9
53750	9
53752	9
53754	9
53765	9
53771	9
53775	9
53777	9
53784	9
53786	9
53789	9
53800	9
53803	9
53811	9
53820	9
53822	9
53839	9
53840	9
53846	9
53852	9
53856	9
53860	9
53862	9
53870	9
53872	9
53879	9
53885	9
53892	9
53893	9
53904	9
53915	9
53917	9
53922	9
53925	9
53928	9
53931	9
53934	9
53948	9
53952	9
53953	9
53963	9
53967	9
53969	9
53970	9
53976	9
53982	9
53985	9
54002	9
54005	9
54013	9
54016	9
54021	9
54023	9
54025	9
54042	9
54057	9
54058	9
54061	9
54063	9
54067	9
54071	9
54074	9
54077	9
54094	9
54098	9
54099	9
54121	9
54122	9
54123	9
54125	9
54129	9
54130	9
54135	9
54148	9
54155	9
54162	9
54163	9
54165	9
54168	9
54169	9
54174	9
54178	9
54179	9
54181	9
54185	9
54190	9
54200	9
54202	9
54206	9
54209	9
54212	9
54213	9
54216	9
54218	9
54219	9
54228	9
54232	9
54234	9
54238	9
54241	9
54245	9
54253	9
54263	9
54276	9
54277	9
54283	9
54285	9
54288	9
54289	9
54293	9
54295	9
54315	9
54323	9
54337	9
54341	9
54352	9
54356	9
54357	9
54362	9
54363	9
54366	9
54377	9
54378	9
54379	9
54388	9
54393	9
54398	9
54401	9
54406	9
54413	9
54414	9
54425	9
54430	9
54431	9
54435	9
54453	9
54472	9
54476	9
54484	9
54485	9
54494	9
54496	9
54497	9
54498	9
54500	9
54504	9
54505	9
54512	9
54513	9
54516	9
54517	9
54518	9
54525	9
54537	9
54539	9
54549	9
54551	9
54554	9
54558	9
54561	9
54563	9
54566	9
54573	9
54579	9
54582	9
54586	9
54588	9
54606	9
54607	9
54608	9
54610	9
54622	9
54628	9
54632	9
54633	9
54637	9
54653	9
54654	9
54660	9
54664	9
54672	9
54674	9
54680	9
54692	9
54699	9
54707	9
54711	9
54716	9
54727	9
54729	9
54732	9
54735	9
54740	9
54742	9
54744	9
54748	9
54754	9
54758	9
54764	9
54767	9
54771	9
54772	9
54774	9
54787	9
54788	9
54796	9
54802	9
54813	9
54824	9
54825	9
54832	9
54835	9
54842	9
54843	9
54859	9
54862	9
54866	9
54872	9
54874	9
54880	9
54883	9
54886	9
54890	9
54895	9
54910	9
54917	9
54919	9
54923	9
54929	9
54933	9
54953	9
54955	9
54957	9
54959	9
54965	9
54971	9
54983	9
54986	9
54998	9
55000	9
55007	9
55019	9
55020	9
55032	9
55056	9
55062	9
55063	9
55070	9
55084	9
55094	9
55095	9
55103	9
55115	9
55119	9
55131	9
55140	9
55145	9
55149	9
55158	9
55161	9
55164	9
55166	9
55172	9
55180	9
55184	9
55185	9
55186	9
55188	9
55202	9
55206	9
55208	9
55210	9
55212	9
55220	9
55242	9
55243	9
55246	9
55251	9
55259	9
55265	9
55268	9
55274	9
55276	9
55283	9
55286	9
55288	9
55291	9
55292	9
55298	9
55300	9
55303	9
55312	9
55316	9
55322	9
55332	9
55333	9
55335	9
55351	9
55356	9
55357	9
55359	9
55361	9
55372	9
55374	9
55376	9
55380	9
55382	9
55387	9
55398	9
55405	9
55415	9
55416	9
55418	9
55420	9
55421	9
55423	9
55424	9
55430	9
55431	9
55432	9
55438	9
55439	9
55441	9
55442	9
55444	9
55448	9
55452	9
55454	9
55456	9
55462	9
55466	9
55467	9
55468	9
55471	9
55472	9
55476	9
55477	9
55481	9
55482	9
55486	9
55494	9
55504	9
55512	9
55514	9
55516	9
55534	9
55536	9
55540	9
55545	9
55546	9
55548	9
55554	9
55556	9
55557	9
55560	9
55565	9
55567	9
55569	9
55570	9
55571	9
55572	9
55573	9
55578	9
55580	9
55587	9
55605	9
55606	9
55609	9
55611	9
55613	9
55615	9
55616	9
55627	9
55630	9
55632	9
55640	9
55642	9
55643	9
55649	9
55660	9
55668	9
55669	9
55670	9
55671	9
55673	9
55685	9
55693	9
55695	9
55697	9
55704	9
55712	9
55719	9
55723	9
55732	9
55733	9
55740	9
55745	9
55748	9
55751	9
55755	9
55763	9
55770	9
55772	9
55777	9
55778	9
55780	9
55781	9
55782	9
55785	9
55791	9
55798	9
55799	9
55801	9
55802	9
55805	9
55808	9
55809	9
55811	9
55819	9
55820	9
55822	9
55823	9
55828	9
55832	9
55833	9
55835	9
55836	9
55837	9
55838	9
55842	9
55844	9
55846	9
55847	9
55848	9
55851	9
55854	9
55862	9
55867	9
55869	9
55870	9
55873	9
55877	9
55882	9
55889	9
55890	9
55893	9
55894	9
55896	9
55918	9
55936	9
55952	9
55954	9
55961	9
55973	9
55976	9
55991	9
55999	9
56001	9
56003	9
56005	9
56006	9
56008	9
56015	9
56016	9
56019	9
56021	9
56025	9
56036	9
56054	9
56056	9
56076	9
56094	9
56105	9
56112	9
56127	9
56128	9
56131	9
56135	9
56156	9
56158	9
56160	9
56171	9
56186	9
56193	9
56196	9
56203	9
56207	9
56208	9
56214	9
56216	9
56217	9
56227	9
56228	9
56234	9
56236	9
56240	9
56243	9
56244	9
56245	9
56247	9
56248	9
56252	9
56261	9
56262	9
56264	9
56269	9
56277	9
56278	9
56279	9
56281	9
56285	9
56287	9
56291	9
56293	9
56301	9
56304	9
56306	9
56307	9
56308	9
56309	9
56311	9
56313	9
56316	9
56317	9
56318	9
56338	9
56339	9
56345	9
56348	9
56349	9
56350	9
56351	9
56356	9
56358	9
56361	9
56362	9
56364	9
56366	9
56368	9
56369	9
56370	9
56372	9
56374	9
56378	9
56380	9
56383	9
56388	9
56399	9
56406	9
56407	9
56408	9
56412	9
56416	9
56426	9
56427	9
56428	9
56442	9
56443	9
56458	9
56459	9
56463	9
56464	9
56465	9
56467	9
56488	9
56493	9
56497	9
56500	9
56503	9
56504	9
56505	9
56508	9
56512	9
56532	9
56534	9
56553	9
56555	9
56561	9
56562	9
56565	9
56567	9
56568	9
56569	9
56584	9
56586	9
56590	9
56595	9
56596	9
56599	9
56602	9
56604	9
56605	9
56607	9
56611	9
56612	9
56613	9
56616	9
56624	9
56632	9
56646	9
56649	9
56652	9
56654	9
56661	9
56665	9
56668	9
56670	9
56675	9
56678	9
56686	9
56704	9
56710	9
56712	9
56720	9
56721	9
56722	9
56723	9
56730	9
56733	9
56735	9
56746	9
56751	9
56764	9
56765	9
56767	9
56780	9
56790	9
56791	9
56793	9
56794	9
56799	9
56800	9
56801	9
56807	9
56808	9
56818	9
56819	9
56820	9
56821	9
56822	9
56823	9
56832	9
56836	9
56841	9
56843	9
56846	9
56852	9
56853	9
56859	9
56860	9
56863	9
56866	9
56868	9
56869	9
56876	9
56877	9
56885	9
56890	9
56893	9
56898	9
56907	9
56915	9
56921	9
56925	9
56933	9
56940	9
56941	9
56950	9
56957	9
56959	9
56960	9
56962	9
56965	9
56968	9
56973	9
56974	9
56975	9
56981	9
56988	9
56990	9
56992	9
56997	9
57002	9
57009	9
57010	9
57011	9
57016	9
57020	9
57023	9
57025	9
57032	9
57034	9
57035	9
57036	9
57038	9
57046	9
57053	9
57055	9
57065	9
57070	9
57071	9
57092	9
57103	9
57129	9
57130	9
57131	9
57143	9
57144	9
57151	9
57160	9
57175	9
57176	9
57179	9
57183	9
57193	9
57197	9
57205	9
57207	9
57210	9
57242	9
57250	9
57254	9
57258	9
57259	9
57261	9
57273	9
57279	9
57284	9
57292	9
57294	9
57296	9
57299	9
57320	9
57326	9
57327	9
57332	9
57339	9
57340	9
57341	9
57342	9
57343	9
57347	9
57357	9
57364	9
57366	9
57381	9
57383	9
57387	9
57391	9
57401	9
57406	9
57409	9
57410	9
57414	9
57421	9
57422	9
57425	9
57426	9
57428	9
57434	9
57435	9
57444	9
57446	9
57450	9
57452	9
57453	9
57460	9
57461	9
57467	9
57468	9
57471	9
57482	9
57483	9
57484	9
57485	9
57486	9
57490	9
57494	9
57505	9
57524	9
57530	9
57537	9
57541	9
57545	9
57547	9
57549	9
57554	9
57562	9
57564	9
57567	9
57568	9
57574	9
57585	9
57586	9
57591	9
57598	9
57600	9
57605	9
57622	9
57625	9
57626	9
57629	9
57631	9
57634	9
57637	9
57641	9
57645	9
57647	9
57649	9
57655	9
57680	9
57684	9
57687	9
57695	9
57696	9
57698	9
57705	9
57706	9
57715	9
57719	9
57721	9
57722	9
57729	9
57732	9
57733	9
57737	9
57749	9
57751	9
57759	9
57763	9
57765	9
57767	9
57769	9
57782	9
57784	9
57786	9
57793	9
57794	9
57795	9
57797	9
57798	9
57800	9
57802	9
57806	9
57810	9
57813	9
57823	9
57836	9
57837	9
57839	9
57842	9
57844	9
57849	9
57854	9
57857	9
57866	9
57868	9
57878	9
57882	9
57885	9
57895	9
57904	9
57913	9
57915	9
57918	9
57920	9
57926	9
57932	9
57936	9
57938	9
57948	9
57949	9
57960	9
57963	9
57965	9
57973	9
57976	9
57977	9
57982	9
57989	9
57990	9
57994	9
57995	9
57997	9
57999	9
58002	9
58008	9
58015	9
58020	9
58030	9
58032	9
58033	9
58034	9
58036	9
58038	9
58040	9
58044	9
58047	9
58053	9
58056	9
58059	9
58061	9
58063	9
58066	9
58067	9
58068	9
58071	9
58090	9
58096	9
58097	9
58102	9
58103	9
58108	9
58109	9
58110	9
58111	9
58112	9
58113	9
58115	9
58117	9
58118	9
58119	9
58120	9
58130	9
58144	9
58170	9
58173	9
58179	9
58181	9
58185	9
58197	9
58199	9
58201	9
58205	9
58213	9
58227	9
58228	9
58231	9
58233	9
58235	9
58237	9
58241	9
58244	9
58254	9
58255	9
58262	9
58263	9
58267	9
58271	9
58274	9
58275	9
58280	9
58286	9
58288	9
58290	9
58310	9
58311	9
58312	9
58315	9
58318	9
58321	9
58322	9
58325	9
58329	9
58330	9
58331	9
58333	9
58336	9
58339	9
58341	9
58347	9
58348	9
58353	9
58354	9
58361	9
58376	9
58377	9
58379	9
58382	9
58384	9
58388	9
58398	9
58399	9
58401	9
58402	9
58403	9
58404	9
58405	9
58422	9
58426	9
58428	9
58436	9
58441	9
58444	9
58449	9
58451	9
58456	9
58457	9
58460	9
58461	9
58465	9
58475	9
58480	9
58490	9
58526	9
58529	9
58530	9
58535	9
58536	9
58537	9
58540	9
58542	9
58543	9
58550	9
58554	9
58566	9
58567	9
58570	9
58582	9
58588	9
58589	9
58592	9
58594	9
58601	9
58608	9
58610	9
58625	9
58628	9
58629	9
58630	9
58632	9
58641	9
58652	9
58653	9
58661	9
58664	9
58672	9
58678	9
58683	9
58686	9
58703	9
58705	9
58723	9
58729	9
58730	9
58732	9
58733	9
58735	9
58736	9
58737	9
58739	9
58742	9
58744	9
58753	9
58760	9
58761	9
58762	9
58763	9
58767	9
58771	9
58773	9
58780	9
58781	9
58784	9
58794	9
58810	9
58811	9
58814	9
58816	9
58818	9
58830	9
58836	9
58841	9
58842	9
58843	9
58845	9
58853	9
58854	9
58859	9
58863	9
58870	9
58889	9
58897	9
58899	9
58903	9
58916	9
58918	9
58919	9
58920	9
58921	9
58931	9
58940	9
58941	9
58943	9
58947	9
58961	9
58965	9
58968	9
58973	9
58977	9
58985	9
58987	9
58992	9
58995	9
59007	9
59009	9
59011	9
59016	9
59030	9
59046	9
59057	9
59065	9
59067	9
59072	9
59080	9
59082	9
59085	9
59095	9
59099	9
59102	9
59104	9
59107	9
59109	9
59110	9
59112	9
59113	9
59114	9
59120	9
59124	9
59136	9
59139	9
59140	9
59144	9
59146	9
59154	9
59158	9
59177	9
59178	9
59186	9
59191	9
59208	9
59212	9
59214	9
59216	9
59217	9
59225	9
59226	9
59230	9
59239	9
59260	9
59264	9
59266	9
59267	9
59274	9
59275	9
59279	9
59284	9
59298	9
59301	9
59303	9
59307	9
59317	9
59321	9
59330	9
59339	9
59354	9
59387	9
59392	9
59406	9
59412	9
59416	9
59421	9
59429	9
59434	9
59441	9
59446	9
59449	9
59452	9
59463	9
59470	9
59497	9
59501	9
59509	9
59512	9
59513	9
59516	9
59526	9
59528	9
59531	9
59536	9
59539	9
59554	9
59557	9
59560	9
59562	9
59564	9
59568	9
59571	9
59572	9
59574	9
59575	9
59577	9
59579	9
59580	9
59583	9
59599	9
59600	9
59605	9
59606	9
59613	9
59620	9
59624	9
59630	9
59634	9
59641	9
59645	9
59667	9
59668	9
59673	9
59678	9
59679	9
59687	9
59688	9
59689	9
59691	9
59694	9
59700	9
59712	9
59715	9
59716	9
59717	9
59722	9
59732	9
59736	9
59741	9
59745	8
59756	8
59757	8
59768	8
59772	8
59773	8
59775	8
59788	8
59792	8
59797	8
59801	8
59806	8
59820	8
59824	8
59828	8
59840	8
59853	8
59868	8
59871	8
59873	8
59882	8
59884	8
59886	8
59892	8
59895	8
59900	8
59904	8
59905	8
59909	8
59914	8
59929	8
59935	8
59938	8
59943	8
59950	8
59965	8
59968	8
59972	8
59976	8
59983	8
59984	8
59985	8
59997	8
60000	8
60015	8
60017	8
60022	8
60023	8
60028	8
60035	8
60039	8
60040	8
60042	8
60052	8
60055	8
60071	8
60079	8
60086	8
60089	8
60102	8
60131	8
60142	8
60144	8
60145	8
60157	8
60168	8
60185	8
60186	8
60188	8
60195	8
60200	8
60208	8
60211	8
60213	8
60218	8
60223	8
60229	8
60236	8
60237	8
60242	8
60250	8
60267	8
60275	8
60280	8
60300	8
60306	8
60308	8
60313	8
60320	8
60331	8
60337	8
60338	8
60372	8
60378	8
60381	8
60385	8
60387	8
60389	8
60390	8
60392	8
60396	8
60406	8
60413	8
60419	8
60425	8
60428	8
60430	8
60442	8
60446	8
60449	8
60451	8
60453	8
60454	8
60459	8
60464	8
60465	8
60478	8
60482	8
60484	8
60504	8
60506	8
60509	8
60513	8
60515	8
60517	8
60519	8
60528	8
60534	8
60537	8
60545	8
60553	8
60564	8
60568	8
60578	8
60583	8
60590	8
60591	8
60594	8
60606	8
60612	8
60620	8
60622	8
60643	8
60644	8
60646	8
60657	8
60662	8
60670	8
60692	8
60698	8
60704	8
60722	8
60730	8
60738	8
60754	8
60756	8
60759	8
60760	8
60772	8
60780	8
60786	8
60789	8
60806	8
60807	8
60810	8
60811	8
60828	8
60835	8
60855	8
60863	8
60874	8
60879	8
60881	8
60882	8
60889	8
60891	8
60893	8
60897	8
60900	8
60920	8
60927	8
60929	8
60932	8
60959	8
60963	8
60965	8
60966	8
60970	8
60975	8
60979	8
61003	8
61005	8
61009	8
61010	8
61013	8
61025	8
61027	8
61042	8
61043	8
61046	8
61049	8
61055	8
61061	8
61086	8
61091	8
61092	8
61102	8
61105	8
61117	8
61119	8
61121	8
61137	8
61156	8
61164	8
61166	8
61168	8
61177	8
61182	8
61183	8
61184	8
61185	8
61189	8
61199	8
61210	8
61212	8
61228	8
61238	8
61241	8
61243	8
61249	8
61254	8
61255	8
61267	8
61273	8
61276	8
61282	8
61283	8
61295	8
61299	8
61305	8
61306	8
61308	8
61309	8
61320	8
61321	8
61332	8
61337	8
61342	8
61346	8
61347	8
61351	8
61355	8
61357	8
61362	8
61363	8
61367	8
61370	8
61382	8
61394	8
61399	8
61400	8
61407	8
61409	8
61410	8
61412	8
61414	8
61418	8
61424	8
61426	8
61428	8
61438	8
61446	8
61451	8
61460	8
61463	8
61464	8
61473	8
61474	8
61483	8
61489	8
61494	8
61500	8
61501	8
61505	8
61506	8
61507	8
61514	8
61526	8
61527	8
61534	8
61542	8
61550	8
61556	8
61563	8
61564	8
61565	8
61576	8
61582	8
61586	8
61596	8
61603	8
61610	8
61617	8
61627	8
61630	8
61632	8
61637	8
61644	8
61651	8
61652	8
61658	8
61665	8
61667	8
61673	8
61675	8
61677	8
61680	8
61684	8
61700	8
61708	8
61722	8
61723	8
61728	8
61729	8
61738	8
61748	8
61750	8
61755	8
61759	8
61761	8
61765	8
61772	8
61776	8
61789	8
61800	8
61803	8
61811	8
61815	8
61816	8
61824	8
61828	8
61830	8
61831	8
61834	8
61838	8
61851	8
61857	8
61861	8
61863	8
61865	8
61868	8
61874	8
61886	8
61901	8
61908	8
61909	8
61915	8
61923	8
61924	8
61927	8
61932	8
61934	8
61935	8
61936	8
61949	8
61955	8
62005	8
62009	8
62014	8
62015	8
62025	8
62036	8
62040	8
62042	8
62044	8
62052	8
62057	8
62058	8
62068	8
62074	8
62077	8
62079	8
62083	8
62085	8
62103	8
62114	8
62117	8
62119	8
62128	8
62129	8
62133	8
62155	8
62157	8
62169	8
62170	8
62179	8
62184	8
62186	8
62206	8
62215	8
62216	8
62227	8
62231	8
62233	8
62234	8
62239	8
62253	8
62256	8
62272	8
62274	8
62288	8
62292	8
62304	8
62308	8
62313	8
62314	8
62325	8
62330	8
62334	8
62339	8
62352	8
62357	8
62360	8
62363	8
62366	8
62369	8
62383	8
62395	8
62397	8
62427	8
62435	8
62447	8
62450	8
62455	8
62462	8
62466	8
62472	8
62476	8
62477	8
62480	8
62486	8
62491	8
62492	8
62501	8
62502	8
62516	8
62530	8
62535	8
62536	8
62539	8
62553	8
62560	8
62564	8
62566	8
62569	8
62579	8
62599	8
62603	8
62604	8
62606	8
62612	8
62617	8
62618	8
62620	8
62627	8
62629	8
62637	8
62652	8
62665	8
62671	8
62681	8
62682	8
62687	8
62688	8
62693	8
62694	8
62695	8
62698	8
62705	8
62714	8
62717	8
62724	8
62733	8
62738	8
62743	8
62746	8
62747	8
62748	8
62749	8
62752	8
62757	8
62762	8
62767	8
62773	8
62774	8
62784	8
62789	8
62790	8
62792	8
62795	8
62799	8
62802	8
62807	8
62829	8
62838	8
62839	8
62845	8
62847	8
62849	8
62851	8
62853	8
62854	8
62865	8
62868	8
62881	8
62885	8
62894	8
62900	8
62901	8
62910	8
62911	8
62913	8
62927	8
62937	8
62940	8
62942	8
62944	8
62950	8
62952	8
62972	8
62977	8
62980	8
62981	8
62985	8
62992	8
62993	8
63000	8
63002	8
63004	8
63006	8
63007	8
63015	8
63022	8
63040	8
63041	8
63056	8
63067	8
63070	8
63072	8
63077	8
63093	8
63098	8
63103	8
63106	8
63109	8
63115	8
63120	8
63124	8
63129	8
63132	8
63142	8
63148	8
63151	8
63157	8
63162	8
63167	8
63169	8
63173	8
63177	8
63178	8
63182	8
63183	8
63192	8
63194	8
63203	8
63219	8
63227	8
63236	8
63237	8
63238	8
63239	8
63249	8
63253	8
63256	8
63267	8
63269	8
63270	8
63275	8
63281	8
63288	8
63295	8
63307	8
63324	8
63327	8
63330	8
63361	8
63373	8
63374	8
63387	8
63390	8
63394	8
63398	8
63405	8
63411	8
63415	8
63421	8
63423	8
63424	8
63433	8
63436	8
63442	8
63445	8
63450	8
63470	8
63482	8
63485	8
63487	8
63490	8
63504	8
63509	8
63513	8
63514	8
63521	8
63524	8
63549	8
63554	8
63572	8
63573	8
63577	8
63585	8
63595	8
63613	8
63616	8
63618	8
63619	8
63639	8
63643	8
63646	8
63652	8
63658	8
63662	8
63663	8
63664	8
63665	8
63669	8
63672	8
63678	8
63682	8
63683	8
63684	8
63694	8
63706	8
63713	8
63722	8
63729	8
63731	8
63732	8
63737	8
63749	8
63750	8
63758	8
63759	8
63760	8
63775	8
63776	8
63777	8
63781	8
63783	8
63784	8
63791	8
63793	8
63796	8
63804	8
63805	8
63815	8
63822	8
63825	8
63828	8
63836	8
63870	8
63872	8
63878	8
63882	8
63889	8
63891	8
63894	8
63899	8
63905	8
63907	8
63910	8
63919	8
63930	8
63933	8
63945	8
63966	8
63971	8
63973	8
63976	8
63977	8
63980	8
63985	8
63987	8
63988	8
63991	8
63993	8
63997	8
64001	8
64004	8
64009	8
64021	8
64022	8
64023	8
64032	8
64035	8
64040	8
64041	8
64044	8
64045	8
64046	8
64050	8
64072	8
64074	8
64076	8
64077	8
64080	8
64083	8
64089	8
64090	8
64092	8
64093	8
64098	8
64099	8
64100	8
64107	8
64108	8
64109	8
64112	8
64114	8
64124	8
64127	8
64137	8
64156	8
64157	8
64161	8
64166	8
64168	8
64171	8
64172	8
64177	8
64179	8
64181	8
64185	8
64192	8
64196	8
64198	8
64200	8
64202	8
64206	8
64208	8
64210	8
64223	8
64228	8
64233	8
64246	8
64247	8
64260	8
64269	8
64274	8
64286	8
64287	8
64297	8
64310	8
64319	8
64320	8
64321	8
64323	8
64342	8
64343	8
64363	8
64364	8
64370	8
64373	8
64377	8
64379	8
64380	8
64382	8
64386	8
64388	8
64390	8
64394	8
64396	8
64405	8
64408	8
64409	8
64410	8
64414	8
64415	8
64417	8
64418	8
64430	8
64431	8
64434	8
64435	8
64436	8
64437	8
64440	8
64442	8
64443	8
64449	8
64462	8
64463	8
64465	8
64469	8
64472	8
64477	8
64489	8
64502	8
64513	8
64514	8
64515	8
64518	8
64519	8
64520	8
64531	8
64533	8
64545	8
64549	8
64550	8
64551	8
64556	8
64557	8
64559	8
64561	8
64562	8
64563	8
64568	8
64569	8
64571	8
64576	8
64579	8
64580	8
64581	8
64604	8
64605	8
64606	8
64607	8
64617	8
64619	8
64632	8
64633	8
64642	8
64650	8
64656	8
64674	8
64679	8
64682	8
64685	8
64701	8
64723	8
64724	8
64728	8
64731	8
64733	8
64737	8
64738	8
64746	8
64753	8
64762	8
64763	8
64765	8
64770	8
64798	8
64802	8
64804	8
64807	8
64809	8
64819	8
64826	8
64831	8
64839	8
64841	8
64848	8
64860	8
64865	8
64871	8
64874	8
64877	8
64878	8
64879	8
64888	8
64901	8
64903	8
64912	8
64913	8
64916	8
64919	8
64921	8
64924	8
64927	8
64944	8
64947	8
64948	8
64949	8
64950	8
64952	8
64983	8
64990	8
64991	8
64994	8
64995	8
64999	8
65000	8
65002	8
65006	8
65009	8
65012	8
65016	8
65025	8
65028	8
65034	8
65038	8
65043	8
65046	8
65049	8
65052	8
65060	8
65064	8
65065	8
65066	8
65098	8
65113	8
65121	8
65123	8
65125	8
65131	8
65144	8
65145	8
65149	8
65156	8
65161	8
65163	8
65164	8
65199	8
65200	8
65203	8
65204	8
65205	8
65217	8
65222	8
65223	8
65225	8
65226	8
65238	8
65243	8
65258	8
65260	8
65261	8
65268	8
65270	8
65282	8
65288	8
65295	8
65296	8
65317	8
65322	8
65324	8
65325	8
65333	8
65334	8
65347	8
65348	8
65358	8
65362	8
65364	8
65365	8
65376	8
65382	8
65390	8
65392	8
65394	8
65396	8
65398	8
65407	8
65416	8
65421	8
65423	8
65427	8
65429	8
65431	8
65434	8
65446	8
65458	8
65459	8
65465	8
65466	8
65472	8
65491	8
65504	8
65513	8
65515	8
65524	8
65528	8
65532	8
65533	8
65549	8
65550	8
65557	8
65562	8
65563	8
65572	8
65579	8
65584	8
65585	8
65587	8
65591	8
65601	8
65606	8
65607	8
65608	8
65610	8
65611	8
65613	8
65619	8
65622	8
65623	8
65628	8
65631	8
65641	8
65647	8
65650	8
65654	8
65664	8
65667	8
65668	8
65670	8
65673	8
65681	8
65685	8
65689	8
65716	8
65726	8
65727	8
65730	8
65743	8
65745	8
65749	8
65750	8
65751	8
65754	8
65757	8
65771	8
65774	8
65777	8
65782	8
65787	8
65789	8
65795	8
65800	8
65803	8
65814	8
65816	8
65827	8
65833	8
65835	8
65837	8
65839	8
65840	8
65842	8
65847	8
65850	8
65851	8
65862	8
65877	8
65878	8
65879	8
65887	8
65888	8
65891	8
65892	8
65893	8
65898	8
65904	8
65905	8
65911	8
65915	8
65917	8
65921	8
65937	8
65941	8
65955	8
65961	8
65963	8
65965	8
65972	8
65977	8
65996	8
65998	8
66001	8
66002	8
66017	8
66019	8
66023	8
66029	8
66035	8
66050	8
66054	8
66063	8
66066	8
66067	8
66076	8
66084	8
66087	8
66088	8
66091	8
66094	8
66113	8
66117	8
66119	8
66120	8
66121	8
66129	8
66132	8
66142	8
66145	8
66146	8
66148	8
66152	8
66153	8
66154	8
66155	8
66158	8
66166	8
66173	8
66174	8
66183	8
66184	8
66185	8
66194	8
66195	8
66196	8
66198	8
66201	8
66221	8
66223	8
66225	8
66229	8
66230	8
66236	8
66242	8
66253	8
66254	8
66261	8
66267	8
66268	8
66274	8
66276	8
66280	8
66281	8
66285	8
66286	8
66288	8
66290	8
66293	8
66310	8
66319	8
66328	8
66332	8
66334	8
66340	8
66341	8
66347	8
66356	8
66358	8
66362	8
66379	8
66389	8
66390	8
66391	8
66392	8
66393	8
66394	8
66397	8
66401	8
66403	8
66410	8
66422	8
66426	8
66442	8
66444	8
66445	8
66448	8
66456	8
66459	8
66460	8
66466	8
66480	8
66493	8
66507	8
66508	8
66516	8
66520	8
66521	8
66522	8
66529	8
66538	8
66543	8
66546	8
66551	8
66554	8
66565	8
66581	8
66582	8
66583	8
66586	8
66593	8
66599	8
66606	8
66613	8
66620	8
66623	8
66628	8
66634	8
66637	8
66642	8
66647	8
66648	8
66656	8
66657	8
66664	8
66666	8
66667	8
66675	8
66684	8
66699	8
66700	8
66701	8
66714	8
66716	8
66728	8
66729	8
66734	8
66735	8
66738	8
66746	8
66750	8
66753	8
66763	8
66774	8
66779	8
66781	8
66782	8
66783	8
66785	8
66787	8
66789	8
66792	8
66796	8
66797	8
66799	8
66807	8
66817	8
66822	8
66833	8
66839	8
66852	8
66865	8
66869	8
66873	8
66877	8
66880	8
66887	8
66889	8
66890	8
66894	8
66898	8
66903	8
66914	8
66925	8
66936	8
66938	8
66941	8
66947	8
66956	8
66963	8
66970	8
66971	8
66976	8
66982	8
66984	8
66987	8
66992	8
66995	8
66997	8
67001	8
67015	8
67020	8
67026	8
67027	8
67032	8
67033	8
67035	8
67036	8
67038	8
67041	8
67042	8
67045	8
67055	8
67067	8
67081	8
67088	8
67094	8
67102	8
67120	8
67124	8
67134	8
67139	8
67147	8
67150	8
67151	8
67152	8
67155	8
67162	8
67165	8
67170	8
67202	7
67205	7
67207	7
67214	7
67242	7
67243	7
67244	7
67245	7
67247	7
67248	7
67251	7
67252	7
67253	7
67256	7
67262	7
67263	7
67273	7
67283	7
67293	7
67294	7
67295	7
67312	7
67313	7
67314	7
67318	7
67325	7
67327	7
67335	7
67337	7
67347	7
67357	7
67361	7
67370	7
67378	7
67386	7
67395	7
67396	7
67398	7
67407	7
67416	7
67420	7
67425	7
67434	7
67436	7
67438	7
67439	7
67441	7
67445	7
67449	7
67457	7
67458	7
67473	7
67474	7
67478	7
67479	7
67487	7
67496	7
67497	7
67501	7
67502	7
67512	7
67523	7
67532	7
67544	7
67549	7
67551	7
67555	7
67556	7
67562	7
67570	7
67572	7
67574	7
67578	7
67579	7
67587	7
67610	7
67612	7
67617	7
67621	7
67623	7
67627	7
67631	7
67633	7
67644	7
67648	7
67669	7
67672	7
67679	7
67697	7
67699	7
67700	7
67717	7
67722	7
67732	7
67753	7
67754	7
67758	7
67767	7
67771	7
67780	7
67784	7
67785	7
67786	7
67790	7
67791	7
67792	7
67793	7
67795	7
67798	7
67806	7
67807	7
67812	7
67814	7
67816	7
67823	7
67825	7
67829	7
67832	7
67833	7
67858	7
67873	7
67879	7
67880	7
67885	7
67905	7
67915	7
67918	7
67921	7
67922	7
67939	7
67941	7
67947	7
67954	7
67955	7
67958	7
67967	7
67972	7
67974	7
67981	7
67989	7
67992	7
67995	7
68001	7
68008	7
68009	7
68029	7
68055	7
68057	7
68058	7
68066	7
68073	7
68074	7
68075	7
68078	7
68083	7
68096	7
68097	7
68099	7
68103	7
68108	7
68117	7
68129	7
68144	7
68146	7
68148	7
68158	7
68172	7
68181	7
68185	7
68186	7
68189	7
68205	7
68206	7
68212	7
68215	7
68218	7
68228	7
68229	7
68235	7
68240	7
68250	7
68252	7
68254	7
68255	7
68257	7
68262	7
68266	7
68270	7
68276	7
68277	7
68281	7
68289	7
68290	7
68305	7
68309	7
68311	7
68312	7
68313	7
68318	7
68319	7
68324	7
68325	7
68327	7
68333	7
68355	7
68362	7
68376	7
68383	7
68396	7
68402	7
68407	7
68409	7
68413	7
68418	7
68426	7
68430	7
68431	7
68438	7
68440	7
68447	7
68454	7
68455	7
68467	7
68475	7
68477	7
68487	7
68496	7
68497	7
68510	7
68514	7
68524	7
68538	7
68546	7
68552	7
68561	7
68568	7
68584	7
68585	7
68588	7
68589	7
68597	7
68601	7
68612	7
68627	7
68632	7
68643	7
68645	7
68648	7
68665	7
68666	7
68670	7
68673	7
68674	7
68684	7
68685	7
68690	7
68695	7
68704	7
68717	7
68724	7
68731	7
68732	7
68740	7
68743	7
68751	7
68753	7
68754	7
68757	7
68763	7
68765	7
68768	7
68770	7
68771	7
68772	7
68778	7
68782	7
68784	7
68793	7
68794	7
68801	7
68806	7
68807	7
68811	7
68823	7
68828	7
68834	7
68835	7
68836	7
68841	7
68842	7
68853	7
68856	7
68863	7
68873	7
68877	7
68879	7
68887	7
68889	7
68892	7
68893	7
68902	7
68905	7
68906	7
68918	7
68933	7
68935	7
68943	7
68949	7
68961	7
68971	7
68974	7
68975	7
68982	7
68983	7
68995	7
68999	7
69007	7
69016	7
69026	7
69032	7
69035	7
69037	7
69042	7
69054	7
69061	7
69065	7
69067	7
69068	7
69074	7
69080	7
69089	7
69099	7
69105	7
69108	7
69111	7
69117	7
69120	7
69138	7
69143	7
69150	7
69162	7
69163	7
69164	7
69167	7
69173	7
69175	7
69195	7
69202	7
69205	7
69215	7
69219	7
69236	7
69238	7
69246	7
69251	7
69259	7
69275	7
69281	7
69285	6
69287	6
69291	6
69297	6
69298	6
69304	6
69312	6
69313	6
69314	6
69318	6
69325	6
69327	6
69330	6
69331	6
69334	6
69335	6
69346	6
69353	6
69355	6
69361	6
69362	6
69363	6
69365	6
69366	6
69374	6
69395	6
69396	6
69398	6
69399	6
69400	6
69404	6
69406	6
69409	6
69412	6
69425	6
69428	6
69441	6
69442	6
69448	6
69463	6
69466	6
69471	6
69475	6
69489	6
69491	6
69510	6
69511	6
69520	6
69535	6
69536	6
69538	6
69557	6
69568	6
69570	6
69574	6
69575	6
69578	6
69580	6
69599	6
69608	6
69612	6
69619	6
69624	6
69631	6
69634	6
69637	6
69638	6
69648	6
69653	6
69654	6
69655	6
69657	6
69665	6
69668	6
69669	6
69692	6
69697	6
69698	6
69700	6
69704	6
69712	6
69723	6
69724	6
69726	6
69732	6
69737	6
69739	6
69740	6
69742	6
69747	6
69759	6
69771	6
69787	6
69794	6
69801	6
69809	6
69815	6
69819	6
69825	6
69828	6
69832	6
69839	6
69868	6
69870	6
69876	6
69877	6
69879	6
69881	6
69896	6
69900	6
69908	6
69917	6
69930	6
69934	6
69944	6
69953	6
69958	6
69965	6
69967	6
69970	6
69976	6
69983	6
69990	6
69992	6
69995	6
70007	6
70008	6
70010	6
70017	6
70021	6
70022	6
70028	6
70032	6
70034	6
70037	6
70038	6
70041	6
70042	6
70043	6
70046	6
70049	6
70052	6
70057	6
70063	6
70071	6
70075	6
70076	6
70088	6
70094	6
70105	6
70108	6
70115	6
70131	6
70134	6
70136	6
70140	6
70145	6
70159	6
70162	6
70164	6
70176	6
70207	6
70209	6
70218	6
70225	6
70227	6
70228	6
70232	6
70235	5
70236	5
70247	5
70268	5
70269	5
70274	5
70280	5
70296	5
70320	5
70329	5
70332	5
70334	5
70335	5
70345	5
70348	5
70359	5
70361	5
70367	5
70387	5
70392	5
70394	5
70400	5
70401	5
70411	5
70415	5
70424	5
70431	5
70432	5
70436	5
70447	5
70452	5
70463	5
70464	5
70465	5
70487	5
70496	5
70498	5
70501	5
70505	5
70508	5
70509	5
70518	5
70519	5
70528	5
70530	5
70542	5
70548	5
70550	5
70581	5
70604	5
70613	5
70626	5
70634	5
70639	5
70640	5
70648	4
70649	4
70650	4
70655	4
70663	4
70665	4
70672	4
70682	4
70689	4
70698	4
70703	4
70714	4
70718	4
70723	4
70727	4
70731	4
70748	4
70770	3
70773	3
70774	3
70775	3
70807	3
70819	2
70820	2
70825	2


==> Linear or Non-Linear/results/PNL-degree.txt <==
0	1415
1	1329
2	1321
3	1190
4	1059
5	1031
6	978
7	894
8	856
9	841
11	811
12	732
13	711
14	664
15	658
16	647
17	643
20	631
21	628
22	609
23	583
24	582
25	565
28	549
29	549
31	543
32	541
33	538
34	536
35	524
36	523
37	518
38	517
40	512
41	508
42	504
43	496
44	493
45	492
46	484
47	481
48	481
49	472
50	471
51	469
52	468
53	461
54	460
55	454
56	447
57	446
58	444
59	437
61	436
62	435
63	433
64	432
65	431
66	431
67	429
68	427
69	424
70	421
71	417
72	417
73	413
74	413
75	412
76	408
77	407
78	407
80	400
81	400
82	399
83	399
84	399
88	395
89	394
93	387
94	383
96	382
97	381
98	380
99	379
101	377
102	370
103	367
104	366
105	364
106	363
107	362
108	362
109	361
110	360
111	360
112	360
113	357
114	355
115	355
116	351
117	350
118	349
119	349
120	348
121	348
122	348
123	347
124	345
126	343
127	343
129	339
130	339
131	339
134	333
135	332
136	332
137	331
138	331
139	331
140	330
141	330
142	330
143	330
144	329
145	325
146	325
147	323
148	321
149	321
151	319
152	317
154	316
155	316
157	312
158	312
159	311
160	311
161	310
162	310
163	308
164	308
165	307
166	306
167	306
168	306
171	304
176	299
177	298
179	297
180	296
181	296
182	292
183	291
184	288
185	288
186	288
187	287
188	287
189	285
190	285
191	284
192	283
194	281
195	281
196	281
197	280
198	280
199	280
201	280
202	280
204	279
207	275
208	275
209	274
210	274
212	274
213	274
214	274
215	273
216	273
219	272
221	271
222	271
226	268
227	267
228	266
230	264
231	264
232	264
234	263
235	262
236	261
237	261
238	261
239	260
240	259
241	259
242	257
244	255
246	254
247	254
253	254
254	253
255	253
256	253
257	253
259	252
260	252
261	251
262	250
264	250
265	248
267	247
268	247
270	247
271	246
272	246
273	245
274	245
275	245
276	245
280	244
282	243
283	243
284	243
285	242
286	241
287	241
289	240
290	240
291	239
292	239
293	239
295	238
296	238
297	238
298	238
299	237
300	237
301	237
302	236
303	236
308	235
312	233
313	233
314	233
315	233
316	232
317	232
319	232
320	232
321	232
322	231
323	230
326	229
327	229
328	229
330	228
335	226
336	225
340	225
341	225
344	224
347	223
348	223
349	222
350	221
351	221
353	220
354	220
355	220
356	220
357	219
359	219
360	219
361	218
362	218
363	217
364	217
366	217
368	216
369	216
370	216
371	215
372	213
374	213
377	212
379	211
380	211
381	211
382	211
385	210
386	210
387	209
388	209
389	209
392	208
393	208
394	207
395	207
396	207
398	207
399	207
400	207
401	207
403	206
404	206
406	206
408	204
409	204
410	204
411	204
414	204
416	203
417	203
418	203
419	203
422	202
423	202
424	202
425	202
427	201
430	200
432	200
433	200
435	200
436	200
437	200
439	200
440	199
441	199
442	199
443	199
445	199
446	198
448	198
450	198
451	198
452	198
453	197
454	197
455	197
456	197
458	197
459	197
460	197
461	197
462	197
463	196
464	196
466	196
467	196
468	196
469	195
472	195
473	195
474	195
476	194
477	194
478	193
479	193
481	192
482	192
483	191
484	190
485	190
487	190
488	189
491	189
492	189
493	189
494	188
498	187
499	187
500	187
501	186
502	186
504	186
505	186
506	186
508	185
509	185
510	185
511	185
512	185
514	185
516	184
518	184
519	184
523	183
524	183
525	183
526	183
529	182
530	182
531	182
532	182
533	181
535	181
536	180
537	180
540	180
541	180
542	180
543	179
544	179
546	179
548	178
549	178
550	178
551	177
552	177
553	177
554	177
555	176
556	176
557	176
558	176
562	176
563	176
564	176
565	176
567	175
569	175
570	175
571	175
572	175
573	175
574	175
575	174
577	174
578	174
580	173
581	173
582	173
585	172
586	172
589	172
590	172
591	172
592	172
594	171
596	170
598	170
601	170
602	170
603	170
605	169
606	169
611	168
612	168
613	168
615	168
616	168
619	168
620	168
621	168
622	167
624	167
625	167
627	167
628	166
629	166
630	166
631	166
632	166
634	166
636	166
637	166
638	166
639	166
640	165
641	165
642	165
643	165
644	165
646	165
648	164
650	164
651	164
652	164
653	164
654	164
655	164
656	164
658	164
659	164
661	163
662	163
663	163
665	163
666	163
667	163
668	163
671	162
672	162
673	162
674	162
675	162
676	162
677	162
680	161
682	161
683	161
686	161
687	161
688	160
689	160
695	160
696	160
697	160
698	160
700	160
701	160
702	160
705	160
706	160
707	160
708	159
711	159
713	159
716	159
717	159
718	159
719	158
721	158
722	158
723	158
724	158
725	158
726	158
730	157
731	157
732	157
735	157
736	157
737	157
738	157
739	156
741	156
743	156
745	156
747	156
748	156
749	156
751	156
752	156
753	155
755	155
756	155
757	155
758	155
759	155
760	155
763	154
764	154
768	154
770	154
771	154
772	154
773	154
775	153
776	153
777	153
778	153
779	153
782	153
783	153
784	153
790	152
791	152
794	152
796	152
800	151
802	151
803	151
804	151
805	151
806	151
807	151
808	151
809	150
810	150
811	150
815	150
816	150
818	150
819	150
820	150
823	149
824	149
827	149
828	148
829	148
832	148
833	148
834	148
837	148
839	148
840	148
841	148
842	147
844	147
845	147
846	147
847	147
848	147
849	147
854	146
855	146
856	146
857	146
859	146
860	146
861	146
863	145
864	145
865	145
867	145
868	145
869	145
870	144
874	144
875	144
876	144
878	144
879	144
880	144
881	144
882	144
884	144
885	144
889	143
890	143
892	143
893	143
896	142
898	142
899	142
900	142
901	142
902	142
903	142
904	142
905	142
909	141
910	141
911	141
912	141
915	141
916	141
917	141
918	141
920	140
922	140
923	140
926	140
928	140
929	140
930	140
931	140
932	140
933	140
937	140
939	140
940	140
941	140
942	140
943	140
945	140
946	140
947	139
948	139
949	139
950	139
951	139
952	139
954	139
955	139
959	139
961	139
965	138
967	138
968	138
969	138
970	138
971	138
972	138
973	138
975	137
976	137
977	137
978	137
984	137
987	136
989	136
990	136
992	136
994	136
995	136
996	136
997	136
999	136
1002	136
1003	136
1004	136
1008	135
1013	135
1014	135
1016	135
1018	134
1019	134
1021	134
1023	134
1024	134
1025	134
1026	134
1030	134
1031	133
1034	133
1035	133
1036	133
1037	133
1038	133
1039	133
1041	133
1042	133
1043	132
1045	132
1047	132
1048	132
1051	132
1053	132
1055	132
1056	132
1058	132
1059	132
1060	132
1061	132
1064	132
1066	132
1067	132
1073	131
1075	131
1077	131
1078	131
1079	131
1080	131
1083	130
1084	130
1086	130
1088	130
1090	130
1092	130
1093	130
1094	130
1096	129
1097	129
1100	129
1101	129
1102	129
1103	129
1104	129
1105	129
1106	129
1107	129
1108	129
1109	129
1110	129
1111	128
1112	128
1113	128
1114	128
1115	128
1116	128
1119	128
1120	128
1122	127
1125	127
1127	127
1129	127
1130	127
1131	127
1132	127
1133	127
1135	127
1137	127
1140	126
1142	126
1143	126
1148	126
1149	126
1151	126
1152	126
1153	126
1158	125
1159	125
1163	125
1164	125
1165	125
1166	125
1167	125
1168	124
1169	124
1170	124
1171	124
1172	124
1177	124
1178	124
1179	124
1180	124
1183	124
1184	124
1190	124
1192	123
1193	123
1194	123
1195	123
1196	123
1197	123
1198	123
1199	123
1201	123
1202	123
1204	123
1205	123
1206	122
1209	122
1211	122
1212	122
1213	122
1215	122
1216	122
1217	122
1218	122
1219	122
1220	122
1224	121
1225	121
1228	121
1229	121
1230	121
1231	121
1233	121
1234	121
1235	121
1236	121
1237	121
1238	121
1239	121
1240	121
1241	121
1243	120
1244	120
1245	120
1248	120
1251	120
1257	120
1258	120
1259	120
1260	120
1262	120
1263	120
1265	120
1266	120
1267	120
1268	120
1269	120
1270	120
1271	120
1272	119
1275	119
1277	119
1279	119
1283	119
1284	119
1286	119
1288	119
1290	119
1292	118
1294	118
1297	118
1298	118
1299	118
1300	118
1301	118
1302	118
1304	118
1305	118
1307	118
1308	118
1309	118
1311	117
1312	117
1313	117
1314	117
1315	117
1316	117
1318	117
1320	117
1321	117
1322	117
1323	117
1328	116
1331	116
1334	116
1335	116
1338	116
1340	116
1343	116
1344	116
1345	116
1346	116
1349	116
1353	116
1354	116
1356	116
1357	116
1358	116
1359	116
1360	116
1364	115
1365	115
1371	115
1372	115
1373	115
1374	115
1375	115
1379	115
1385	114
1386	114
1387	114
1388	114
1389	114
1390	114
1391	114
1392	114
1393	114
1394	114
1395	114
1396	114
1397	114
1398	114
1399	114
1400	113
1401	113
1404	113
1405	113
1406	113
1407	113
1408	113
1416	113
1418	113
1421	112
1422	112
1424	112
1425	112
1426	112
1429	112
1430	112
1432	112
1434	112
1436	112
1439	112
1441	112
1442	112
1443	112
1444	112
1445	112
1446	112
1447	112
1448	111
1450	111
1451	111
1452	111
1453	111
1454	111
1456	111
1457	111
1459	111
1462	111
1463	111
1464	111
1465	111
1466	111
1467	111
1468	111
1469	111
1471	111
1474	110
1475	110
1476	110
1486	110
1487	110
1488	110
1489	110
1490	110
1491	110
1494	109
1495	109
1497	109
1499	109
1500	109
1501	109
1502	109
1504	109
1505	109
1506	109
1507	109
1508	109
1509	109
1510	109
1512	108
1513	108
1515	108
1516	108
1518	108
1519	108
1520	108
1521	108
1527	108
1528	108
1530	108
1532	108
1535	108
1536	108
1537	108
1538	108
1541	108
1543	108
1544	108
1546	108
1547	108
1548	108
1549	108
1550	108
1552	107
1557	107
1559	107
1561	107
1562	107
1565	107
1566	107
1567	107
1569	107
1570	107
1571	107
1573	107
1574	107
1575	107
1577	107
1578	107
1580	106
1582	106
1584	106
1586	106
1589	106
1594	106
1596	106
1597	106
1598	106
1599	106
1600	106
1601	106
1602	106
1603	105
1604	105
1607	105
1608	105
1609	105
1611	105
1617	105
1618	105
1620	105
1622	105
1623	105
1624	105
1625	105
1627	105
1628	105
1629	105
1630	105
1631	105
1633	105
1634	105
1635	105
1636	105
1637	105
1638	105
1641	104
1645	104
1648	104
1650	104
1651	104
1654	104
1655	104
1659	104
1660	104
1661	104
1662	104
1663	104
1664	104
1665	104
1666	104
1667	104
1668	104
1669	104
1670	104
1671	104
1674	103
1676	103
1678	103
1679	103
1681	103
1682	103
1684	103
1685	103
1688	103
1689	103
1690	103
1691	103
1693	103
1696	102
1697	102
1698	102
1699	102
1700	102
1701	102
1702	102
1703	102
1704	102
1705	102
1706	102
1707	102
1708	102
1710	102
1712	102
1713	101
1715	101
1717	101
1719	101
1722	101
1723	101
1724	101
1728	101
1729	101
1730	101
1731	101
1733	101
1734	101
1735	101
1739	101
1740	101
1741	101
1742	100
1743	100
1747	100
1753	100
1757	100
1761	100
1762	100
1764	100
1766	100
1767	100
1768	100
1769	100
1770	100
1771	100
1772	100
1774	100
1775	100
1776	100
1779	99
1784	99
1786	99
1787	99
1788	99
1789	99
1790	99
1793	99
1794	99
1795	99
1797	99
1798	99
1799	99
1800	99
1801	99
1802	98
1803	98
1806	98
1807	98
1808	98
1809	98
1810	98
1811	98
1813	98
1814	98
1816	98
1818	98
1819	98
1821	98
1822	98
1824	98
1825	98
1826	98
1827	98
1828	98
1829	98
1830	98
1831	98
1832	98
1833	98
1834	98
1835	98
1836	98
1839	97
1840	97
1844	97
1846	97
1848	97
1849	97
1851	97
1853	97
1854	97
1855	97
1858	97
1859	97
1861	97
1862	97
1863	97
1865	96
1866	96
1867	96
1869	96
1870	96
1873	96
1874	96
1881	96
1882	96
1884	96
1885	96
1887	96
1890	96
1891	96
1892	96
1897	95
1899	95
1902	95
1907	95
1909	95
1911	95
1914	95
1915	95
1919	95
1920	95
1922	94
1924	94
1925	94
1927	94
1932	94
1934	94
1935	94
1936	94
1940	94
1941	94
1942	94
1944	94
1945	94
1946	93
1948	93
1949	93
1951	93
1955	93
1959	93
1960	93
1961	93
1965	93
1966	93
1967	93
1968	93
1969	93
1970	93
1971	93
1972	92
1973	92
1974	92
1976	92
1977	92
1979	92
1982	92
1985	92
1986	92
1989	92
1990	92
1991	92
1996	92
1998	92
1999	92
2003	92
2005	92
2006	92
2009	92
2012	92
2015	92
2016	92
2017	92
2019	92
2021	92
2022	92
2023	92
2024	92
2025	92
2026	92
2027	92
2028	92
2030	92
2032	92
2033	92
2036	91
2042	91
2044	91
2046	91
2047	91
2048	91
2050	91
2052	91
2053	91
2056	91
2057	91
2058	91
2060	91
2061	91
2067	90
2068	90
2069	90
2072	90
2074	90
2076	90
2077	90
2078	90
2079	90
2085	90
2086	90
2088	90
2089	90
2091	90
2092	90
2093	90
2094	90
2095	90
2096	90
2098	90
2099	90
2101	90
2102	90
2107	90
2108	90
2109	90
2110	90
2112	89
2113	89
2117	89
2119	89
2120	89
2122	89
2123	89
2125	89
2127	89
2131	89
2133	89
2134	89
2135	89
2136	89
2138	89
2139	89
2142	89
2143	89
2144	89
2147	89
2148	89
2149	89
2150	89
2151	89
2156	88
2157	88
2159	88
2160	88
2161	88
2163	88
2164	88
2168	88
2170	88
2172	88
2173	88
2174	88
2175	88
2177	88
2179	88
2180	88
2182	88
2183	88
2184	88
2185	88
2186	88
2189	88
2190	88
2192	88
2194	88
2195	88
2197	88
2198	88
2199	88
2200	88
2201	88
2202	88
2203	88
2205	88
2206	88
2208	88
2211	88
2213	88
2214	88
2215	87
2217	87
2219	87
2221	87
2226	87
2231	87
2232	87
2233	87
2237	87
2238	87
2242	87
2243	87
2244	87
2247	87
2248	87
2252	87
2253	87
2257	87
2259	87
2260	87
2265	86
2267	86
2268	86
2279	86
2283	86
2286	86
2287	86
2288	86
2289	86
2290	86
2291	86
2292	86
2294	86
2299	86
2300	86
2302	86
2303	86
2304	86
2305	86
2306	86
2310	85
2312	85
2317	85
2318	85
2319	85
2322	85
2323	85
2324	85
2325	85
2326	85
2327	85
2329	85
2331	85
2332	85
2333	85
2334	85
2337	85
2339	84
2344	84
2346	84
2353	84
2355	84
2358	84
2359	84
2362	84
2363	84
2364	84
2365	84
2369	84
2370	84
2371	84
2375	84
2376	84
2377	84
2378	84
2380	84
2384	84
2386	84
2387	84
2388	84
2389	84
2390	83
2393	83
2399	83
2402	83
2404	83
2408	83
2409	83
2410	83
2413	83
2419	83
2420	83
2421	83
2422	83
2423	83
2424	83
2425	83
2426	83
2428	83
2430	83
2431	83
2432	83
2433	83
2439	82
2440	82
2441	82
2443	82
2445	82
2449	82
2450	82
2451	82
2454	82
2455	82
2458	82
2460	82
2462	82
2463	82
2465	82
2471	82
2472	82
2473	82
2475	82
2476	82
2477	82
2478	82
2479	82
2482	82
2483	82
2484	82
2485	82
2487	82
2494	82
2495	82
2496	82
2497	81
2498	81
2499	81
2501	81
2502	81
2504	81
2505	81
2507	81
2508	81
2513	81
2517	81
2518	81
2521	81
2522	81
2523	81
2524	81
2525	81
2527	81
2528	81
2529	81
2530	81
2531	81
2533	81
2534	81
2535	81
2536	81
2537	81
2538	80
2540	80
2542	80
2547	80
2548	80
2549	80
2553	80
2554	80
2557	80
2559	80
2560	80
2561	80
2563	80
2564	80
2565	80
2567	80
2568	80
2569	80
2574	80
2577	80
2579	80
2581	80
2582	80
2583	80
2585	80
2586	80
2587	80
2588	80
2589	80
2591	80
2594	80
2595	80
2596	80
2597	80
2598	80
2599	80
2600	80
2603	79
2607	79
2608	79
2612	79
2615	79
2618	79
2619	79
2620	79
2621	79
2623	79
2624	79
2625	79
2626	79
2627	79
2628	79
2629	79
2630	79
2632	79
2633	79
2634	79
2635	79
2636	79
2637	79
2640	78
2644	78
2646	78
2650	78
2655	78
2657	78
2660	78
2661	78
2664	78
2668	78
2669	78
2670	78
2673	78
2674	78
2675	78
2676	78
2677	78
2680	78
2684	78
2685	78
2686	78
2687	78
2692	77
2693	77
2695	77
2696	77
2697	77
2698	77
2701	77
2703	77
2705	77
2706	77
2707	77
2713	77
2718	77
2721	77
2722	77
2723	77
2725	77
2727	77
2728	77
2729	77
2731	77
2734	77
2736	77
2737	77
2738	77
2739	77
2741	77
2743	77
2744	77
2746	77
2748	77
2749	77
2750	77
2751	77
2752	76
2754	76
2760	76
2762	76
2763	76
2767	76
2773	76
2774	76
2775	76
2777	76
2778	76
2779	76
2780	76
2782	76
2785	76
2786	76
2787	76
2788	76
2792	76
2797	76
2798	76
2800	76
2803	76
2806	76
2808	76
2809	76
2814	76
2816	76
2818	76
2819	76
2820	76
2821	76
2822	76
2824	76
2826	76
2829	76
2831	76
2832	76
2833	76
2834	76
2835	76
2836	76
2837	76
2839	76
2841	76
2842	76
2843	76
2845	76
2846	76
2847	76
2848	75
2850	75
2851	75
2855	75
2858	75
2860	75
2861	75
2864	75
2865	75
2868	75
2869	75
2871	75
2872	75
2873	75
2874	75
2877	75
2878	75
2879	75
2881	75
2884	75
2887	75
2888	75
2894	75
2897	75
2900	75
2903	75
2904	75
2905	75
2906	75
2907	75
2910	75
2911	75
2912	75
2913	75
2914	75
2915	75
2916	74
2919	74
2922	74
2923	74
2925	74
2926	74
2929	74
2932	74
2934	74
2944	74
2945	74
2946	74
2948	74
2951	74
2952	74
2953	74
2954	74
2959	74
2962	74
2964	73
2967	73
2968	73
2971	73
2972	73
2977	73
2981	73
2982	73
2984	73
2985	73
2986	73
2990	73
2991	73
2997	73
2998	73
2999	73
3001	73
3002	73
3004	73
3005	73
3006	73
3007	73
3010	73
3011	73
3012	73
3015	72
3017	72
3018	72
3020	72
3024	72
3027	72
3030	72
3042	72
3044	72
3047	72
3049	72
3051	72
3053	72
3056	72
3058	72
3060	72
3061	72
3063	72
3067	72
3068	72
3069	72
3070	72
3076	72
3082	72
3083	72
3088	72
3089	72
3090	72
3092	72
3094	72
3095	72
3096	72
3097	72
3098	72
3099	72
3100	72
3101	72
3106	72
3108	72
3110	72
3112	72
3114	71
3115	71
3117	71
3120	71
3125	71
3127	71
3128	71
3129	71
3131	71
3132	71
3134	71
3135	71
3136	71
3142	71
3143	71
3144	71
3145	71
3149	71
3151	71
3154	71
3156	71
3157	71
3163	71
3164	71
3165	71
3169	71
3170	71
3171	71
3173	71
3174	71
3175	71
3176	71
3177	71
3179	70
3181	70
3182	70
3183	70
3187	70
3191	70
3196	70
3198	70
3201	70
3202	70
3203	70
3206	70
3209	70
3211	70
3214	70
3215	70
3217	70
3218	70
3219	70
3220	70
3221	70
3222	70
3223	70
3224	70
3226	70
3227	70
3229	70
3230	70
3232	70
3234	70
3238	70
3239	70
3244	69
3245	69
3246	69
3247	69
3254	69
3266	69
3267	69
3271	69
3272	69
3273	69
3274	69
3275	69
3276	69
3277	69
3278	69
3280	69
3282	69
3284	69
3285	69
3287	69
3288	69
3291	69
3292	69
3293	69
3294	69
3296	69
3297	69
3301	69
3302	69
3305	68
3308	68
3310	68
3313	68
3314	68
3315	68
3321	68
3323	68
3330	68
3334	68
3335	68
3336	68
3337	68
3343	68
3345	68
3348	68
3350	68
3351	68
3354	68
3355	68
3356	68
3357	68
3358	68
3363	68
3366	68
3372	68
3375	68
3377	68
3379	68
3380	68
3381	68
3382	68
3384	68
3385	68
3386	68
3388	68
3391	68
3392	68
3393	68
3395	68
3400	68
3401	68
3402	68
3403	68
3405	68
3406	68
3407	68
3413	67
3414	67
3415	67
3417	67
3418	67
3420	67
3422	67
3424	67
3427	67
3429	67
3430	67
3433	67
3436	67
3437	67
3438	67
3439	67
3441	67
3444	67
3451	67
3452	67
3453	67
3454	67
3456	67
3458	67
3460	67
3461	67
3463	67
3464	67
3465	67
3466	67
3467	67
3470	67
3474	67
3476	67
3478	67
3479	67
3481	67
3483	67
3484	67
3485	67
3486	67
3487	67
3488	67
3490	67
3491	67
3493	67
3494	67
3496	67
3499	67
3503	67
3504	67
3506	67
3507	67
3509	66
3512	66
3513	66
3514	66
3515	66
3516	66
3517	66
3518	66
3520	66
3524	66
3528	66
3529	66
3533	66
3536	66
3538	66
3539	66
3542	66
3544	66
3546	66
3548	66
3550	66
3552	66
3553	66
3554	66
3555	66
3557	66
3558	66
3562	66
3563	66
3564	66
3565	66
3566	66
3568	66
3569	66
3572	66
3573	66
3574	66
3575	66
3576	66
3578	66
3579	66
3582	65
3583	65
3586	65
3587	65
3589	65
3591	65
3592	65
3593	65
3594	65
3595	65
3598	65
3601	65
3603	65
3604	65
3605	65
3606	65
3607	65
3608	65
3609	65
3611	65
3612	65
3613	65
3614	65
3616	65
3620	65
3621	65
3622	65
3623	65
3624	65
3625	65
3626	65
3627	65
3629	65
3631	65
3632	65
3633	65
3634	65
3635	65
3638	65
3639	65
3640	65
3641	65
3642	65
3643	65
3644	65
3645	65
3647	65
3648	65
3650	65
3653	65
3655	65
3660	65
3662	65
3664	65
3665	65
3667	65
3669	64
3675	64
3676	64
3680	64
3681	64
3683	64
3685	64
3691	64
3695	64
3698	64
3702	64
3703	64
3704	64
3705	64
3710	64
3717	64
3722	64
3725	64
3727	64
3729	64
3732	64
3737	64
3740	64
3744	64
3748	64
3752	64
3753	64
3754	64
3756	64
3757	64
3761	64
3763	64
3765	64
3768	64
3770	64
3772	64
3773	64
3774	64
3775	64
3776	64
3777	64
3778	64
3779	64
3781	64
3782	64
3785	64
3787	64
3789	63
3791	63
3794	63
3795	63
3797	63
3798	63
3800	63
3804	63
3805	63
3808	63
3810	63
3814	63
3815	63
3816	63
3819	63
3821	63
3825	63
3826	63
3829	63
3830	63
3834	63
3835	63
3837	63
3839	63
3840	63
3841	63
3842	63
3844	63
3845	63
3849	63
3851	63
3853	63
3855	63
3857	63
3858	63
3859	63
3860	63
3863	63
3864	63
3867	63
3868	63
3874	63
3875	63
3877	63
3878	63
3879	63
3880	63
3881	63
3882	63
3883	63
3884	63
3887	62
3888	62
3889	62
3890	62
3895	62
3898	62
3899	62
3902	62
3905	62
3907	62
3908	62
3910	62
3913	62
3915	62
3918	62
3921	62
3922	62
3923	62
3924	62
3925	62
3929	62
3930	62
3931	62
3934	62
3936	62
3943	62
3944	62
3945	62
3946	62
3947	62
3948	62
3949	62
3950	62
3951	62
3952	62
3953	62
3955	62
3957	62
3958	62
3960	62
3962	62
3963	62
3964	62
3967	62
3970	62
3973	62
3974	62
3975	62
3980	62
3981	62
3987	61
3988	61
3989	61
3995	61
3997	61
3998	61
4000	61
4001	61
4004	61
4005	61
4011	61
4017	61
4022	61
4024	61
4025	61
4026	61
4027	61
4028	61
4030	61
4031	61
4035	61
4038	61
4039	61
4040	61
4041	61
4043	61
4044	61
4045	61
4046	61
4050	61
4051	61
4052	61
4057	61
4058	61
4059	61
4061	61
4062	61
4064	61
4066	61
4069	61
4072	61
4074	61
4075	61
4076	61
4077	61
4079	61
4080	61
4082	61
4083	61
4084	61
4085	61
4087	60
4089	60
4091	60
4092	60
4093	60
4097	60
4098	60
4099	60
4102	60
4103	60
4105	60
4106	60
4109	60
4110	60
4115	60
4117	60
4121	60
4123	60
4124	60
4125	60
4127	60
4129	60
4130	60
4139	60
4140	60
4142	60
4147	60
4148	60
4149	60
4152	60
4155	60
4158	60
4160	60
4164	60
4173	60
4174	60
4184	60
4190	60
4191	60
4193	60
4194	60
4195	60
4196	60
4197	60
4200	60
4201	60
4203	60
4204	60
4205	60
4208	60
4209	60
4211	60
4212	60
4214	60
4215	60
4216	60
4217	60
4218	60
4221	60
4222	60
4223	60
4224	60
4225	60
4227	60
4228	60
4232	60
4233	60
4234	60
4235	60
4237	60
4239	59
4240	59
4242	59
4247	59
4249	59
4250	59
4252	59
4253	59
4254	59
4255	59
4262	59
4264	59
4265	59
4266	59
4267	59
4272	59
4273	59
4274	59
4276	59
4278	59
4279	59
4281	59
4286	59
4287	59
4288	59
4290	59
4291	59
4292	59
4294	59
4295	59
4296	59
4297	59
4298	59
4302	59
4304	59
4305	59
4307	59
4308	59
4310	59
4314	59
4316	59
4319	59
4321	59
4324	59
4327	58
4334	58
4335	58
4340	58
4341	58
4343	58
4345	58
4346	58
4348	58
4351	58
4358	58
4359	58
4360	58
4361	58
4362	58
4363	58
4366	58
4369	58
4370	58
4374	58
4375	58
4376	58
4377	58
4378	58
4379	58
4382	58
4383	58
4384	58
4386	58
4387	58
4389	58
4390	58
4391	58
4392	58
4393	58
4394	58
4395	58
4397	58
4399	58
4400	58
4401	58
4403	58
4408	58
4409	58
4411	58
4416	58
4417	58
4418	58
4419	58
4421	58
4424	58
4427	57
4429	57
4433	57
4434	57
4435	57
4436	57
4437	57
4438	57
4440	57
4442	57
4444	57
4446	57
4448	57
4450	57
4451	57
4452	57
4453	57
4458	57
4460	57
4462	57
4467	57
4468	57
4472	57
4473	57
4477	57
4480	57
4481	57
4482	57
4483	57
4484	57
4485	57
4487	57
4490	57
4491	57
4493	57
4494	57
4495	57
4496	57
4498	57
4505	57
4510	57
4511	57
4517	57
4518	57
4523	57
4525	57
4526	57
4527	57
4528	57
4529	57
4530	57
4533	57
4534	57
4535	57
4544	56
4545	56
4546	56
4548	56
4550	56
4552	56
4555	56
4556	56
4558	56
4559	56
4565	56
4566	56
4578	56
4579	56
4580	56
4582	56
4583	56
4585	56
4586	56
4588	56
4591	56
4592	56
4593	56
4595	56
4601	56
4602	56
4603	56
4606	56
4612	56
4620	56
4621	56
4625	56
4629	56
4632	56
4635	56
4637	56
4638	56
4641	56
4645	56
4651	56
4652	56
4653	56
4655	56
4656	56
4658	56
4661	56
4663	56
4664	56
4666	56
4667	56
4668	56
4670	56
4671	56
4672	56
4673	56
4674	56
4675	56
4677	56
4681	56
4682	56
4686	56
4688	56
4689	56
4690	56
4691	56
4695	56
4696	56
4698	56
4699	56
4700	56
4702	56
4704	56
4705	56
4706	56
4707	56
4708	56
4709	56
4710	56
4711	56
4714	56
4715	55
4716	55
4719	55
4721	55
4728	55
4732	55
4734	55
4736	55
4739	55
4741	55
4745	55
4746	55
4747	55
4752	55
4754	55
4757	55
4760	55
4767	55
4769	55
4770	55
4771	55
4777	55
4779	55
4780	55
4784	55
4785	55
4786	55
4788	55
4790	55
4791	55
4793	55
4800	55
4801	55
4807	55
4808	55
4809	55
4811	55
4812	55
4813	55
4814	55
4815	55
4821	55
4822	55
4823	55
4825	55
4827	55
4828	55
4831	55
4832	55
4833	55
4834	55
4835	55
4836	55
4837	55
4838	55
4839	55
4841	55
4842	55
4844	55
4845	55
4846	54
4851	54
4866	54
4867	54
4869	54
4870	54
4875	54
4876	54
4879	54
4882	54
4883	54
4885	54
4887	54
4897	54
4906	54
4908	54
4909	54
4910	54
4913	54
4914	54
4916	54
4917	54
4918	54
4920	54
4922	54
4923	54
4924	54
4925	54
4927	54
4928	54
4930	54
4932	54
4936	54
4943	54
4944	54
4947	54
4949	54
4950	54
4951	54
4952	54
4953	54
4954	54
4956	54
4959	53
4960	53
4962	53
4964	53
4970	53
4971	53
4972	53
4974	53
4977	53
4978	53
4979	53
4983	53
4988	53
4989	53
4991	53
4992	53
4998	53
5004	53
5005	53
5006	53
5007	53
5010	53
5011	53
5013	53
5014	53
5017	53
5025	53
5028	53
5029	53
5030	53
5032	53
5038	53
5040	53
5048	53
5050	53
5051	53
5053	53
5054	53
5055	53
5056	53
5057	53
5059	53
5060	53
5062	53
5063	53
5064	53
5065	53
5067	53
5070	53
5071	53
5072	53
5073	53
5075	53
5078	53
5079	53
5080	53
5081	53
5082	53
5083	53
5085	53
5087	53
5088	53
5089	53
5093	53
5094	53
5095	53
5097	53
5099	53
5103	53
5104	53
5105	53
5106	53
5108	53
5109	53
5112	53
5114	53
5115	53
5117	53
5119	53
5122	52
5133	52
5134	52
5135	52
5136	52
5139	52
5141	52
5144	52
5145	52
5146	52
5147	52
5148	52
5150	52
5153	52
5157	52
5159	52
5161	52
5163	52
5166	52
5172	52
5179	52
5180	52
5181	52
5188	52
5190	52
5200	52
5203	52
5208	52
5210	52
5211	52
5215	52
5216	52
5220	52
5222	52
5227	52
5229	52
5230	52
5231	52
5232	52
5235	52
5241	52
5242	52
5243	52
5244	52
5245	52
5248	52
5252	52
5255	52
5257	52
5258	52
5262	52
5265	52
5266	52
5269	52
5270	52
5271	52
5272	52
5273	52
5274	52
5275	52
5276	52
5280	52
5281	52
5282	52
5283	52
5284	52
5287	52
5290	52
5292	52
5295	52
5296	52
5300	52
5303	52
5304	52
5306	52
5307	52
5308	52
5309	52
5311	52
5312	52
5315	52
5316	52
5318	52
5320	52
5321	52
5323	52
5324	52
5326	52
5330	51
5335	51
5336	51
5337	51
5338	51
5340	51
5341	51
5342	51
5344	51
5346	51
5348	51
5351	51
5353	51
5358	51
5360	51
5363	51
5365	51
5367	51
5368	51
5369	51
5372	51
5373	51
5374	51
5375	51
5380	51
5383	51
5385	51
5389	51
5392	51
5395	51
5396	51
5397	51
5399	51
5400	51
5401	51
5402	51
5407	51
5408	51
5410	51
5412	51
5413	51
5415	51
5417	51
5418	51
5419	51
5423	51
5425	51
5427	51
5430	51
5431	51
5432	51
5434	51
5435	51
5437	51
5445	51
5446	51
5447	51
5448	51
5449	51
5450	51
5454	51
5455	51
5462	50
5467	50
5473	50
5475	50
5477	50
5479	50
5484	50
5485	50
5486	50
5490	50
5491	50
5492	50
5493	50
5495	50
5500	50
5501	50
5503	50
5505	50
5507	50
5511	50
5514	50
5516	50
5519	50
5522	50
5523	50
5524	50
5534	50
5537	50
5541	50
5543	50
5546	50
5558	50
5559	50
5560	50
5561	50
5562	50
5564	50
5565	50
5566	50
5567	50
5568	50
5569	50
5570	50
5571	50
5573	50
5578	50
5582	50
5584	50
5589	50
5591	50
5592	50
5594	50
5595	50
5596	50
5601	50
5603	50
5604	50
5605	50
5608	50
5610	50
5612	50
5613	50
5614	50
5615	50
5616	50
5617	50
5618	50
5621	50
5622	50
5624	50
5625	50
5626	50
5627	50
5628	50
5630	50
5635	50
5637	49
5638	49
5640	49
5642	49
5643	49
5644	49
5647	49
5649	49
5650	49
5654	49
5657	49
5659	49
5664	49
5665	49
5667	49
5669	49
5676	49
5678	49
5681	49
5682	49
5683	49
5685	49
5687	49
5688	49
5689	49
5692	49
5694	49
5695	49
5697	49
5699	49
5700	49
5712	49
5717	49
5720	49
5721	49
5724	49
5727	49
5732	49
5733	49
5734	49
5735	49
5738	49
5739	49
5740	49
5741	49
5743	49
5746	49
5750	49
5756	49
5761	49
5763	49
5766	49
5768	49
5772	49
5774	49
5775	49
5776	49
5778	49
5779	49
5780	49
5781	49
5784	49
5785	49
5788	49
5793	48
5795	48
5801	48
5818	48
5819	48
5822	48
5823	48
5825	48
5826	48
5830	48
5831	48
5833	48
5839	48
5846	48
5856	48
5859	48
5860	48
5863	48
5867	48
5868	48
5873	48
5874	48
5875	48
5877	48
5885	48
5889	48
5892	48
5894	48
5896	48
5900	48
5902	48
5903	48
5904	48
5905	48
5907	48
5909	48
5910	48
5911	48
5912	48
5914	48
5919	48
5920	48
5922	48
5923	48
5925	48
5927	48
5931	48
5933	48
5934	48
5941	48
5943	48
5951	48
5957	48
5960	48
5963	48
5966	48
5971	48
5972	48
5974	48
5975	48
5980	48
5982	48
5984	48
5986	48
5987	48
5988	48
5989	48
5991	48
5993	48
5996	48
6000	48
6001	48
6002	48
6003	48
6004	48
6006	48
6007	48
6008	48
6009	48
6010	48
6011	48
6017	48
6019	48
6020	48
6021	48
6023	48
6026	48
6027	48
6029	48
6031	48
6032	48
6034	48
6035	48
6036	48
6040	48
6045	48
6046	48
6047	48
6048	48
6049	48
6050	48
6051	48
6053	48
6054	48
6063	47
6065	47
6075	47
6076	47
6077	47
6078	47
6080	47
6083	47
6084	47
6089	47
6095	47
6101	47
6103	47
6104	47
6105	47
6107	47
6110	47
6111	47
6113	47
6116	47
6118	47
6122	47
6123	47
6124	47
6129	47
6132	47
6133	47
6137	47
6139	47
6140	47
6143	47
6154	47
6155	47
6156	47
6157	47
6159	47
6162	47
6163	47
6166	47
6167	47
6168	47
6169	47
6170	47
6171	47
6173	47
6174	47
6175	47
6178	47
6180	47
6181	47
6182	47
6184	47
6185	47
6189	47
6192	47
6193	47
6194	47
6195	47
6198	47
6200	47
6204	47
6206	47
6207	47
6208	47
6210	47
6212	47
6213	47
6215	47
6218	47
6219	47
6220	47
6221	47
6222	47
6224	47
6225	47
6226	47
6227	47
6228	47
6229	47
6232	47
6235	47
6240	47
6249	46
6258	46
6260	46
6265	46
6266	46
6268	46
6270	46
6273	46
6274	46
6275	46
6276	46
6280	46
6282	46
6283	46
6284	46
6285	46
6286	46
6289	46
6290	46
6291	46
6293	46
6296	46
6297	46
6301	46
6302	46
6303	46
6304	46
6305	46
6308	46
6310	46
6321	46
6322	46
6323	46
6326	46
6331	46
6336	46
6339	46
6341	46
6347	46
6351	46
6352	46
6353	46
6356	46
6357	46
6358	46
6361	46
6364	46
6366	46
6368	46
6370	46
6371	46
6372	46
6375	46
6376	46
6377	46
6378	46
6379	46
6388	46
6389	46
6390	46
6391	46
6394	46
6397	46
6400	46
6402	46
6403	46
6411	46
6415	46
6416	46
6420	46
6421	46
6424	46
6428	46
6429	46
6430	46
6432	46
6433	46
6434	46
6435	46
6440	46
6442	46
6443	46
6444	46
6446	46
6449	45
6451	45
6456	45
6460	45
6461	45
6463	45
6464	45
6467	45
6476	45
6479	45
6480	45
6482	45
6484	45
6485	45
6486	45
6487	45
6490	45
6497	45
6502	45
6503	45
6509	45
6512	45
6514	45
6517	45
6524	45
6525	45
6526	45
6527	45
6529	45
6530	45
6531	45
6532	45
6537	45
6539	45
6540	45
6542	45
6550	45
6551	45
6552	45
6557	45
6562	45
6563	45
6568	45
6569	45
6570	45
6571	45
6574	45
6575	45
6576	45
6580	45
6581	45
6582	45
6583	45
6587	45
6588	45
6589	45
6591	45
6592	45
6593	45
6594	45
6595	45
6598	45
6605	45
6606	45
6608	45
6609	45
6610	45
6611	45
6612	45
6614	45
6615	45
6616	45
6617	45
6618	45
6619	45
6621	45
6622	45
6624	45
6625	45
6627	45
6628	45
6630	45
6633	45
6634	45
6635	45
6636	45
6643	45
6644	45
6645	45
6646	45
6647	45
6648	45
6650	45
6651	45
6652	45
6653	45
6654	45
6656	45
6657	45
6658	45
6659	45
6660	45
6661	45
6662	45
6665	45
6666	45
6671	44
6672	44
6674	44
6676	44
6677	44
6683	44
6690	44
6694	44
6696	44
6699	44
6703	44
6704	44
6707	44
6708	44
6712	44
6714	44
6718	44
6719	44
6720	44
6724	44
6730	44
6731	44
6736	44
6738	44
6739	44
6740	44
6751	44
6753	44
6758	44
6761	44
6763	44
6767	44
6769	44
6773	44
6775	44
6778	44
6783	44
6789	44
6795	44
6796	44
6801	44
6803	44
6805	44
6807	44
6810	44
6811	44
6812	44
6816	44
6817	44
6818	44
6822	44
6823	44
6824	44
6827	44
6829	44
6832	44
6833	44
6835	44
6836	44
6841	44
6843	44
6844	44
6849	44
6850	44
6851	44
6854	44
6858	44
6860	44
6861	44
6862	44
6863	44
6864	44
6866	44
6868	44
6870	44
6873	44
6876	44
6878	44
6879	44
6880	44
6881	44
6883	44
6884	44
6886	44
6889	44
6892	44
6895	44
6896	44
6900	44
6901	44
6902	44
6905	44
6906	44
6908	44
6909	44
6910	44
6914	44
6915	44
6916	44
6919	44
6922	44
6923	44
6925	44
6926	44
6928	44
6929	44
6931	44
6933	44
6934	44
6936	44
6938	44
6939	44
6944	44
6951	44
6952	44
6955	44
6958	44
6959	44
6960	44
6961	44
6966	44
6970	44
6972	44
6973	44
6977	44
6978	44
6979	44
6981	44
6982	44
6985	44
6986	44
6988	44
6989	44
6991	44
6993	44
6994	44
6995	44
6997	44
6998	44
6999	44
7000	44
7003	44
7005	44
7007	44
7008	44
7011	44
7013	43
7014	43
7020	43
7023	43
7026	43
7033	43
7038	43
7042	43
7045	43
7046	43
7047	43
7048	43
7052	43
7053	43
7060	43
7061	43
7065	43
7066	43
7072	43
7073	43
7075	43
7079	43
7082	43
7083	43
7084	43
7085	43
7086	43
7087	43
7091	43
7096	43
7097	43
7098	43
7101	43
7102	43
7103	43
7104	43
7109	43
7112	43
7115	43
7117	43
7118	43
7119	43
7120	43
7122	43
7125	43
7126	43
7128	43
7130	43
7132	43
7134	43
7135	43
7137	43
7138	43
7139	43
7142	43
7143	43
7144	43
7145	43
7147	43
7148	43
7149	43
7150	43
7152	43
7153	43
7157	43
7159	43
7162	43
7163	43
7164	43
7166	43
7167	43
7169	43
7170	43
7171	43
7172	43
7173	43
7174	43
7177	43
7184	43
7185	43
7188	43
7189	43
7191	43
7192	43
7193	43
7194	43
7201	43
7203	43
7204	43
7206	43
7207	43
7209	43
7210	43
7213	43
7214	43
7217	43
7222	42
7226	42
7227	42
7230	42
7232	42
7236	42
7240	42
7242	42
7243	42
7248	42
7250	42
7256	42
7257	42
7261	42
7267	42
7268	42
7272	42
7274	42
7275	42
7277	42
7282	42
7284	42
7288	42
7289	42
7293	42
7301	42
7304	42
7305	42
7309	42
7311	42
7318	42
7320	42
7323	42
7326	42
7327	42
7328	42
7331	42
7334	42
7336	42
7339	42
7342	42
7343	42
7346	42
7349	42
7352	42
7355	42
7357	42
7358	42
7359	42
7360	42
7361	42
7366	42
7368	42
7370	42
7372	42
7373	42
7374	42
7378	42
7380	42
7381	42
7382	42
7386	42
7387	42
7389	42
7390	42
7391	42
7396	42
7401	42
7403	42
7406	42
7409	42
7411	42
7415	42
7420	42
7421	42
7422	42
7425	42
7427	42
7428	42
7429	42
7430	42
7431	42
7433	42
7434	42
7435	42
7436	42
7437	42
7438	42
7439	42
7440	42
7441	42
7443	42
7444	42
7445	42
7447	42
7451	42
7453	42
7456	41
7458	41
7466	41
7467	41
7473	41
7481	41
7482	41
7486	41
7487	41
7489	41
7495	41
7496	41
7497	41
7504	41
7505	41
7507	41
7508	41
7510	41
7515	41
7516	41
7517	41
7518	41
7520	41
7525	41
7526	41
7530	41
7532	41
7537	41
7543	41
7548	41
7550	41
7554	41
7562	41
7563	41
7566	41
7572	41
7576	41
7581	41
7584	41
7586	41
7589	41
7591	41
7592	41
7593	41
7598	41
7599	41
7600	41
7601	41
7602	41
7603	41
7604	41
7605	41
7607	41
7609	41
7610	41
7611	41
7614	41
7616	41
7619	41
7622	41
7623	41
7626	41
7627	41
7628	41
7629	41
7632	41
7633	41
7635	41
7641	41
7642	41
7643	41
7647	41
7649	41
7652	41
7656	41
7661	41
7663	41
7664	41
7667	41
7670	41
7671	41
7672	41
7675	41
7678	41
7679	41
7681	41
7683	41
7684	41
7685	41
7687	41
7688	41
7689	41
7690	41
7691	41
7694	41
7697	41
7699	41
7700	41
7702	41
7705	41
7707	41
7708	41
7709	40
7710	40
7712	40
7713	40
7714	40
7715	40
7716	40
7717	40
7721	40
7730	40
7734	40
7738	40
7739	40
7740	40
7741	40
7743	40
7746	40
7755	40
7756	40
7758	40
7764	40
7766	40
7773	40
7777	40
7782	40
7784	40
7785	40
7790	40
7792	40
7795	40
7796	40
7801	40
7806	40
7811	40
7816	40
7817	40
7819	40
7821	40
7823	40
7825	40
7826	40
7827	40
7829	40
7831	40
7833	40
7836	40
7837	40
7840	40
7845	40
7846	40
7848	40
7849	40
7851	40
7852	40
7856	40
7857	40
7859	40
7863	40
7868	40
7873	40
7876	40
7877	40
7878	40
7879	40
7881	40
7890	40
7891	40
7893	40
7901	40
7903	40
7907	40
7911	40
7916	40
7921	40
7925	40
7926	40
7930	40
7931	40
7937	40
7938	40
7940	40
7943	40
7946	40
7947	40
7949	40
7950	40
7951	40
7953	40
7954	40
7955	40
7956	40
7961	40
7963	40
7972	40
7974	40
7981	40
7984	40
7991	40
7992	40
7993	40
7996	40
7998	40
7999	40
8000	40
8001	40
8002	40
8003	40
8005	40
8007	40
8009	40
8011	40
8016	40
8018	40
8019	40
8020	40
8021	40
8023	40
8024	40
8026	40
8027	40
8029	40
8030	40
8031	40
8033	40
8035	40
8038	40
8041	40
8043	40
8045	40
8047	40
8048	40
8053	40
8058	40
8063	40
8065	40
8067	40
8068	40
8070	40
8072	40
8074	40
8076	40
8077	40
8079	40
8080	40
8082	40
8083	40
8084	40
8085	40
8087	40
8094	40
8095	40
8096	40
8098	40
8099	40
8102	40
8109	39
8110	39
8114	39
8125	39
8126	39
8132	39
8133	39
8137	39
8140	39
8149	39
8152	39
8159	39
8160	39
8164	39
8166	39
8169	39
8170	39
8178	39
8179	39
8180	39
8181	39
8183	39
8187	39
8188	39
8194	39
8196	39
8197	39
8200	39
8201	39
8202	39
8203	39
8205	39
8207	39
8209	39
8215	39
8219	39
8220	39
8223	39
8227	39
8230	39
8233	39
8246	39
8248	39
8250	39
8253	39
8256	39
8260	39
8267	39
8268	39
8270	39
8271	39
8272	39
8273	39
8277	39
8279	39
8280	39
8281	39
8283	39
8284	39
8285	39
8286	39
8288	39
8289	39
8295	39
8297	39
8300	39
8301	39
8305	39
8306	39
8308	39
8309	39
8311	39
8312	39
8314	39
8315	39
8316	39
8317	39
8318	39
8321	39
8322	39
8323	39
8329	39
8330	39
8331	39
8332	39
8334	39
8340	39
8342	39
8343	39
8345	39
8346	39
8349	39
8350	39
8351	39
8356	39
8357	39
8362	39
8363	39
8369	39
8371	39
8373	39
8376	39
8377	39
8378	39
8379	39
8382	39
8383	39
8387	39
8388	39
8389	39
8390	39
8391	39
8393	39
8396	39
8397	39
8399	39
8401	39
8403	39
8408	39
8409	39
8410	39
8411	39
8412	39
8413	39
8415	39
8416	39
8417	39
8419	39
8422	39
8424	39
8425	39
8432	38
8433	38
8434	38
8435	38
8444	38
8445	38
8450	38
8458	38
8462	38
8464	38
8475	38
8476	38
8479	38
8481	38
8482	38
8483	38
8485	38
8493	38
8494	38
8495	38
8498	38
8506	38
8509	38
8511	38
8512	38
8516	38
8517	38
8521	38
8531	38
8533	38
8535	38
8539	38
8540	38
8542	38
8545	38
8546	38
8553	38
8559	38
8560	38
8561	38
8567	38
8569	38
8571	38
8581	38
8582	38
8583	38
8584	38
8588	38
8589	38
8590	38
8591	38
8592	38
8593	38
8594	38
8595	38
8599	38
8603	38
8604	38
8605	38
8606	38
8607	38
8608	38
8609	38
8610	38
8611	38
8612	38
8613	38
8614	38
8616	38
8617	38
8620	38
8622	38
8624	38
8625	38
8626	38
8627	38
8628	38
8629	38
8631	38
8632	38
8635	38
8636	38
8637	38
8638	38
8639	38
8640	38
8641	38
8643	38
8645	38
8654	38
8656	38
8659	38
8661	38
8662	38
8664	38
8666	38
8668	38
8669	38
8670	38
8671	38
8672	38
8673	38
8674	38
8675	38
8676	38
8678	38
8679	38
8680	38
8682	38
8686	38
8688	38
8690	38
8691	38
8693	38
8694	38
8695	38
8700	38
8701	38
8703	38
8706	38
8707	38
8711	38
8714	38
8715	38
8716	38
8717	38
8719	38
8720	38
8723	38
8728	37
8733	37
8735	37
8736	37
8737	37
8738	37
8741	37
8743	37
8750	37
8754	37
8756	37
8759	37
8767	37
8782	37
8784	37
8786	37
8793	37
8797	37
8800	37
8803	37
8805	37
8806	37
8807	37
8809	37
8810	37
8812	37
8818	37
8819	37
8820	37
8823	37
8830	37
8833	37
8834	37
8841	37
8843	37
8846	37
8852	37
8853	37
8857	37
8860	37
8862	37
8863	37
8864	37
8866	37
8867	37
8870	37
8872	37
8875	37
8879	37
8880	37
8882	37
8889	37
8891	37
8893	37
8894	37
8898	37
8899	37
8901	37
8905	37
8906	37
8907	37
8908	37
8909	37
8910	37
8911	37
8912	37
8915	37
8916	37
8918	37
8919	37
8921	37
8927	37
8930	37
8931	37
8933	37
8934	37
8935	37
8940	37
8943	37
8948	37
8949	37
8950	37
8952	37
8953	37
8954	37
8957	37
8959	37
8961	37
8965	37
8966	37
8968	37
8969	37
8970	37
8971	37
8972	37
8974	37
8975	37
8977	37
8981	37
8982	37
8983	37
8985	37
8988	37
8989	37
8990	37
8995	37
8996	37
8999	37
9006	37
9007	37
9008	37
9016	37
9018	37
9026	37
9027	37
9028	37
9029	37
9031	37
9034	37
9035	37
9036	37
9037	37
9038	37
9041	37
9042	37
9044	37
9045	37
9048	37
9054	37
9056	37
9057	37
9058	36
9061	36
9062	36
9065	36
9069	36
9073	36
9078	36
9084	36
9085	36
9086	36
9094	36
9096	36
9099	36
9104	36
9107	36
9109	36
9111	36
9113	36
9114	36
9117	36
9119	36
9126	36
9127	36
9129	36
9134	36
9137	36
9139	36
9141	36
9142	36
9143	36
9146	36
9149	36
9150	36
9158	36
9160	36
9165	36
9170	36
9173	36
9174	36
9175	36
9182	36
9183	36
9185	36
9187	36
9188	36
9193	36
9194	36
9197	36
9198	36
9201	36
9202	36
9203	36
9204	36
9205	36
9207	36
9209	36
9213	36
9216	36
9234	36
9236	36
9238	36
9239	36
9240	36
9245	36
9248	36
9249	36
9250	36
9251	36
9258	36
9260	36
9264	36
9267	36
9271	36
9272	36
9277	36
9282	36
9284	36
9286	36
9288	36
9293	36
9296	36
9299	36
9302	36
9305	36
9307	36
9308	36
9309	36
9314	36
9317	36
9323	36
9331	36
9339	36
9348	36
9352	36
9354	36
9364	36
9366	36
9368	36
9371	36
9382	36
9384	36
9385	36
9386	36
9393	36
9394	36
9396	36
9397	36
9400	36
9401	36
9404	36
9406	36
9408	36
9410	36
9411	36
9412	36
9413	36
9414	36
9417	36
9419	36
9420	36
9421	36
9422	36
9423	36
9424	36
9426	36
9429	36
9430	36
9438	36
9443	36
9444	36
9446	36
9448	36
9455	36
9457	36
9459	36
9463	36
9464	36
9466	36
9467	36
9468	36
9473	36
9475	36
9476	36
9479	36
9482	36
9483	36
9486	36
9488	36
9489	36
9490	36
9491	36
9493	36
9502	36
9509	36
9514	36
9517	36
9519	36
9520	36
9524	36
9525	36
9526	36
9528	36
9529	36
9530	36
9531	36
9532	36
9533	36
9534	36
9535	36
9536	36
9537	36
9538	36
9540	36
9544	36
9545	36
9546	36
9547	36
9548	36
9549	36
9550	36
9552	36
9554	36
9555	36
9558	36
9559	36
9560	36
9568	35
9569	35
9571	35
9574	35
9575	35
9576	35
9577	35
9582	35
9584	35
9587	35
9589	35
9591	35
9593	35
9612	35
9614	35
9616	35
9622	35
9643	35
9649	35
9652	35
9659	35
9661	35
9663	35
9669	35
9672	35
9677	35
9678	35
9681	35
9684	35
9687	35
9692	35
9693	35
9694	35
9698	35
9699	35
9701	35
9702	35
9704	35
9707	35
9711	35
9712	35
9713	35
9714	35
9715	35
9718	35
9720	35
9721	35
9723	35
9724	35
9725	35
9727	35
9731	35
9737	35
9740	35
9741	35
9743	35
9746	35
9747	35
9748	35
9749	35
9750	35
9752	35
9753	35
9756	35
9760	35
9763	35
9766	35
9767	35
9768	35
9770	35
9771	35
9774	35
9779	35
9781	35
9782	35
9783	35
9784	35
9785	35
9786	35
9787	35
9788	35
9790	35
9796	35
9797	35
9798	35
9800	35
9807	35
9808	35
9811	35
9812	35
9814	35
9815	35
9817	35
9819	35
9820	35
9825	35
9826	35
9827	35
9828	35
9832	35
9834	35
9835	35
9836	35
9837	35
9841	35
9850	35
9853	35
9854	35
9861	35
9862	35
9863	35
9871	35
9876	35
9877	35
9878	35
9883	35
9884	35
9886	35
9887	35
9889	35
9892	35
9896	35
9897	35
9900	35
9901	35
9905	35
9906	35
9908	35
9909	35
9922	34
9924	34
9925	34
9927	34
9929	34
9936	34
9938	34
9940	34
9941	34
9952	34
9954	34
9955	34
9964	34
9965	34
9971	34
9972	34
9973	34
9976	34
9981	34
9983	34
9992	34
9993	34
9996	34
10003	34
10005	34
10006	34
10009	34
10011	34
10012	34
10015	34
10016	34
10021	34
10026	34
10033	34
10036	34
10040	34
10041	34
10042	34
10044	34
10045	34
10051	34
10052	34
10059	34
10060	34
10064	34
10066	34
10084	34
10089	34
10091	34
10092	34
10093	34
10094	34
10098	34
10106	34
10107	34
10109	34
10112	34
10113	34
10115	34
10116	34
10117	34
10118	34
10123	34
10124	34
10125	34
10128	34
10131	34
10132	34
10135	34
10136	34
10137	34
10138	34
10139	34
10144	34
10146	34
10147	34
10149	34
10150	34
10152	34
10154	34
10157	34
10160	34
10161	34
10163	34
10166	34
10167	34
10169	34
10170	34
10172	34
10176	34
10178	34
10190	34
10193	34
10194	34
10198	34
10203	34
10205	34
10206	34
10212	34
10213	34
10216	34
10217	34
10218	34
10229	34
10234	34
10240	34
10241	34
10242	34
10243	34
10247	34
10248	34
10250	34
10251	34
10252	34
10253	34
10255	34
10256	34
10257	34
10258	34
10259	34
10263	34
10264	34
10266	34
10268	34
10269	34
10270	34
10271	34
10273	34
10274	34
10275	34
10278	34
10280	34
10281	34
10282	34
10287	33
10288	33
10291	33
10292	33
10294	33
10296	33
10297	33
10298	33
10306	33
10309	33
10312	33
10317	33
10322	33
10325	33
10326	33
10328	33
10332	33
10333	33
10340	33
10341	33
10342	33
10346	33
10347	33
10348	33
10351	33
10355	33
10358	33
10359	33
10363	33
10366	33
10367	33
10368	33
10371	33
10374	33
10382	33
10385	33
10387	33
10388	33
10393	33
10395	33
10398	33
10400	33
10401	33
10411	33
10414	33
10415	33
10416	33
10417	33
10418	33
10419	33
10420	33
10423	33
10431	33
10432	33
10435	33
10439	33
10441	33
10443	33
10448	33
10454	33
10459	33
10462	33
10469	33
10470	33
10473	33
10475	33
10481	33
10483	33
10484	33
10488	33
10489	33
10490	33
10494	33
10500	33
10502	33
10503	33
10504	33
10505	33
10509	33
10511	33
10513	33
10514	33
10515	33
10519	33
10520	33
10521	33
10522	33
10525	33
10526	33
10531	33
10532	33
10534	33
10536	33
10537	33
10541	33
10543	33
10545	33
10546	33
10550	33
10555	33
10557	33
10562	33
10563	33
10564	33
10565	33
10567	33
10569	33
10570	33
10573	33
10578	33
10579	33
10580	33
10586	33
10587	33
10588	33
10589	33
10593	33
10596	33
10602	33
10603	33
10606	33
10607	33
10608	33
10615	33
10616	33
10619	33
10622	33
10625	33
10627	33
10628	33
10629	33
10639	33
10641	33
10645	33
10646	33
10647	33
10649	33
10652	33
10654	33
10657	33
10659	33
10660	33
10661	33
10662	33
10663	33
10664	33
10666	33
10670	33
10672	33
10673	33
10674	33
10676	33
10677	33
10678	33
10679	33
10680	33
10683	33
10685	33
10688	33
10690	33
10691	33
10693	33
10700	33
10701	33
10704	33
10707	32
10708	32
10710	32
10713	32
10717	32
10720	32
10721	32
10722	32
10725	32
10733	32
10735	32
10738	32
10739	32
10740	32
10744	32
10748	32
10751	32
10754	32
10760	32
10761	32
10765	32
10768	32
10774	32
10777	32
10779	32
10781	32
10782	32
10787	32
10793	32
10799	32
10801	32
10803	32
10805	32
10806	32
10809	32
10817	32
10821	32
10824	32
10825	32
10827	32
10830	32
10831	32
10836	32
10837	32
10838	32
10841	32
10842	32
10844	32
10845	32
10846	32
10848	32
10852	32
10860	32
10861	32
10863	32
10865	32
10869	32
10876	32
10877	32
10881	32
10883	32
10884	32
10890	32
10892	32
10899	32
10902	32
10909	32
10918	32
10919	32
10920	32
10924	32
10927	32
10932	32
10936	32
10938	32
10944	32
10947	32
10949	32
10950	32
10951	32
10955	32
10956	32
10957	32
10960	32
10966	32
10967	32
10971	32
10972	32
10975	32
10977	32
10989	32
10992	32
10996	32
10999	32
11003	32
11011	32
11012	32
11013	32
11015	32
11022	32
11023	32
11026	32
11028	32
11030	32
11031	32
11033	32
11042	32
11047	32
11049	32
11051	32
11053	32
11055	32
11057	32
11063	32
11065	32
11075	32
11078	32
11080	32
11082	32
11093	32
11095	32
11097	32
11098	32
11099	32
11100	32
11102	32
11105	32
11106	32
11114	32
11117	32
11120	32
11122	32
11125	32
11127	32
11128	32
11131	32
11133	32
11135	32
11137	32
11139	32
11144	32
11146	32
11147	32
11150	32
11151	32
11152	32
11153	32
11156	32
11158	32
11159	32
11160	32
11162	32
11165	32
11168	32
11170	32
11171	32
11173	32
11175	32
11176	32
11177	32
11178	32
11179	32
11183	32
11185	32
11186	32
11187	32
11190	32
11198	32
11203	32
11206	32
11208	32
11210	32
11215	32
11216	32
11222	32
11224	32
11227	32
11228	32
11230	32
11232	32
11233	32
11236	32
11238	32
11239	32
11241	32
11242	32
11244	32
11245	32
11248	32
11255	32
11256	32
11258	32
11259	32
11260	32
11268	32
11270	32
11277	32
11278	32
11283	32
11284	32
11287	32
11290	32
11294	32
11295	32
11298	32
11299	32
11303	32
11304	32
11307	32
11308	32
11309	32
11311	32
11312	32
11314	32
11316	32
11317	32
11318	32
11319	32
11320	32
11322	32
11327	32
11333	32
11335	32
11340	32
11341	32
11351	31
11354	31
11356	31
11357	31
11361	31
11362	31
11369	31
11370	31
11373	31
11374	31
11375	31
11385	31
11390	31
11397	31
11407	31
11408	31
11409	31
11410	31
11414	31
11415	31
11416	31
11423	31
11425	31
11428	31
11431	31
11435	31
11436	31
11439	31
11445	31
11449	31
11451	31
11452	31
11453	31
11464	31
11466	31
11469	31
11470	31
11471	31
11474	31
11479	31
11482	31
11483	31
11484	31
11486	31
11487	31
11488	31
11496	31
11497	31
11498	31
11502	31
11506	31
11510	31
11516	31
11517	31
11521	31
11522	31
11525	31
11526	31
11528	31
11532	31
11537	31
11539	31
11540	31
11541	31
11543	31
11545	31
11551	31
11555	31
11568	31
11569	31
11571	31
11577	31
11579	31
11580	31
11589	31
11593	31
11599	31
11600	31
11605	31
11606	31
11607	31
11611	31
11612	31
11613	31
11614	31
11617	31
11621	31
11624	31
11625	31
11626	31
11629	31
11631	31
11632	31
11634	31
11635	31
11638	31
11639	31
11640	31
11641	31
11642	31
11644	31
11645	31
11648	31
11654	31
11663	31
11665	31
11667	31
11668	31
11670	31
11676	31
11677	31
11678	31
11680	31
11681	31
11683	31
11689	31
11690	31
11691	31
11692	31
11694	31
11698	31
11699	31
11701	31
11702	31
11714	31
11716	31
11719	31
11721	31
11725	31
11726	31
11727	31
11728	31
11729	31
11730	31
11731	31
11733	31
11736	31
11745	31
11748	31
11749	31
11753	31
11754	31
11755	31
11757	31
11763	31
11767	31
11770	31
11777	31
11779	31
11780	31
11781	31
11782	31
11783	31
11785	31
11786	31
11789	31
11791	31
11792	31
11793	31
11794	31
11798	31
11800	31
11801	31
11802	31
11803	31
11804	31
11805	31
11807	31
11810	31
11811	31
11814	31
11815	31
11817	31
11818	31
11819	31
11820	31
11826	31
11829	31
11830	31
11832	31
11834	31
11837	31
11844	30
11846	30
11847	30
11851	30
11852	30
11856	30
11858	30
11859	30
11862	30
11869	30
11872	30
11874	30
11875	30
11876	30
11880	30
11883	30
11884	30
11887	30
11892	30
11893	30
11895	30
11898	30
11900	30
11901	30
11911	30
11914	30
11919	30
11920	30
11926	30
11928	30
11929	30
11932	30
11937	30
11941	30
11945	30
11954	30
11959	30
11960	30
11969	30
11974	30
11982	30
11983	30
11987	30
11989	30
11994	30
11996	30
11998	30
12002	30
12004	30
12006	30
12007	30
12015	30
12018	30
12020	30
12027	30
12029	30
12030	30
12031	30
12032	30
12034	30
12035	30
12043	30
12044	30
12045	30
12048	30
12050	30
12052	30
12053	30
12055	30
12062	30
12064	30
12065	30
12076	30
12077	30
12082	30
12087	30
12088	30
12089	30
12091	30
12093	30
12098	30
12099	30
12101	30
12109	30
12110	30
12112	30
12114	30
12115	30
12118	30
12122	30
12123	30
12125	30
12126	30
12128	30
12129	30
12134	30
12137	30
12139	30
12141	30
12142	30
12144	30
12147	30
12149	30
12150	30
12155	30
12156	30
12157	30
12160	30
12162	30
12168	30
12170	30
12172	30
12175	30
12178	30
12179	30
12184	30
12186	30
12187	30
12189	30
12191	30
12193	30
12194	30
12195	30
12197	30
12199	30
12200	30
12201	30
12202	30
12203	30
12210	30
12215	30
12219	30
12221	30
12225	30
12228	30
12229	30
12230	30
12231	30
12232	30
12233	30
12234	30
12236	30
12238	30
12239	30
12244	30
12245	30
12246	30
12250	30
12251	30
12253	30
12255	30
12256	30
12259	30
12261	30
12264	30
12265	30
12269	30
12270	30
12272	30
12275	30
12279	30
12281	30
12282	30
12283	30
12285	30
12288	30
12289	30
12291	30
12292	30
12293	30
12295	30
12296	30
12297	30
12298	30
12299	30
12302	30
12305	30
12306	30
12307	30
12308	30
12309	30
12311	30
12312	30
12313	30
12314	30
12315	30
12316	30
12317	30
12320	30
12324	30
12329	30
12330	30
12331	30
12332	30
12333	30
12334	30
12336	30
12337	30
12339	30
12344	30
12350	30
12355	30
12356	30
12357	30
12359	30
12361	30
12362	30
12364	30
12366	30
12367	30
12370	30
12384	29
12389	29
12397	29
12401	29
12410	29
12412	29
12415	29
12417	29
12426	29
12431	29
12433	29
12442	29
12445	29
12454	29
12455	29
12456	29
12457	29
12460	29
12463	29
12464	29
12465	29
12472	29
12473	29
12476	29
12477	29
12482	29
12487	29
12489	29
12491	29
12493	29
12494	29
12495	29
12504	29
12508	29
12509	29
12518	29
12521	29
12530	29
12535	29
12537	29
12539	29
12543	29
12547	29
12557	29
12558	29
12561	29
12564	29
12574	29
12575	29
12577	29
12580	29
12582	29
12583	29
12584	29
12586	29
12588	29
12589	29
12595	29
12596	29
12599	29
12600	29
12610	29
12613	29
12620	29
12621	29
12626	29
12637	29
12638	29
12643	29
12645	29
12651	29
12652	29
12658	29
12664	29
12668	29
12670	29
12674	29
12676	29
12677	29
12678	29
12681	29
12682	29
12686	29
12688	29
12690	29
12691	29
12692	29
12694	29
12695	29
12696	29
12699	29
12704	29
12705	29
12706	29
12708	29
12709	29
12710	29
12715	29
12718	29
12720	29
12721	29
12722	29
12724	29
12726	29
12727	29
12728	29
12729	29
12730	29
12731	29
12739	29
12740	29
12741	29
12742	29
12743	29
12749	29
12750	29
12752	29
12754	29
12755	29
12757	29
12759	29
12760	29
12761	29
12762	29
12763	29
12766	29
12768	29
12769	29
12770	29
12772	29
12773	29
12776	29
12777	29
12781	29
12782	29
12791	29
12792	29
12795	29
12797	29
12798	29
12801	29
12803	29
12804	29
12808	29
12814	29
12815	29
12819	29
12825	29
12826	29
12827	29
12828	29
12830	29
12831	29
12833	29
12835	29
12836	29
12837	29
12838	29
12840	29
12841	29
12842	29
12844	29
12846	29
12856	29
12861	29
12862	29
12867	29
12868	29
12876	29
12878	29
12879	29
12880	29
12884	29
12885	29
12886	29
12888	29
12890	29
12891	29
12892	29
12893	29
12895	29
12896	29
12897	29
12898	29
12902	29
12904	29
12906	29
12908	29
12909	29
12910	29
12912	29
12915	29
12923	29
12925	29
12927	29
12929	29
12932	29
12933	29
12934	29
12936	29
12937	29
12940	29
12942	29
12946	29
12958	28
12961	28
12966	28
12970	28
12975	28
12978	28
12980	28
12988	28
12989	28
12990	28
12994	28
12998	28
13001	28
13002	28
13006	28
13009	28
13013	28
13017	28
13019	28
13023	28
13024	28
13025	28
13028	28
13029	28
13033	28
13042	28
13046	28
13049	28
13050	28
13052	28
13053	28
13057	28
13058	28
13061	28
13063	28
13064	28
13069	28
13077	28
13095	28
13096	28
13100	28
13101	28
13102	28
13107	28
13108	28
13121	28
13124	28
13126	28
13128	28
13130	28
13131	28
13134	28
13139	28
13146	28
13151	28
13153	28
13159	28
13163	28
13164	28
13173	28
13175	28
13182	28
13185	28
13186	28
13187	28
13188	28
13189	28
13195	28
13200	28
13222	28
13224	28
13231	28
13233	28
13236	28
13240	28
13242	28
13243	28
13245	28
13246	28
13251	28
13255	28
13265	28
13272	28
13279	28
13280	28
13283	28
13286	28
13288	28
13290	28
13291	28
13296	28
13298	28
13306	28
13307	28
13312	28
13314	28
13315	28
13317	28
13324	28
13328	28
13335	28
13341	28
13342	28
13348	28
13354	28
13357	28
13359	28
13364	28
13365	28
13366	28
13374	28
13375	28
13381	28
13387	28
13395	28
13398	28
13402	28
13403	28
13419	28
13421	28
13422	28
13424	28
13427	28
13428	28
13430	28
13435	28
13437	28
13449	28
13450	28
13452	28
13458	28
13459	28
13463	28
13464	28
13466	28
13468	28
13469	28
13471	28
13472	28
13479	28
13480	28
13485	28
13486	28
13495	28
13498	28
13502	28
13504	28
13505	28
13509	28
13518	28
13521	28
13522	28
13523	28
13524	28
13525	28
13526	28
13538	28
13539	28
13545	28
13547	28
13548	28
13550	28
13551	28
13552	28
13553	28
13554	28
13557	28
13558	28
13560	28
13563	28
13567	28
13571	28
13572	28
13575	28
13587	28
13589	28
13591	28
13593	28
13594	28
13595	28
13596	28
13597	28
13598	28
13602	28
13603	28
13605	28
13606	28
13607	28
13609	28
13610	28
13613	28
13615	28
13616	28
13620	28
13623	28
13625	28
13628	28
13629	28
13631	28
13632	28
13633	28
13634	28
13638	28
13639	28
13647	28
13648	28
13649	28
13653	28
13655	28
13657	28
13660	28
13661	28
13663	28
13664	28
13668	28
13670	28
13672	28
13688	28
13690	28
13691	28
13692	28
13693	28
13695	28
13696	28
13697	28
13700	28
13701	28
13704	28
13708	28
13709	28
13710	28
13714	28
13715	28
13717	28
13718	28
13722	28
13726	28
13732	28
13736	28
13737	28
13743	28
13752	28
13753	28
13754	28
13755	28
13756	28
13758	28
13759	28
13760	28
13761	28
13763	28
13764	28
13765	28
13767	28
13769	28
13770	28
13772	28
13778	28
13781	28
13782	28
13783	28
13784	28
13785	28
13789	28
13793	28
13794	28
13795	28
13798	28
13799	28
13801	28
13802	28
13803	28
13805	28
13808	28
13809	28
13810	28
13811	28
13814	28
13816	28
13821	28
13822	28
13823	28
13824	28
13826	28
13829	28
13833	27
13834	27
13849	27
13854	27
13856	27
13862	27
13864	27
13871	27
13879	27
13880	27
13882	27
13884	27
13886	27
13887	27
13889	27
13894	27
13895	27
13897	27
13898	27
13902	27
13905	27
13912	27
13914	27
13917	27
13922	27
13923	27
13926	27
13939	27
13948	27
13949	27
13951	27
13953	27
13958	27
13966	27
13967	27
13970	27
13973	27
13977	27
13978	27
13980	27
13982	27
13986	27
13987	27
13988	27
13989	27
14003	27
14010	27
14011	27
14012	27
14013	27
14014	27
14020	27
14021	27
14024	27
14027	27
14035	27
14041	27
14043	27
14044	27
14050	27
14053	27
14058	27
14059	27
14064	27
14065	27
14074	27
14077	27
14078	27
14084	27
14086	27
14095	27
14099	27
14109	27
14111	27
14112	27
14113	27
14117	27
14118	27
14121	27
14123	27
14128	27
14129	27
14133	27
14135	27
14136	27
14137	27
14140	27
14143	27
14145	27
14146	27
14149	27
14150	27
14152	27
14153	27
14155	27
14157	27
14163	27
14164	27
14166	27
14167	27
14169	27
14171	27
14173	27
14176	27
14177	27
14178	27
14179	27
14182	27
14183	27
14186	27
14191	27
14192	27
14195	27
14199	27
14201	27
14206	27
14212	27
14218	27
14219	27
14220	27
14223	27
14224	27
14226	27
14229	27
14237	27
14238	27
14243	27
14244	27
14246	27
14249	27
14250	27
14251	27
14253	27
14255	27
14258	27
14261	27
14262	27
14264	27
14265	27
14268	27
14273	27
14277	27
14279	27
14280	27
14283	27
14284	27
14289	27
14300	27
14304	27
14308	27
14315	27
14316	27
14318	27
14321	27
14325	27
14327	27
14329	27
14330	27
14336	27
14340	27
14351	27
14356	27
14365	27
14371	27
14375	27
14376	27
14377	27
14378	27
14387	27
14388	27
14389	27
14390	27
14391	27
14399	27
14402	27
14404	27
14407	27
14408	27
14409	27
14415	27
14417	27
14418	27
14419	27
14420	27
14421	27
14426	27
14429	27
14439	27
14441	27
14442	27
14443	27
14444	27
14452	27
14453	27
14454	27
14455	27
14458	27
14459	27
14460	27
14462	27
14463	27
14471	27
14473	27
14477	27
14482	27
14483	27
14485	27
14487	27
14488	27
14489	27
14492	27
14495	26
14499	26
14504	26
14505	26
14506	26
14514	26
14516	26
14519	26
14520	26
14521	26
14524	26
14525	26
14526	26
14529	26
14534	26
14538	26
14542	26
14546	26
14554	26
14555	26
14569	26
14573	26
14588	26
14592	26
14601	26
14603	26
14610	26
14616	26
14618	26
14619	26
14621	26
14623	26
14646	26
14647	26
14654	26
14656	26
14658	26
14662	26
14666	26
14684	26
14690	26
14693	26
14702	26
14710	26
14712	26
14722	26
14725	26
14730	26
14733	26
14735	26
14737	26
14739	26
14741	26
14742	26
14743	26
14751	26
14755	26
14760	26
14763	26
14764	26
14773	26
14777	26
14781	26
14790	26
14793	26
14796	26
14799	26
14800	26
14802	26
14803	26
14810	26
14813	26
14815	26
14817	26
14823	26
14825	26
14831	26
14832	26
14838	26
14840	26
14841	26
14842	26
14844	26
14847	26
14848	26
14850	26
14851	26
14853	26
14855	26
14856	26
14858	26
14863	26
14865	26
14870	26
14873	26
14875	26
14876	26
14879	26
14883	26
14887	26
14889	26
14891	26
14894	26
14895	26
14897	26
14899	26
14901	26
14906	26
14907	26
14909	26
14911	26
14912	26
14914	26
14915	26
14917	26
14919	26
14923	26
14926	26
14928	26
14931	26
14932	26
14933	26
14939	26
14940	26
14943	26
14946	26
14947	26
14953	26
14955	26
14958	26
14959	26
14964	26
14965	26
14966	26
14968	26
14977	26
14978	26
14980	26
14981	26
14985	26
14994	26
14995	26
14996	26
14998	26
15001	26
15008	26
15011	26
15012	26
15014	26
15019	26
15023	26
15026	26
15028	26
15029	26
15031	26
15032	26
15043	26
15046	26
15050	26
15055	26
15061	26
15062	26
15064	26
15065	26
15066	26
15069	26
15070	26
15071	26
15075	26
15077	26
15080	26
15082	26
15083	26
15085	26
15092	26
15098	26
15100	26
15101	26
15102	26
15104	26
15106	26
15117	26
15119	26
15121	26
15123	26
15126	26
15127	26
15138	26
15140	26
15141	26
15145	26
15152	26
15153	26
15155	26
15156	26
15157	26
15163	26
15164	26
15165	26
15166	26
15169	26
15171	26
15173	26
15176	26
15181	26
15182	26
15187	26
15188	26
15190	26
15195	26
15201	26
15202	26
15205	26
15206	26
15209	26
15221	26
15222	26
15224	25
15232	25
15239	25
15243	25
15247	25
15248	25
15249	25
15250	25
15252	25
15255	25
15258	25
15267	25
15268	25
15269	25
15270	25
15272	25
15275	25
15276	25
15278	25
15285	25
15291	25
15299	25
15301	25
15305	25
15306	25
15310	25
15320	25
15324	25
15326	25
15329	25
15330	25
15331	25
15336	25
15338	25
15340	25
15343	25
15347	25
15353	25
15355	25
15368	25
15370	25
15371	25
15374	25
15375	25
15378	25
15383	25
15384	25
15389	25
15390	25
15393	25
15398	25
15399	25
15402	25
15405	25
15409	25
15412	25
15415	25
15419	25
15420	25
15421	25
15431	25
15439	25
15444	25
15453	25
15460	25
15468	25
15471	25
15475	25
15476	25
15481	25
15483	25
15487	25
15490	25
15495	25
15496	25
15502	25
15506	25
15509	25
15513	25
15519	25
15520	25
15524	25
15525	25
15531	25
15533	25
15537	25
15538	25
15541	25
15543	25
15544	25
15551	25
15553	25
15554	25
15562	25
15563	25
15565	25
15568	25
15569	25
15571	25
15572	25
15574	25
15586	25
15588	25
15589	25
15591	25
15593	25
15595	25
15597	25
15608	25
15609	25
15612	25
15613	25
15614	25
15616	25
15621	25
15623	25
15624	25
15625	25
15630	25
15633	25
15635	25
15637	25
15639	25
15640	25
15642	25
15643	25
15644	25
15648	25
15649	25
15650	25
15651	25
15654	25
15655	25
15656	25
15657	25
15658	25
15659	25
15661	25
15664	25
15665	25
15669	25
15675	25
15676	25
15680	25
15689	25
15693	25
15697	25
15698	25
15700	25
15704	25
15706	25
15708	25
15709	25
15715	25
15719	25
15725	25
15728	25
15729	25
15731	25
15732	25
15740	25
15741	25
15752	25
15758	25
15765	25
15769	25
15774	25
15775	25
15778	25
15780	25
15783	25
15785	25
15786	25
15788	25
15794	25
15797	25
15799	25
15803	25
15807	25
15810	25
15812	25
15813	25
15815	25
15816	25
15817	25
15818	25
15820	25
15821	25
15831	25
15832	25
15836	25
15837	25
15838	25
15839	25
15840	25
15841	25
15842	25
15846	25
15847	25
15849	25
15850	25
15852	25
15857	25
15858	25
15860	25
15861	25
15862	25
15864	25
15870	25
15871	25
15873	25
15874	25
15875	25
15877	25
15882	25
15883	25
15884	25
15885	25
15888	25
15889	25
15890	25
15891	25
15893	25
15901	25
15902	25
15906	25
15907	25
15909	25
15910	25
15913	25
15914	25
15916	25
15923	25
15927	25
15932	25
15938	25
15939	25
15940	25
15942	25
15943	25
15944	25
15945	25
15946	25
15948	25
15953	25
15955	25
15957	25
15958	25
15962	25
15965	25
15968	25
15970	25
15980	24
15983	24
15985	24
15986	24
15990	24
15993	24
15995	24
15997	24
16010	24
16025	24
16028	24
16036	24
16038	24
16039	24
16040	24
16041	24
16046	24
16049	24
16052	24
16060	24
16064	24
16065	24
16068	24
16069	24
16071	24
16072	24
16081	24
16083	24
16086	24
16087	24
16091	24
16092	24
16093	24
16099	24
16100	24
16102	24
16107	24
16108	24
16111	24
16112	24
16113	24
16115	24
16119	24
16121	24
16124	24
16128	24
16130	24
16138	24
16139	24
16149	24
16151	24
16157	24
16159	24
16160	24
16171	24
16174	24
16180	24
16185	24
16188	24
16195	24
16196	24
16200	24
16202	24
16204	24
16210	24
16217	24
16221	24
16223	24
16225	24
16227	24
16228	24
16231	24
16233	24
16235	24
16241	24
16244	24
16245	24
16248	24
16255	24
16259	24
16260	24
16270	24
16272	24
16276	24
16277	24
16288	24
16294	24
16307	24
16308	24
16311	24
16313	24
16317	24
16319	24
16323	24
16325	24
16329	24
16335	24
16337	24
16342	24
16344	24
16345	24
16346	24
16348	24
16353	24
16354	24
16357	24
16358	24
16359	24
16360	24
16362	24
16364	24
16377	24
16378	24
16382	24
16383	24
16384	24
16391	24
16394	24
16403	24
16406	24
16409	24
16410	24
16412	24
16413	24
16421	24
16430	24
16431	24
16436	24
16437	24
16441	24
16446	24
16452	24
16453	24
16454	24
16456	24
16460	24
16462	24
16465	24
16466	24
16468	24
16469	24
16476	24
16483	24
16486	24
16488	24
16491	24
16493	24
16500	24
16502	24
16513	24
16515	24
16518	24
16520	24
16522	24
16523	24
16530	24
16537	24
16538	24
16540	24
16541	24
16549	24
16552	24
16557	24
16565	24
16568	24
16570	24
16576	24
16581	24
16587	24
16590	24
16604	24
16606	24
16615	24
16623	24
16626	24
16635	24
16636	24
16637	24
16638	24
16640	24
16644	24
16646	24
16647	24
16649	24
16650	24
16651	24
16654	24
16664	24
16672	24
16674	24
16677	24
16679	24
16680	24
16683	24
16692	24
16699	24
16701	24
16702	24
16707	24
16708	24
16710	24
16713	24
16719	24
16721	24
16722	24
16723	24
16727	24
16731	24
16732	24
16733	24
16735	24
16739	24
16742	24
16743	24
16745	24
16747	24
16748	24
16749	24
16750	24
16752	24
16753	24
16754	24
16756	24
16757	24
16761	24
16765	24
16768	24
16769	24
16770	24
16772	24
16773	24
16775	24
16777	24
16778	24
16780	24
16781	24
16783	24
16784	24
16785	24
16788	24
16792	24
16793	24
16800	24
16801	24
16803	24
16809	24
16813	24
16817	24
16818	24
16819	24
16820	24
16826	24
16828	24
16834	24
16835	24
16836	24
16838	24
16841	24
16843	24
16847	24
16848	24
16849	24
16850	24
16851	24
16852	24
16854	24
16857	24
16858	24
16859	24
16862	24
16863	24
16864	24
16866	24
16870	24
16873	24
16879	24
16893	24
16902	24
16905	24
16909	24
16910	24
16912	24
16913	24
16914	24
16919	24
16921	24
16922	24
16924	24
16930	24
16932	24
16934	24
16939	24
16941	24
16943	24
16945	24
16948	24
16952	24
16957	24
16959	24
16961	24
16962	24
16964	24
16965	24
16970	24
16972	24
16978	24
16980	24
16983	24
16984	24
16985	24
16987	24
16989	24
16996	24
16997	24
17002	24
17007	24
17013	24
17015	24
17016	24
17019	24
17021	24
17022	24
17033	24
17036	24
17039	24
17041	24
17042	24
17043	24
17048	24
17049	24
17051	24
17056	24
17057	24
17063	24
17064	24
17065	24
17066	24
17070	24
17071	24
17072	24
17074	24
17075	24
17076	24
17078	24
17085	24
17086	24
17087	24
17089	24
17090	24
17091	24
17092	24
17093	24
17095	24
17096	24
17099	24
17100	24
17102	24
17104	24
17105	24
17107	24
17108	24
17110	24
17115	24
17117	24
17121	24
17124	24
17128	24
17129	24
17131	24
17138	24
17139	24
17142	24
17148	24
17150	24
17151	24
17156	24
17158	24
17159	24
17164	24
17165	24
17166	24
17170	24
17171	24
17173	24
17177	24
17179	24
17181	24
17183	24
17184	24
17185	24
17186	23
17191	23
17197	23
17204	23
17211	23
17215	23
17218	23
17222	23
17228	23
17229	23
17231	23
17233	23
17235	23
17245	23
17247	23
17255	23
17256	23
17262	23
17263	23
17269	23
17274	23
17278	23
17279	23
17280	23
17281	23
17284	23
17294	23
17297	23
17300	23
17303	23
17304	23
17305	23
17311	23
17322	23
17327	23
17328	23
17338	23
17339	23
17343	23
17348	23
17349	23
17353	23
17356	23
17359	23
17361	23
17362	23
17365	23
17366	23
17373	23
17381	23
17382	23
17383	23
17385	23
17396	23
17400	23
17404	23
17407	23
17408	23
17411	23
17412	23
17418	23
17421	23
17422	23
17426	23
17427	23
17432	23
17433	23
17438	23
17440	23
17447	23
17448	23
17457	23
17458	23
17466	23
17467	23
17470	23
17473	23
17476	23
17481	23
17483	23
17488	23
17489	23
17490	23
17493	23
17494	23
17495	23
17503	23
17504	23
17510	23
17512	23
17522	23
17524	23
17538	23
17543	23
17547	23
17550	23
17551	23
17554	23
17561	23
17565	23
17566	23
17568	23
17572	23
17574	23
17579	23
17580	23
17582	23
17584	23
17587	23
17589	23
17591	23
17599	23
17606	23
17608	23
17616	23
17623	23
17625	23
17627	23
17628	23
17633	23
17634	23
17638	23
17640	23
17641	23
17642	23
17643	23
17644	23
17645	23
17646	23
17647	23
17649	23
17656	23
17657	23
17659	23
17660	23
17663	23
17664	23
17665	23
17672	23
17673	23
17674	23
17676	23
17678	23
17680	23
17684	23
17685	23
17686	23
17687	23
17691	23
17692	23
17697	23
17698	23
17699	23
17700	23
17702	23
17704	23
17711	23
17715	23
17716	23
17721	23
17723	23
17728	23
17732	23
17734	23
17742	23
17746	23
17750	23
17752	23
17753	23
17754	23
17756	23
17757	23
17758	23
17761	23
17762	23
17767	23
17768	23
17771	23
17774	23
17775	23
17776	23
17779	23
17784	23
17786	23
17788	23
17791	23
17793	23
17794	23
17798	23
17800	23
17802	23
17803	23
17805	23
17806	23
17816	23
17819	23
17827	23
17828	23
17830	23
17831	23
17834	23
17835	23
17836	23
17838	23
17840	23
17842	23
17843	23
17846	23
17850	23
17853	23
17854	23
17858	23
17861	23
17862	23
17865	23
17867	23
17868	23
17869	23
17870	23
17871	23
17875	23
17880	23
17881	23
17882	23
17883	23
17887	23
17888	23
17893	23
17896	23
17897	23
17898	23
17899	23
17900	23
17901	23
17905	23
17908	23
17910	23
17911	23
17912	23
17916	23
17919	23
17924	23
17925	23
17928	23
17930	23
17932	23
17933	23
17936	23
17937	23
17938	23
17945	23
17954	23
17955	23
17956	23
17959	23
17961	23
17968	23
17970	23
17974	23
17976	23
17984	23
17986	23
17992	23
17994	23
17998	23
18000	23
18002	23
18007	23
18008	23
18011	23
18013	23
18023	23
18029	23
18034	23
18036	23
18038	23
18039	23
18041	23
18042	23
18043	23
18051	23
18053	23
18059	23
18060	23
18064	23
18066	23
18078	23
18079	23
18080	23
18081	23
18082	23
18086	23
18087	23
18088	23
18089	23
18093	23
18095	23
18099	22
18104	22
18105	22
18107	22
18121	22
18123	22
18143	22
18146	22
18147	22
18150	22
18152	22
18154	22
18156	22
18161	22
18164	22
18166	22
18171	22
18182	22
18184	22
18186	22
18188	22
18189	22
18190	22
18193	22
18201	22
18203	22
18205	22
18211	22
18214	22
18218	22
18222	22
18225	22
18227	22
18230	22
18232	22
18239	22
18246	22
18248	22
18256	22
18258	22
18260	22
18265	22
18268	22
18269	22
18270	22
18284	22
18290	22
18293	22
18294	22
18297	22
18304	22
18306	22
18309	22
18318	22
18329	22
18331	22
18337	22
18350	22
18351	22
18353	22
18355	22
18358	22
18367	22
18370	22
18371	22
18372	22
18376	22
18378	22
18389	22
18390	22
18404	22
18407	22
18414	22
18416	22
18419	22
18420	22
18428	22
18431	22
18439	22
18447	22
18449	22
18461	22
18464	22
18467	22
18469	22
18470	22
18474	22
18479	22
18480	22
18484	22
18485	22
18487	22
18488	22
18491	22
18504	22
18509	22
18514	22
18516	22
18519	22
18520	22
18521	22
18522	22
18524	22
18525	22
18527	22
18528	22
18532	22
18551	22
18556	22
18561	22
18562	22
18574	22
18576	22
18577	22
18579	22
18581	22
18582	22
18584	22
18585	22
18588	22
18589	22
18594	22
18597	22
18598	22
18600	22
18601	22
18603	22
18608	22
18610	22
18612	22
18613	22
18614	22
18617	22
18622	22
18625	22
18627	22
18628	22
18629	22
18630	22
18634	22
18635	22
18637	22
18642	22
18643	22
18647	22
18653	22
18655	22
18659	22
18660	22
18662	22
18663	22
18667	22
18670	22
18678	22
18679	22
18681	22
18682	22
18684	22
18685	22
18687	22
18688	22
18689	22
18690	22
18692	22
18699	22
18702	22
18703	22
18704	22
18705	22
18708	22
18709	22
18714	22
18715	22
18722	22
18725	22
18747	22
18749	22
18750	22
18751	22
18753	22
18755	22
18756	22
18758	22
18759	22
18760	22
18763	22
18766	22
18767	22
18770	22
18774	22
18777	22
18779	22
18781	22
18782	22
18784	22
18787	22
18788	22
18792	22
18793	22
18794	22
18796	22
18797	22
18802	22
18804	22
18805	22
18808	22
18816	22
18817	22
18821	22
18823	22
18824	22
18826	22
18829	22
18831	22
18834	22
18839	22
18840	22
18841	22
18842	22
18843	22
18844	22
18845	22
18846	22
18848	22
18849	22
18850	22
18857	22
18861	22
18862	22
18864	22
18865	22
18872	22
18873	22
18874	22
18875	22
18876	22
18882	22
18886	22
18890	22
18892	22
18893	22
18898	22
18900	22
18901	22
18903	22
18912	22
18915	22
18916	22
18928	22
18930	22
18932	22
18939	22
18940	22
18944	22
18949	22
18960	22
18962	22
18964	22
18965	22
18969	22
18971	22
18975	22
18976	22
18979	22
18980	22
18985	22
18987	22
18989	22
18994	22
18997	22
18999	22
19001	22
19004	22
19005	22
19007	22
19008	22
19010	22
19016	22
19018	22
19019	22
19020	22
19025	22
19031	22
19033	22
19036	22
19037	22
19042	22
19046	22
19047	22
19051	22
19055	22
19056	22
19057	22
19058	22
19059	22
19060	22
19064	22
19072	22
19074	22
19077	22
19078	22
19079	22
19081	22
19082	22
19083	22
19084	22
19087	22
19089	22
19091	22
19092	22
19096	22
19100	22
19103	22
19105	22
19115	21
19130	21
19135	21
19136	21
19137	21
19140	21
19145	21
19152	21
19153	21
19157	21
19158	21
19160	21
19162	21
19166	21
19167	21
19173	21
19176	21
19177	21
19186	21
19187	21
19196	21
19202	21
19209	21
19212	21
19213	21
19216	21
19217	21
19223	21
19227	21
19230	21
19231	21
19234	21
19235	21
19238	21
19242	21
19246	21
19254	21
19258	21
19259	21
19272	21
19274	21
19280	21
19281	21
19283	21
19285	21
19301	21
19311	21
19313	21
19315	21
19318	21
19319	21
19325	21
19328	21
19337	21
19343	21
19346	21
19347	21
19348	21
19355	21
19356	21
19357	21
19370	21
19376	21
19378	21
19385	21
19387	21
19392	21
19405	21
19409	21
19411	21
19413	21
19414	21
19421	21
19422	21
19427	21
19428	21
19433	21
19438	21
19439	21
19440	21
19442	21
19444	21
19449	21
19450	21
19452	21
19455	21
19459	21
19460	21
19463	21
19465	21
19466	21
19468	21
19472	21
19473	21
19474	21
19483	21
19486	21
19497	21
19498	21
19507	21
19508	21
19509	21
19512	21
19515	21
19521	21
19525	21
19530	21
19535	21
19538	21
19541	21
19546	21
19555	21
19556	21
19558	21
19560	21
19561	21
19562	21
19565	21
19566	21
19572	21
19575	21
19580	21
19584	21
19586	21
19590	21
19593	21
19598	21
19602	21
19604	21
19605	21
19607	21
19608	21
19609	21
19611	21
19612	21
19614	21
19616	21
19617	21
19618	21
19622	21
19624	21
19628	21
19632	21
19633	21
19636	21
19639	21
19640	21
19641	21
19642	21
19644	21
19647	21
19654	21
19656	21
19657	21
19658	21
19659	21
19661	21
19663	21
19664	21
19665	21
19669	21
19673	21
19675	21
19677	21
19680	21
19684	21
19686	21
19687	21
19688	21
19692	21
19693	21
19698	21
19699	21
19701	21
19702	21
19704	21
19710	21
19715	21
19716	21
19717	21
19719	21
19723	21
19726	21
19727	21
19730	21
19731	21
19735	21
19736	21
19743	21
19744	21
19749	21
19750	21
19751	21
19752	21
19753	21
19757	21
19761	21
19768	21
19770	21
19774	21
19775	21
19777	21
19778	21
19781	21
19782	21
19783	21
19785	21
19791	21
19793	21
19794	21
19802	21
19804	21
19808	21
19809	21
19811	21
19812	21
19817	21
19818	21
19824	21
19826	21
19828	21
19829	21
19835	21
19836	21
19840	21
19842	21
19844	21
19845	21
19847	21
19848	21
19850	21
19852	21
19854	21
19855	21
19856	21
19859	21
19860	21
19861	21
19862	21
19863	21
19866	21
19867	21
19876	21
19879	21
19881	21
19882	21
19883	21
19884	21
19887	21
19888	21
19892	21
19896	21
19898	21
19899	21
19902	21
19903	21
19904	21
19905	21
19906	21
19907	21
19908	21
19909	21
19915	21
19916	21
19917	21
19919	21
19920	21
19921	21
19926	21
19931	21
19939	21
19940	21
19950	21
19959	21
19960	21
19961	21
19969	21
19970	21
19971	21
19972	21
19973	21
19978	21
19982	21
19988	21
19995	21
19996	21
19997	21
20000	21
20004	21
20009	21
20015	21
20016	21
20017	21
20023	21
20026	21
20038	21
20048	21
20054	21
20057	21
20061	21
20064	21
20065	21
20066	21
20067	21
20068	21
20073	21
20078	21
20086	21
20087	21
20089	21
20090	21
20092	21
20094	21
20095	21
20097	21
20098	21
20100	21
20101	21
20103	21
20105	21
20106	21
20108	21
20112	21
20113	21
20117	21
20118	21
20121	21
20122	21
20124	21
20125	21
20128	21
20131	21
20132	21
20133	21
20135	21
20139	21
20141	21
20143	21
20144	21
20145	21
20149	21
20152	21
20154	21
20160	21
20164	21
20167	21
20168	21
20171	21
20172	21
20177	21
20178	21
20179	21
20184	21
20185	21
20187	21
20188	21
20193	21
20195	21
20199	21
20201	21
20202	21
20204	21
20205	21
20214	21
20216	21
20221	21
20222	21
20223	21
20224	21
20226	21
20227	21
20228	21
20232	21
20233	21
20241	21
20243	21
20244	21
20247	21
20249	21
20255	21
20257	21
20266	21
20272	21
20273	21
20276	21
20281	20
20285	20
20287	20
20291	20
20292	20
20295	20
20301	20
20302	20
20305	20
20308	20
20311	20
20315	20
20318	20
20320	20
20324	20
20326	20
20327	20
20328	20
20329	20
20333	20
20334	20
20335	20
20336	20
20341	20
20344	20
20350	20
20353	20
20356	20
20360	20
20363	20
20381	20
20390	20
20393	20
20396	20
20398	20
20399	20
20409	20
20421	20
20423	20
20429	20
20433	20
20434	20
20438	20
20444	20
20447	20
20451	20
20458	20
20460	20
20461	20
20462	20
20464	20
20470	20
20472	20
20479	20
20489	20
20491	20
20493	20
20499	20
20507	20
20508	20
20510	20
20514	20
20519	20
20524	20
20530	20
20532	20
20536	20
20539	20
20543	20
20544	20
20546	20
20547	20
20548	20
20560	20
20567	20
20569	20
20570	20
20576	20
20578	20
20584	20
20585	20
20589	20
20590	20
20595	20
20603	20
20604	20
20607	20
20610	20
20612	20
20615	20
20617	20
20626	20
20632	20
20634	20
20637	20
20639	20
20652	20
20653	20
20659	20
20662	20
20663	20
20668	20
20670	20
20672	20
20679	20
20683	20
20691	20
20694	20
20700	20
20701	20
20709	20
20710	20
20711	20
20713	20
20714	20
20726	20
20727	20
20731	20
20733	20
20734	20
20735	20
20745	20
20757	20
20759	20
20761	20
20766	20
20767	20
20768	20
20770	20
20772	20
20773	20
20775	20
20781	20
20790	20
20792	20
20793	20
20800	20
20803	20
20806	20
20811	20
20815	20
20816	20
20829	20
20830	20
20835	20
20840	20
20846	20
20847	20
20850	20
20851	20
20859	20
20864	20
20867	20
20878	20
20881	20
20884	20
20894	20
20901	20
20904	20
20905	20
20911	20
20912	20
20924	20
20933	20
20936	20
20938	20
20939	20
20941	20
20946	20
20951	20
20955	20
20958	20
20962	20
20974	20
20975	20
20977	20
20979	20
20985	20
20988	20
20994	20
20995	20
20997	20
21001	20
21002	20
21004	20
21005	20
21007	20
21016	20
21017	20
21026	20
21028	20
21033	20
21036	20
21037	20
21050	20
21051	20
21058	20
21067	20
21070	20
21071	20
21075	20
21077	20
21078	20
21080	20
21083	20
21092	20
21094	20
21104	20
21107	20
21109	20
21112	20
21113	20
21115	20
21116	20
21119	20
21121	20
21128	20
21139	20
21140	20
21142	20
21147	20
21151	20
21152	20
21166	20
21167	20
21168	20
21170	20
21172	20
21174	20
21179	20
21180	20
21183	20
21185	20
21188	20
21194	20
21198	20
21199	20
21203	20
21212	20
21216	20
21219	20
21227	20
21229	20
21232	20
21233	20
21235	20
21239	20
21243	20
21250	20
21254	20
21258	20
21262	20
21264	20
21268	20
21272	20
21280	20
21281	20
21289	20
21290	20
21293	20
21294	20
21298	20
21300	20
21308	20
21311	20
21320	20
21321	20
21324	20
21328	20
21332	20
21333	20
21337	20
21340	20
21343	20
21347	20
21356	20
21362	20
21363	20
21365	20
21366	20
21368	20
21372	20
21373	20
21374	20
21375	20
21376	20
21377	20
21383	20
21384	20
21385	20
21386	20
21387	20
21389	20
21390	20
21395	20
21397	20
21398	20
21400	20
21401	20
21402	20
21403	20
21405	20
21406	20
21408	20
21414	20
21415	20
21419	20
21420	20
21426	20
21428	20
21429	20
21432	20
21437	20
21440	20
21443	20
21445	20
21447	20
21449	20
21451	20
21454	20
21455	20
21457	20
21461	20
21466	20
21467	20
21469	20
21475	20
21478	20
21479	20
21480	20
21482	20
21483	20
21485	20
21487	20
21489	20
21491	20
21492	20
21493	20
21497	20
21501	20
21504	20
21505	20
21508	20
21509	20
21518	20
21519	20
21522	20
21523	20
21537	20
21540	20
21544	20
21546	20
21556	20
21558	20
21570	20
21571	20
21573	20
21577	20
21580	20
21582	20
21583	20
21584	20
21586	20
21589	20
21590	20
21592	20
21593	20
21594	20
21596	20
21599	20
21601	20
21603	20
21604	20
21612	20
21614	20
21620	20
21622	20
21625	20
21629	20
21635	20
21639	20
21642	20
21643	20
21644	20
21646	20
21648	20
21653	20
21665	20
21670	20
21674	20
21677	20
21679	20
21680	20
21683	20
21690	20
21691	20
21692	20
21696	20
21697	20
21698	20
21699	20
21702	20
21706	20
21707	20
21715	20
21722	20
21730	20
21734	20
21743	20
21747	20
21750	20
21753	20
21754	20
21758	20
21761	20
21762	20
21765	20
21767	20
21777	20
21779	20
21781	20
21782	20
21784	20
21785	20
21786	20
21789	20
21792	20
21794	20
21798	20
21801	20
21803	20
21804	20
21806	20
21809	20
21814	20
21815	20
21816	20
21819	20
21829	20
21830	20
21834	20
21835	20
21838	20
21839	20
21840	20
21846	20
21847	20
21850	20
21859	20
21860	20
21861	20
21862	20
21863	20
21864	20
21866	20
21867	20
21868	20
21870	20
21871	20
21872	20
21873	20
21875	20
21881	20
21882	20
21884	20
21887	20
21888	20
21889	20
21893	20
21894	20
21901	20
21904	20
21905	20
21906	20
21907	20
21909	20
21916	20
21921	20
21922	20
21924	20
21927	20
21928	20
21929	20
21933	20
21934	20
21937	20
21940	20
21941	20
21943	20
21944	20
21947	20
21948	20
21949	20
21950	20
21956	20
21957	20
21960	20
21963	20
21964	20
21965	20
21978	20
21980	20
21981	20
21982	20
21985	20
21988	20
22013	20
22018	20
22020	19
22021	19
22025	19
22026	19
22027	19
22032	19
22033	19
22037	19
22038	19
22044	19
22046	19
22056	19
22062	19
22067	19
22068	19
22077	19
22079	19
22081	19
22082	19
22083	19
22084	19
22086	19
22096	19
22097	19
22119	19
22123	19
22124	19
22125	19
22128	19
22134	19
22138	19
22141	19
22147	19
22148	19
22158	19
22161	19
22163	19
22173	19
22174	19
22176	19
22177	19
22178	19
22183	19
22191	19
22194	19
22200	19
22201	19
22205	19
22206	19
22208	19
22211	19
22216	19
22218	19
22219	19
22223	19
22226	19
22230	19
22231	19
22232	19
22237	19
22239	19
22242	19
22245	19
22246	19
22256	19
22257	19
22273	19
22278	19
22279	19
22281	19
22293	19
22295	19
22299	19
22302	19
22304	19
22305	19
22306	19
22308	19
22312	19
22315	19
22316	19
22321	19
22322	19
22323	19
22324	19
22328	19
22329	19
22330	19
22331	19
22337	19
22345	19
22356	19
22363	19
22364	19
22369	19
22370	19
22374	19
22378	19
22380	19
22381	19
22382	19
22393	19
22396	19
22406	19
22407	19
22408	19
22410	19
22412	19
22420	19
22423	19
22450	19
22451	19
22454	19
22464	19
22467	19
22471	19
22473	19
22474	19
22482	19
22489	19
22496	19
22499	19
22506	19
22508	19
22511	19
22512	19
22513	19
22521	19
22527	19
22529	19
22533	19
22534	19
22536	19
22539	19
22541	19
22551	19
22552	19
22555	19
22556	19
22560	19
22561	19
22565	19
22566	19
22575	19
22581	19
22590	19
22592	19
22594	19
22595	19
22600	19
22604	19
22607	19
22608	19
22609	19
22610	19
22614	19
22616	19
22617	19
22621	19
22622	19
22623	19
22627	19
22629	19
22634	19
22641	19
22642	19
22643	19
22652	19
22655	19
22656	19
22657	19
22658	19
22661	19
22664	19
22665	19
22667	19
22668	19
22675	19
22677	19
22679	19
22680	19
22685	19
22690	19
22691	19
22697	19
22700	19
22702	19
22705	19
22707	19
22709	19
22713	19
22723	19
22730	19
22732	19
22733	19
22734	19
22739	19
22740	19
22741	19
22743	19
22744	19
22745	19
22746	19
22749	19
22752	19
22753	19
22754	19
22755	19
22757	19
22758	19
22759	19
22761	19
22762	19
22767	19
22770	19
22772	19
22775	19
22776	19
22777	19
22783	19
22786	19
22791	19
22794	19
22797	19
22798	19
22807	19
22810	19
22812	19
22814	19
22817	19
22818	19
22820	19
22822	19
22825	19
22826	19
22828	19
22829	19
22835	19
22838	19
22843	19
22846	19
22847	19
22849	19
22852	19
22855	19
22858	19
22859	19
22860	19
22861	19
22863	19
22864	19
22867	19
22879	19
22880	19
22883	19
22886	19
22893	19
22894	19
22895	19
22898	19
22902	19
22908	19
22914	19
22916	19
22918	19
22919	19
22922	19
22923	19
22925	19
22934	19
22935	19
22937	19
22938	19
22941	19
22942	19
22944	19
22957	19
22958	19
22960	19
22964	19
22965	19
22971	19
22972	19
22973	19
22976	19
22977	19
22978	19
22982	19
22985	19
22987	19
22988	19
22992	19
22996	19
22999	19
23002	19
23005	19
23006	19
23007	19
23014	19
23023	19
23027	19
23028	19
23032	19
23033	19
23037	19
23040	19
23043	19
23069	19
23070	19
23076	19
23077	19
23083	19
23091	19
23099	19
23105	19
23107	19
23111	19
23112	19
23113	19
23116	19
23120	19
23131	19
23134	19
23140	19
23142	19
23143	19
23144	19
23146	19
23149	19
23150	19
23153	19
23156	19
23157	19
23158	19
23159	19
23162	19
23163	19
23165	19
23166	19
23168	19
23170	19
23171	19
23174	19
23175	19
23180	19
23183	19
23184	19
23185	19
23186	19
23188	19
23189	19
23197	19
23198	19
23202	19
23203	19
23204	19
23208	19
23209	19
23210	19
23211	19
23212	19
23213	19
23218	19
23221	19
23223	19
23225	19
23231	19
23237	19
23241	19
23242	19
23246	19
23251	19
23253	19
23260	19
23261	19
23265	19
23266	19
23270	19
23271	19
23277	19
23280	19
23283	19
23284	19
23285	19
23289	19
23297	19
23299	19
23302	19
23304	19
23326	19
23332	19
23337	19
23339	19
23341	19
23345	19
23346	19
23349	19
23352	19
23353	19
23360	19
23361	19
23362	19
23371	19
23374	19
23379	19
23387	19
23390	19
23393	18
23394	18
23395	18
23401	18
23403	18
23418	18
23421	18
23423	18
23425	18
23429	18
23437	18
23439	18
23442	18
23446	18
23457	18
23458	18
23461	18
23467	18
23468	18
23473	18
23475	18
23476	18
23477	18
23482	18
23487	18
23492	18
23505	18
23508	18
23524	18
23534	18
23536	18
23539	18
23550	18
23552	18
23557	18
23562	18
23567	18
23570	18
23583	18
23585	18
23586	18
23591	18
23594	18
23598	18
23600	18
23602	18
23604	18
23609	18
23611	18
23614	18
23632	18
23635	18
23639	18
23642	18
23645	18
23649	18
23650	18
23651	18
23661	18
23670	18
23676	18
23681	18
23683	18
23685	18
23697	18
23705	18
23710	18
23715	18
23718	18
23719	18
23722	18
23727	18
23738	18
23745	18
23747	18
23750	18
23751	18
23756	18
23758	18
23761	18
23764	18
23768	18
23769	18
23781	18
23783	18
23785	18
23792	18
23793	18
23797	18
23798	18
23804	18
23811	18
23818	18
23819	18
23821	18
23822	18
23831	18
23838	18
23866	18
23874	18
23880	18
23886	18
23896	18
23897	18
23898	18
23909	18
23911	18
23917	18
23930	18
23932	18
23938	18
23942	18
23948	18
23953	18
23954	18
23961	18
23963	18
23967	18
23969	18
23974	18
23975	18
23986	18
23988	18
24007	18
24009	18
24010	18
24013	18
24019	18
24022	18
24025	18
24026	18
24030	18
24031	18
24032	18
24033	18
24034	18
24041	18
24042	18
24043	18
24048	18
24049	18
24051	18
24058	18
24061	18
24063	18
24064	18
24065	18
24066	18
24067	18
24078	18
24083	18
24089	18
24093	18
24100	18
24104	18
24105	18
24106	18
24107	18
24108	18
24109	18
24121	18
24122	18
24124	18
24126	18
24130	18
24133	18
24136	18
24140	18
24142	18
24144	18
24146	18
24149	18
24152	18
24153	18
24158	18
24161	18
24167	18
24181	18
24183	18
24185	18
24188	18
24191	18
24192	18
24195	18
24197	18
24198	18
24201	18
24206	18
24207	18
24209	18
24212	18
24213	18
24214	18
24215	18
24216	18
24224	18
24225	18
24227	18
24230	18
24234	18
24236	18
24239	18
24247	18
24251	18
24256	18
24261	18
24263	18
24264	18
24267	18
24268	18
24269	18
24277	18
24284	18
24286	18
24287	18
24299	18
24305	18
24308	18
24309	18
24310	18
24311	18
24322	18
24326	18
24336	18
24338	18
24340	18
24341	18
24344	18
24351	18
24352	18
24353	18
24355	18
24358	18
24359	18
24360	18
24361	18
24362	18
24365	18
24370	18
24371	18
24374	18
24376	18
24378	18
24379	18
24380	18
24385	18
24389	18
24390	18
24393	18
24395	18
24399	18
24402	18
24406	18
24407	18
24408	18
24411	18
24414	18
24421	18
24422	18
24426	18
24428	18
24429	18
24435	18
24436	18
24438	18
24439	18
24440	18
24441	18
24442	18
24443	18
24445	18
24447	18
24448	18
24453	18
24454	18
24457	18
24459	18
24460	18
24461	18
24465	18
24472	18
24477	18
24480	18
24482	18
24485	18
24493	18
24498	18
24499	18
24500	18
24503	18
24507	18
24511	18
24513	18
24519	18
24520	18
24521	18
24523	18
24524	18
24525	18
24534	18
24536	18
24538	18
24539	18
24541	18
24542	18
24543	18
24545	18
24552	18
24555	18
24556	18
24557	18
24558	18
24559	18
24561	18
24562	18
24564	18
24567	18
24568	18
24576	18
24580	18
24581	18
24582	18
24607	18
24614	18
24617	18
24620	18
24623	18
24624	18
24627	18
24629	18
24632	18
24633	18
24635	18
24642	18
24650	18
24653	18
24658	18
24662	18
24667	18
24668	18
24669	18
24670	18
24676	18
24679	18
24682	18
24683	18
24684	18
24686	18
24687	18
24690	18
24691	18
24694	18
24696	18
24697	18
24698	18
24700	18
24705	18
24710	18
24712	18
24715	18
24719	18
24729	18
24731	18
24732	18
24733	18
24737	18
24738	18
24743	18
24744	18
24747	18
24750	18
24751	18
24755	18
24757	18
24761	18
24762	18
24767	18
24771	18
24772	18
24776	18
24779	18
24781	18
24783	18
24787	18
24789	18
24801	18
24802	18
24803	18
24804	18
24805	18
24806	18
24813	18
24814	18
24815	18
24819	18
24821	18
24822	18
24826	18
24832	18
24833	18
24837	18
24841	18
24842	18
24843	18
24847	18
24852	18
24858	18
24859	18
24860	18
24862	18
24867	18
24871	18
24872	18
24876	18
24878	18
24882	18
24883	18
24884	18
24887	18
24889	18
24892	18
24893	18
24895	18
24896	18
24898	18
24901	18
24902	18
24903	18
24904	18
24908	18
24910	18
24914	18
24918	18
24920	18
24925	18
24928	18
24929	18
24934	18
24939	18
24945	18
24947	18
24956	18
24958	18
24962	18
24970	18
24972	18
24982	17
24990	17
24992	17
24993	17
24995	17
25007	17
25009	17
25016	17
25018	17
25021	17
25023	17
25036	17
25038	17
25043	17
25047	17
25048	17
25050	17
25051	17
25055	17
25059	17
25062	17
25067	17
25081	17
25091	17
25092	17
25093	17
25096	17
25100	17
25101	17
25106	17
25113	17
25119	17
25121	17
25122	17
25125	17
25129	17
25132	17
25135	17
25138	17
25142	17
25144	17
25148	17
25149	17
25161	17
25171	17
25173	17
25177	17
25178	17
25179	17
25181	17
25183	17
25184	17
25191	17
25196	17
25200	17
25205	17
25214	17
25217	17
25224	17
25226	17
25233	17
25241	17
25247	17
25249	17
25251	17
25254	17
25258	17
25263	17
25266	17
25269	17
25272	17
25275	17
25277	17
25279	17
25290	17
25300	17
25303	17
25307	17
25309	17
25310	17
25312	17
25313	17
25315	17
25323	17
25327	17
25328	17
25339	17
25345	17
25357	17
25359	17
25360	17
25362	17
25369	17
25377	17
25378	17
25383	17
25384	17
25390	17
25396	17
25399	17
25409	17
25411	17
25418	17
25420	17
25421	17
25423	17
25427	17
25430	17
25432	17
25433	17
25446	17
25461	17
25476	17
25485	17
25489	17
25492	17
25493	17
25500	17
25503	17
25509	17
25511	17
25513	17
25515	17
25521	17
25523	17
25524	17
25530	17
25531	17
25537	17
25540	17
25545	17
25549	17
25554	17
25557	17
25563	17
25565	17
25566	17
25571	17
25573	17
25578	17
25581	17
25584	17
25587	17
25588	17
25592	17
25595	17
25599	17
25601	17
25603	17
25604	17
25610	17
25616	17
25617	17
25625	17
25639	17
25640	17
25643	17
25647	17
25653	17
25656	17
25660	17
25667	17
25671	17
25675	17
25679	17
25682	17
25683	17
25684	17
25687	17
25689	17
25690	17
25693	17
25695	17
25697	17
25702	17
25703	17
25705	17
25707	17
25711	17
25712	17
25715	17
25720	17
25723	17
25724	17
25725	17
25728	17
25729	17
25730	17
25731	17
25733	17
25735	17
25736	17
25743	17
25747	17
25750	17
25751	17
25752	17
25754	17
25755	17
25757	17
25759	17
25762	17
25766	17
25767	17
25768	17
25773	17
25774	17
25775	17
25776	17
25777	17
25779	17
25781	17
25784	17
25785	17
25786	17
25788	17
25789	17
25794	17
25802	17
25803	17
25806	17
25809	17
25813	17
25816	17
25818	17
25826	17
25833	17
25834	17
25835	17
25839	17
25840	17
25844	17
25853	17
25860	17
25862	17
25863	17
25865	17
25868	17
25870	17
25874	17
25875	17
25877	17
25883	17
25886	17
25889	17
25892	17
25893	17
25895	17
25897	17
25899	17
25901	17
25903	17
25905	17
25907	17
25910	17
25918	17
25920	17
25923	17
25924	17
25925	17
25935	17
25939	17
25940	17
25947	17
25953	17
25955	17
25962	17
25963	17
25964	17
25966	17
25969	17
25996	17
26003	17
26004	17
26006	17
26009	17
26017	17
26019	17
26023	17
26030	17
26036	17
26040	17
26043	17
26044	17
26052	17
26054	17
26056	17
26060	17
26061	17
26063	17
26064	17
26067	17
26068	17
26069	17
26070	17
26071	17
26072	17
26076	17
26078	17
26079	17
26089	17
26093	17
26094	17
26098	17
26100	17
26103	17
26106	17
26107	17
26110	17
26118	17
26122	17
26125	17
26135	17
26139	17
26143	17
26149	17
26150	17
26153	17
26157	17
26160	17
26161	17
26166	17
26167	17
26173	17
26175	17
26178	17
26180	17
26182	17
26184	17
26188	17
26189	17
26190	17
26191	17
26192	17
26199	17
26202	17
26205	17
26211	17
26219	17
26223	17
26224	17
26225	17
26226	17
26228	17
26232	17
26235	17
26237	17
26239	17
26243	17
26248	17
26250	17
26252	17
26258	17
26262	17
26276	17
26277	17
26278	17
26280	17
26281	17
26283	17
26286	17
26296	17
26297	17
26298	17
26305	17
26307	17
26309	17
26310	17
26314	17
26328	17
26330	17
26331	17
26333	17
26335	17
26342	17
26346	17
26347	17
26364	17
26367	17
26372	17
26374	17
26379	17
26381	17
26382	17
26384	17
26388	17
26390	17
26391	17
26393	17
26396	17
26398	17
26400	17
26405	17
26408	17
26409	17
26411	17
26417	17
26418	17
26421	17
26422	17
26424	17
26425	17
26426	17
26429	17
26432	17
26433	17
26434	17
26436	17
26438	17
26447	17
26448	17
26455	17
26458	17
26459	17
26460	17
26463	17
26466	17
26467	17
26468	17
26469	17
26473	17
26475	17
26483	17
26486	17
26487	17
26488	17
26490	17
26492	17
26493	17
26497	17
26499	17
26500	17
26501	17
26504	17
26505	17
26514	17
26518	17
26519	17
26523	17
26524	17
26525	17
26531	17
26538	17
26540	17
26553	17
26556	17
26557	17
26560	17
26563	17
26568	17
26571	17
26572	17
26577	17
26578	17
26579	17
26582	17
26585	17
26591	17
26597	17
26600	17
26604	17
26611	17
26613	17
26616	17
26617	17
26619	17
26622	17
26623	17
26624	17
26625	17
26626	17
26627	17
26636	17
26641	17
26643	17
26647	17
26648	17
26652	17
26654	17
26655	17
26658	17
26663	17
26666	17
26668	17
26670	17
26673	17
26674	17
26680	17
26683	17
26690	17
26696	17
26697	17
26706	17
26708	17
26709	17
26710	17
26711	17
26718	17
26725	17
26731	17
26741	17
26743	17
26744	17
26747	17
26748	17
26760	16
26764	16
26765	16
26766	16
26769	16
26772	16
26775	16
26782	16
26783	16
26787	16
26797	16
26805	16
26806	16
26811	16
26812	16
26815	16
26819	16
26828	16
26830	16
26834	16
26838	16
26840	16
26843	16
26844	16
26847	16
26848	16
26850	16
26853	16
26855	16
26861	16
26868	16
26870	16
26872	16
26879	16
26886	16
26889	16
26890	16
26899	16
26909	16
26917	16
26920	16
26930	16
26932	16
26933	16
26935	16
26936	16
26938	16
26942	16
26946	16
26951	16
26958	16
26960	16
26962	16
26963	16
26966	16
26971	16
26981	16
26982	16
26986	16
27003	16
27004	16
27007	16
27011	16
27012	16
27014	16
27016	16
27026	16
27027	16
27035	16
27037	16
27040	16
27044	16
27058	16
27063	16
27071	16
27075	16
27077	16
27096	16
27098	16
27100	16
27102	16
27103	16
27110	16
27117	16
27122	16
27126	16
27132	16
27135	16
27138	16
27140	16
27143	16
27148	16
27158	16
27159	16
27164	16
27169	16
27170	16
27172	16
27175	16
27176	16
27179	16
27190	16
27193	16
27195	16
27197	16
27221	16
27232	16
27234	16
27249	16
27250	16
27251	16
27257	16
27268	16
27270	16
27273	16
27279	16
27291	16
27304	16
27306	16
27317	16
27325	16
27335	16
27338	16
27343	16
27345	16
27351	16
27353	16
27358	16
27361	16
27365	16
27370	16
27374	16
27375	16
27378	16
27387	16
27389	16
27395	16
27396	16
27403	16
27405	16
27409	16
27410	16
27412	16
27414	16
27416	16
27424	16
27425	16
27429	16
27431	16
27441	16
27450	16
27452	16
27453	16
27454	16
27459	16
27465	16
27469	16
27475	16
27485	16
27486	16
27495	16
27501	16
27504	16
27505	16
27509	16
27510	16
27511	16
27529	16
27532	16
27544	16
27550	16
27554	16
27560	16
27571	16
27574	16
27575	16
27583	16
27585	16
27587	16
27589	16
27590	16
27593	16
27595	16
27600	16
27601	16
27616	16
27618	16
27620	16
27622	16
27627	16
27641	16
27645	16
27659	16
27663	16
27665	16
27666	16
27671	16
27672	16
27682	16
27688	16
27697	16
27701	16
27712	16
27717	16
27722	16
27723	16
27724	16
27735	16
27745	16
27749	16
27752	16
27756	16
27764	16
27769	16
27773	16
27781	16
27782	16
27791	16
27794	16
27795	16
27797	16
27802	16
27803	16
27806	16
27810	16
27815	16
27818	16
27820	16
27826	16
27827	16
27830	16
27837	16
27843	16
27844	16
27851	16
27857	16
27863	16
27866	16
27867	16
27868	16
27871	16
27873	16
27874	16
27876	16
27877	16
27879	16
27881	16
27886	16
27887	16
27891	16
27895	16
27901	16
27902	16
27903	16
27909	16
27916	16
27923	16
27926	16
27935	16
27939	16
27943	16
27952	16
27953	16
27962	16
27968	16
27969	16
27974	16
27976	16
27978	16
27982	16
27987	16
27988	16
27989	16
27995	16
27996	16
27998	16
28008	16
28010	16
28013	16
28014	16
28022	16
28037	16
28039	16
28041	16
28044	16
28049	16
28051	16
28069	16
28073	16
28083	16
28089	16
28091	16
28098	16
28103	16
28104	16
28105	16
28135	16
28139	16
28143	16
28145	16
28150	16
28162	16
28167	16
28169	16
28180	16
28186	16
28190	16
28198	16
28203	16
28206	16
28213	16
28214	16
28217	16
28237	16
28238	16
28240	16
28246	16
28252	16
28254	16
28273	16
28275	16
28278	16
28280	16
28281	16
28286	16
28287	16
28290	16
28292	16
28293	16
28298	16
28303	16
28309	16
28310	16
28311	16
28316	16
28318	16
28319	16
28320	16
28322	16
28326	16
28329	16
28331	16
28335	16
28336	16
28340	16
28341	16
28349	16
28350	16
28353	16
28356	16
28357	16
28360	16
28361	16
28374	16
28375	16
28377	16
28379	16
28385	16
28391	16
28393	16
28395	16
28396	16
28399	16
28400	16
28401	16
28405	16
28406	16
28409	16
28411	16
28415	16
28418	16
28419	16
28420	16
28422	16
28434	16
28436	16
28437	16
28441	16
28446	16
28450	16
28452	16
28453	16
28455	16
28461	16
28462	16
28463	16
28474	16
28476	16
28477	16
28479	16
28480	16
28481	16
28482	16
28484	16
28488	16
28489	16
28490	16
28492	16
28493	16
28495	16
28497	16
28499	16
28502	16
28504	16
28508	16
28509	16
28514	16
28518	16
28519	16
28520	16
28524	16
28527	16
28533	16
28536	16
28540	16
28542	16
28545	16
28553	16
28554	16
28557	16
28562	16
28572	16
28573	16
28574	16
28576	16
28578	16
28580	16
28583	16
28593	16
28601	16
28615	16
28618	16
28627	16
28636	16
28639	16
28641	16
28643	16
28645	16
28650	16
28656	16
28657	16
28659	16
28660	16
28661	16
28662	16
28674	16
28676	16
28679	16
28682	16
28683	16
28685	16
28687	16
28688	16
28690	16
28691	16
28694	16
28695	16
28696	16
28699	16
28701	16
28702	16
28704	16
28705	16
28706	16
28707	16
28709	16
28710	16
28711	16
28713	16
28714	16
28716	16
28719	16
28720	16
28722	16
28723	16
28725	16
28726	16
28730	16
28731	16
28732	16
28734	16
28739	16
28741	16
28746	16
28751	16
28752	16
28753	16
28761	16
28762	16
28766	16
28768	16
28772	16
28775	16
28777	16
28779	16
28783	16
28784	16
28786	16
28789	16
28792	16
28807	16
28808	16
28813	16
28814	16
28819	16
28820	16
28823	16
28840	16
28852	16
28854	16
28855	16
28857	16
28865	16
28866	16
28871	16
28876	16
28880	16
28888	16
28889	16
28890	16
28895	16
28906	16
28907	16
28910	16
28911	16
28913	16
28915	16
28917	16
28918	16
28919	16
28920	16
28924	16
28929	16
28933	16
28936	16
28940	16
28949	16
28954	16
28957	16
28958	16
28962	16
28963	16
28966	16
28971	16
28974	16
28981	16
28992	16
28996	16
28999	16
29001	16
29002	16
29006	16
29007	16
29008	16
29011	16
29012	16
29024	16
29025	16
29031	16
29033	16
29034	16
29040	16
29046	16
29047	16
29048	16
29049	16
29054	16
29055	16
29057	16
29061	16
29062	16
29064	16
29065	16
29067	16
29068	16
29069	16
29070	16
29076	16
29079	16
29085	16
29096	16
29099	16
29102	16
29103	16
29105	16
29109	16
29116	16
29124	16
29126	16
29134	16
29135	16
29144	16
29145	16
29151	16
29152	16
29153	16
29154	16
29159	16
29160	16
29163	16
29167	16
29175	16
29178	16
29181	16
29185	16
29188	16
29189	16
29192	16
29201	16
29203	16
29204	16
29207	16
29208	16
29209	16
29218	16
29225	16
29230	16
29232	16
29235	16
29238	16
29248	16
29249	16
29251	16
29252	16
29253	16
29258	16
29259	16
29261	16
29264	16
29266	16
29269	16
29271	16
29275	16
29276	16
29279	16
29281	16
29285	16
29294	16
29296	16
29306	16
29308	16
29309	16
29312	16
29313	16
29316	16
29318	16
29335	16
29340	16
29347	16
29357	16
29373	16
29376	16
29379	16
29393	16
29394	16
29402	16
29404	16
29406	16
29407	16
29411	16
29419	16
29423	16
29453	16
29455	16
29459	16
29460	16
29461	16
29464	16
29466	16
29468	16
29472	16
29489	15
29491	15
29493	15
29504	15
29505	15
29507	15
29510	15
29515	15
29517	15
29521	15
29522	15
29534	15
29539	15
29544	15
29546	15
29552	15
29557	15
29569	15
29572	15
29588	15
29596	15
29605	15
29610	15
29617	15
29620	15
29622	15
29628	15
29630	15
29634	15
29642	15
29648	15
29658	15
29667	15
29673	15
29677	15
29678	15
29687	15
29692	15
29694	15
29703	15
29710	15
29720	15
29725	15
29730	15
29734	15
29742	15
29749	15
29761	15
29765	15
29767	15
29768	15
29772	15
29774	15
29775	15
29777	15
29780	15
29791	15
29794	15
29799	15
29806	15
29810	15
29812	15
29813	15
29814	15
29826	15
29828	15
29833	15
29834	15
29838	15
29840	15
29843	15
29844	15
29847	15
29853	15
29860	15
29861	15
29872	15
29874	15
29877	15
29880	15
29881	15
29887	15
29888	15
29895	15
29897	15
29901	15
29906	15
29917	15
29919	15
29926	15
29942	15
29947	15
29948	15
29966	15
29970	15
29977	15
29980	15
29986	15
29988	15
29989	15
29995	15
30002	15
30003	15
30006	15
30010	15
30011	15
30029	15
30033	15
30035	15
30039	15
30053	15
30055	15
30058	15
30065	15
30069	15
30071	15
30086	15
30087	15
30090	15
30100	15
30101	15
30102	15
30113	15
30117	15
30118	15
30127	15
30132	15
30139	15
30142	15
30143	15
30145	15
30146	15
30147	15
30151	15
30152	15
30153	15
30155	15
30156	15
30162	15
30164	15
30165	15
30176	15
30193	15
30196	15
30203	15
30205	15
30210	15
30211	15
30215	15
30216	15
30217	15
30218	15
30222	15
30229	15
30238	15
30248	15
30258	15
30273	15
30281	15
30284	15
30285	15
30288	15
30294	15
30310	15
30313	15
30316	15
30321	15
30325	15
30328	15
30333	15
30346	15
30347	15
30350	15
30352	15
30355	15
30358	15
30360	15
30368	15
30369	15
30370	15
30374	15
30376	15
30379	15
30380	15
30383	15
30389	15
30390	15
30391	15
30393	15
30397	15
30399	15
30400	15
30404	15
30412	15
30413	15
30417	15
30418	15
30420	15
30421	15
30424	15
30425	15
30426	15
30429	15
30431	15
30434	15
30436	15
30450	15
30454	15
30455	15
30457	15
30470	15
30471	15
30477	15
30478	15
30481	15
30483	15
30486	15
30489	15
30490	15
30495	15
30503	15
30509	15
30512	15
30517	15
30520	15
30522	15
30524	15
30526	15
30530	15
30531	15
30535	15
30538	15
30541	15
30542	15
30544	15
30547	15
30548	15
30550	15
30555	15
30559	15
30561	15
30572	15
30573	15
30574	15
30580	15
30582	15
30583	15
30587	15
30596	15
30599	15
30600	15
30601	15
30608	15
30610	15
30615	15
30631	15
30637	15
30643	15
30646	15
30649	15
30651	15
30652	15
30658	15
30662	15
30665	15
30666	15
30668	15
30669	15
30670	15
30673	15
30674	15
30677	15
30678	15
30679	15
30683	15
30690	15
30696	15
30697	15
30698	15
30699	15
30703	15
30708	15
30710	15
30713	15
30715	15
30718	15
30725	15
30728	15
30729	15
30733	15
30736	15
30742	15
30744	15
30745	15
30746	15
30747	15
30752	15
30757	15
30758	15
30759	15
30770	15
30775	15
30792	15
30805	15
30810	15
30811	15
30819	15
30824	15
30833	15
30836	15
30837	15
30839	15
30841	15
30845	15
30847	15
30852	15
30854	15
30855	15
30856	15
30862	15
30864	15
30865	15
30868	15
30870	15
30872	15
30875	15
30882	15
30883	15
30886	15
30889	15
30890	15
30891	15
30892	15
30895	15
30898	15
30901	15
30908	15
30909	15
30911	15
30912	15
30913	15
30918	15
30919	15
30920	15
30921	15
30932	15
30933	15
30935	15
30937	15
30941	15
30950	15
30952	15
30954	15
30956	15
30957	15
30959	15
30960	15
30964	15
30975	15
30976	15
30978	15
30983	15
30984	15
30989	15
30990	15
30993	15
30997	15
30998	15
31003	15
31007	15
31011	15
31016	15
31026	15
31030	15
31031	15
31033	15
31034	15
31036	15
31043	15
31044	15
31046	15
31051	15
31053	15
31057	15
31060	15
31061	15
31063	15
31070	15
31072	15
31078	15
31079	15
31094	15
31099	15
31100	15
31101	15
31105	15
31109	15
31112	15
31117	15
31118	15
31126	15
31128	15
31133	15
31134	15
31135	15
31137	15
31141	15
31142	15
31147	15
31148	15
31152	15
31155	15
31156	15
31164	15
31174	15
31178	15
31184	15
31188	15
31196	15
31198	15
31199	15
31200	15
31204	15
31211	15
31214	15
31216	15
31227	15
31228	15
31229	15
31232	15
31238	15
31239	15
31241	15
31243	15
31244	15
31255	15
31256	15
31258	15
31260	15
31262	15
31263	15
31267	15
31278	15
31279	15
31291	15
31294	15
31296	15
31305	15
31312	15
31314	15
31315	15
31316	15
31326	15
31329	15
31331	15
31333	15
31339	15
31341	15
31342	15
31344	15
31349	15
31351	15
31355	15
31356	15
31359	15
31360	15
31363	15
31365	15
31370	15
31371	15
31373	15
31388	15
31391	15
31392	15
31394	15
31395	15
31405	15
31421	15
31422	15
31428	15
31432	15
31434	15
31435	15
31441	15
31442	15
31447	15
31448	15
31451	15
31455	15
31463	15
31468	15
31469	15
31471	15
31478	15
31479	15
31484	15
31485	15
31487	15
31490	15
31494	15
31496	15
31499	15
31501	15
31503	15
31512	15
31514	15
31524	15
31525	15
31529	15
31537	15
31540	15
31543	15
31545	15
31546	15
31552	15
31553	15
31557	15
31558	15
31560	15
31564	15
31565	15
31579	15
31581	15
31582	15
31583	15
31596	15
31607	15
31612	15
31613	15
31614	15
31616	15
31617	15
31621	15
31622	15
31628	15
31631	15
31632	15
31633	15
31642	15
31644	15
31646	15
31647	15
31651	15
31664	15
31673	15
31681	15
31683	15
31684	15
31692	15
31695	15
31697	15
31698	15
31712	15
31720	15
31725	15
31726	15
31735	15
31739	15
31747	15
31749	15
31755	15
31756	15
31757	15
31758	15
31762	15
31767	15
31768	15
31775	15
31776	15
31782	15
31785	15
31792	15
31797	15
31800	15
31801	15
31806	15
31807	15
31815	15
31816	15
31825	15
31826	15
31830	15
31832	15
31836	15
31840	15
31842	15
31843	15
31846	15
31852	15
31867	15
31869	15
31877	15
31880	15
31882	15
31884	15
31888	15
31891	15
31894	15
31902	15
31904	15
31905	15
31910	15
31912	15
31919	15
31922	14
31925	14
31926	14
31929	14
31932	14
31939	14
31944	14
31946	14
31948	14
31952	14
31953	14
31957	14
31959	14
31964	14
31975	14
31976	14
31977	14
31982	14
31984	14
31985	14
31991	14
31995	14
32006	14
32011	14
32013	14
32022	14
32030	14
32036	14
32040	14
32041	14
32042	14
32048	14
32054	14
32063	14
32066	14
32069	14
32073	14
32075	14
32077	14
32080	14
32082	14
32084	14
32087	14
32090	14
32095	14
32099	14
32102	14
32108	14
32109	14
32114	14
32125	14
32126	14
32130	14
32134	14
32141	14
32149	14
32152	14
32172	14
32177	14
32184	14
32192	14
32204	14
32208	14
32214	14
32215	14
32216	14
32218	14
32220	14
32222	14
32223	14
32224	14
32236	14
32241	14
32242	14
32244	14
32247	14
32249	14
32255	14
32259	14
32263	14
32267	14
32280	14
32283	14
32284	14
32286	14
32287	14
32288	14
32292	14
32299	14
32301	14
32304	14
32307	14
32317	14
32320	14
32321	14
32335	14
32338	14
32342	14
32358	14
32359	14
32361	14
32363	14
32366	14
32367	14
32378	14
32390	14
32391	14
32401	14
32404	14
32410	14
32414	14
32415	14
32416	14
32418	14
32421	14
32439	14
32443	14
32456	14
32480	14
32486	14
32492	14
32493	14
32495	14
32505	14
32509	14
32512	14
32519	14
32521	14
32522	14
32523	14
32524	14
32535	14
32536	14
32543	14
32554	14
32555	14
32560	14
32562	14
32567	14
32572	14
32588	14
32596	14
32600	14
32603	14
32604	14
32612	14
32615	14
32616	14
32627	14
32628	14
32629	14
32631	14
32645	14
32654	14
32659	14
32664	14
32665	14
32668	14
32673	14
32674	14
32684	14
32692	14
32694	14
32710	14
32712	14
32716	14
32717	14
32719	14
32725	14
32726	14
32733	14
32734	14
32746	14
32764	14
32766	14
32769	14
32771	14
32774	14
32777	14
32778	14
32789	14
32793	14
32794	14
32798	14
32799	14
32805	14
32813	14
32815	14
32817	14
32824	14
32829	14
32842	14
32843	14
32848	14
32857	14
32858	14
32860	14
32864	14
32865	14
32870	14
32874	14
32878	14
32879	14
32886	14
32894	14
32897	14
32899	14
32902	14
32903	14
32910	14
32911	14
32914	14
32915	14
32916	14
32923	14
32925	14
32928	14
32929	14
32932	14
32933	14
32934	14
32935	14
32936	14
32940	14
32943	14
32946	14
32951	14
32953	14
32954	14
32958	14
32967	14
32968	14
32970	14
32971	14
32972	14
32974	14
32975	14
32986	14
32988	14
32989	14
32991	14
32992	14
32994	14
32995	14
32996	14
33000	14
33006	14
33008	14
33009	14
33014	14
33018	14
33020	14
33024	14
33025	14
33027	14
33028	14
33031	14
33032	14
33034	14
33037	14
33039	14
33043	14
33046	14
33047	14
33048	14
33049	14
33050	14
33053	14
33057	14
33059	14
33060	14
33063	14
33066	14
33067	14
33068	14
33071	14
33073	14
33080	14
33084	14
33089	14
33091	14
33095	14
33097	14
33101	14
33103	14
33105	14
33110	14
33114	14
33119	14
33125	14
33126	14
33127	14
33129	14
33131	14
33135	14
33138	14
33139	14
33146	14
33152	14
33157	14
33159	14
33162	14
33163	14
33169	14
33173	14
33174	14
33175	14
33179	14
33183	14
33190	14
33196	14
33199	14
33205	14
33207	14
33212	14
33214	14
33219	14
33221	14
33224	14
33225	14
33231	14
33233	14
33236	14
33239	14
33241	14
33245	14
33246	14
33248	14
33250	14
33252	14
33254	14
33258	14
33259	14
33260	14
33261	14
33262	14
33264	14
33267	14
33269	14
33270	14
33272	14
33277	14
33278	14
33280	14
33281	14
33288	14
33290	14
33298	14
33306	14
33307	14
33309	14
33311	14
33312	14
33313	14
33323	14
33324	14
33325	14
33327	14
33328	14
33331	14
33337	14
33342	14
33351	14
33359	14
33361	14
33364	14
33372	14
33379	14
33383	14
33386	14
33392	14
33400	14
33409	14
33410	14
33411	14
33412	14
33417	14
33422	14
33431	14
33433	14
33440	14
33443	14
33444	14
33447	14
33451	14
33454	14
33459	14
33461	14
33464	14
33467	14
33469	14
33470	14
33473	14
33474	14
33476	14
33477	14
33479	14
33481	14
33483	14
33495	14
33501	14
33502	14
33508	14
33509	14
33515	14
33516	14
33518	14
33519	14
33520	14
33529	14
33530	14
33532	14
33535	14
33541	14
33544	14
33546	14
33547	14
33548	14
33549	14
33550	14
33551	14
33553	14
33559	14
33564	14
33570	14
33576	14
33577	14
33584	14
33593	14
33594	14
33609	14
33611	14
33613	14
33614	14
33619	14
33622	14
33626	14
33643	14
33645	14
33646	14
33647	14
33648	14
33650	14
33651	14
33652	14
33660	14
33667	14
33675	14
33679	14
33685	14
33692	14
33694	14
33700	14
33702	14
33703	14
33710	14
33711	14
33713	14
33716	14
33735	14
33740	14
33742	14
33744	14
33745	14
33747	14
33748	14
33752	14
33753	14
33754	14
33756	14
33757	14
33759	14
33761	14
33764	14
33767	14
33771	14
33772	14
33776	14
33779	14
33782	14
33784	14
33786	14
33792	14
33798	14
33803	14
33805	14
33808	14
33810	14
33811	14
33816	14
33818	14
33820	14
33823	14
33826	14
33828	14
33836	14
33839	14
33840	14
33844	14
33853	14
33860	14
33865	14
33869	14
33870	14
33871	14
33872	14
33875	14
33876	14
33880	14
33884	14
33893	14
33896	14
33902	14
33910	14
33912	14
33914	14
33915	14
33916	14
33921	14
33939	14
33940	14
33941	14
33950	14
33959	14
33960	14
33961	14
33965	14
33974	14
33976	14
33977	14
33978	14
33979	14
33980	14
33984	14
33986	14
33996	14
33997	14
34004	14
34014	14
34017	14
34018	14
34029	14
34038	14
34040	14
34047	14
34048	14
34049	14
34051	14
34054	14
34055	14
34057	14
34058	14
34060	14
34062	14
34063	14
34068	14
34069	14
34074	14
34075	14
34076	14
34084	14
34085	14
34087	14
34088	14
34090	14
34091	14
34104	14
34113	14
34115	14
34118	14
34121	14
34126	14
34127	14
34130	14
34131	14
34133	14
34136	14
34141	14
34144	14
34148	14
34149	14
34153	14
34158	14
34166	14
34167	14
34168	14
34172	14
34174	14
34185	14
34188	14
34192	14
34193	14
34198	14
34199	14
34203	14
34217	14
34222	14
34240	14
34244	14
34245	14
34246	14
34247	14
34251	14
34254	14
34258	14
34259	14
34262	14
34269	14
34272	14
34275	14
34276	14
34279	14
34281	14
34283	14
34284	14
34285	14
34287	14
34288	14
34289	14
34290	14
34291	14
34293	14
34298	14
34300	14
34301	14
34305	14
34311	14
34314	14
34317	14
34318	14
34319	14
34323	14
34328	14
34330	14
34334	14
34335	14
34337	14
34342	14
34361	14
34362	14
34363	14
34378	14
34380	14
34382	14
34384	14
34385	14
34388	14
34395	14
34397	14
34398	14
34405	14
34415	14
34418	14
34419	14
34425	14
34427	14
34429	14
34431	14
34432	14
34433	14
34445	14
34446	14
34447	14
34448	14
34454	14
34455	14
34460	14
34464	14
34477	14
34478	14
34479	14
34483	14
34486	14
34488	14
34489	14
34494	14
34495	14
34497	14
34502	14
34506	14
34510	14
34511	14
34512	14
34524	14
34527	14
34532	14
34533	14
34537	14
34538	14
34540	14
34541	14
34544	14
34550	14
34551	14
34558	14
34561	14
34562	14
34563	14
34564	14
34565	14
34567	14
34571	14
34572	14
34577	14
34582	14
34585	14
34587	14
34588	14
34590	14
34592	14
34595	14
34598	14
34602	14
34611	14
34614	14
34615	14
34620	14
34626	14
34627	14
34630	14
34631	14
34632	14
34633	14
34636	14
34638	14
34642	14
34648	14
34651	14
34659	14
34662	14
34665	14
34666	14
34668	14
34672	14
34680	14
34682	14
34690	14
34695	14
34698	14
34702	14
34707	14
34710	14
34711	14
34720	14
34722	14
34727	14
34741	14
34744	13
34745	13
34747	13
34762	13
34767	13
34773	13
34776	13
34778	13
34779	13
34782	13
34785	13
34799	13
34806	13
34809	13
34811	13
34814	13
34816	13
34817	13
34821	13
34823	13
34826	13
34827	13
34832	13
34833	13
34837	13
34844	13
34851	13
34858	13
34864	13
34868	13
34871	13
34879	13
34884	13
34908	13
34909	13
34910	13
34919	13
34922	13
34929	13
34940	13
34943	13
34945	13
34948	13
34955	13
34957	13
34963	13
34982	13
34994	13
34996	13
34998	13
34999	13
35011	13
35012	13
35013	13
35027	13
35028	13
35033	13
35034	13
35035	13
35036	13
35040	13
35044	13
35046	13
35057	13
35060	13
35064	13
35065	13
35068	13
35074	13
35076	13
35079	13
35081	13
35085	13
35089	13
35096	13
35104	13
35105	13
35108	13
35118	13
35130	13
35140	13
35142	13
35145	13
35146	13
35153	13
35159	13
35168	13
35169	13
35172	13
35173	13
35178	13
35184	13
35199	13
35201	13
35213	13
35215	13
35220	13
35224	13
35229	13
35232	13
35235	13
35256	13
35258	13
35264	13
35268	13
35271	13
35286	13
35308	13
35314	13
35319	13
35322	13
35324	13
35327	13
35335	13
35338	13
35341	13
35352	13
35353	13
35362	13
35363	13
35368	13
35371	13
35374	13
35377	13
35378	13
35385	13
35386	13
35399	13
35401	13
35408	13
35419	13
35420	13
35425	13
35427	13
35437	13
35443	13
35447	13
35452	13
35458	13
35461	13
35466	13
35469	13
35472	13
35473	13
35494	13
35497	13
35502	13
35506	13
35507	13
35515	13
35518	13
35519	13
35528	13
35531	13
35536	13
35542	13
35544	13
35553	13
35559	13
35562	13
35571	13
35572	13
35575	13
35576	13
35577	13
35579	13
35580	13
35583	13
35591	13
35602	13
35603	13
35618	13
35624	13
35632	13
35634	13
35637	13
35646	13
35647	13
35650	13
35652	13
35654	13
35656	13
35658	13
35661	13
35663	13
35666	13
35667	13
35671	13
35675	13
35689	13
35692	13
35695	13
35696	13
35697	13
35698	13
35702	13
35708	13
35722	13
35729	13
35733	13
35745	13
35746	13
35754	13
35756	13
35757	13
35763	13
35772	13
35774	13
35775	13
35791	13
35793	13
35805	13
35807	13
35809	13
35810	13
35811	13
35812	13
35822	13
35831	13
35837	13
35838	13
35841	13
35843	13
35849	13
35855	13
35856	13
35860	13
35861	13
35868	13
35869	13
35871	13
35876	13
35881	13
35883	13
35885	13
35890	13
35891	13
35892	13
35893	13
35894	13
35897	13
35898	13
35899	13
35903	13
35919	13
35924	13
35929	13
35931	13
35932	13
35937	13
35941	13
35946	13
35947	13
35948	13
35949	13
35950	13
35958	13
35959	13
35970	13
35972	13
35973	13
35976	13
35982	13
35983	13
35984	13
35988	13
35992	13
35995	13
35996	13
35998	13
36009	13
36014	13
36015	13
36018	13
36030	13
36033	13
36036	13
36039	13
36040	13
36045	13
36053	13
36054	13
36057	13
36058	13
36060	13
36063	13
36064	13
36067	13
36070	13
36080	13
36083	13
36084	13
36088	13
36089	13
36094	13
36096	13
36099	13
36106	13
36124	13
36130	13
36131	13
36132	13
36133	13
36135	13
36139	13
36143	13
36152	13
36154	13
36155	13
36156	13
36163	13
36167	13
36169	13
36170	13
36175	13
36176	13
36181	13
36188	13
36191	13
36196	13
36198	13
36200	13
36204	13
36207	13
36217	13
36218	13
36220	13
36224	13
36226	13
36227	13
36239	13
36247	13
36251	13
36257	13
36259	13
36260	13
36261	13
36268	13
36269	13
36271	13
36281	13
36286	13
36287	13
36291	13
36292	13
36293	13
36313	13
36314	13
36319	13
36322	13
36324	13
36331	13
36344	13
36351	13
36353	13
36357	13
36358	13
36363	13
36374	13
36375	13
36376	13
36377	13
36380	13
36381	13
36387	13
36388	13
36396	13
36398	13
36399	13
36400	13
36401	13
36404	13
36407	13
36410	13
36411	13
36412	13
36415	13
36416	13
36418	13
36419	13
36422	13
36431	13
36432	13
36433	13
36434	13
36436	13
36439	13
36448	13
36449	13
36451	13
36454	13
36455	13
36463	13
36465	13
36466	13
36468	13
36469	13
36470	13
36471	13
36472	13
36473	13
36474	13
36480	13
36482	13
36485	13
36486	13
36488	13
36490	13
36491	13
36492	13
36499	13
36500	13
36506	13
36511	13
36512	13
36513	13
36517	13
36526	13
36531	13
36536	13
36537	13
36547	13
36549	13
36552	13
36559	13
36561	13
36564	13
36565	13
36568	13
36569	13
36570	13
36576	13
36584	13
36590	13
36592	13
36593	13
36595	13
36596	13
36598	13
36599	13
36600	13
36606	13
36619	13
36630	13
36633	13
36634	13
36635	13
36637	13
36646	13
36649	13
36652	13
36655	13
36662	13
36667	13
36669	13
36671	13
36672	13
36674	13
36681	13
36682	13
36684	13
36685	13
36695	13
36704	13
36716	13
36719	13
36723	13
36725	13
36730	13
36731	13
36734	13
36737	13
36739	13
36743	13
36745	13
36764	13
36766	13
36767	13
36788	13
36789	13
36790	13
36791	13
36802	13
36804	13
36815	13
36816	13
36825	13
36829	13
36830	13
36836	13
36839	13
36841	13
36842	13
36844	13
36851	13
36853	13
36856	13
36863	13
36865	13
36867	13
36871	13
36872	13
36876	13
36879	13
36890	13
36891	13
36892	13
36896	13
36907	13
36908	13
36919	13
36922	13
36930	13
36933	13
36946	13
36952	13
36953	13
36954	13
36958	13
36959	13
36962	13
36963	13
36974	13
36977	13
36980	13
36983	13
36985	13
36989	13
36999	13
37000	13
37016	13
37029	13
37030	13
37034	13
37036	13
37038	13
37040	13
37044	13
37053	13
37060	13
37062	13
37067	13
37068	13
37071	13
37081	13
37082	13
37094	13
37095	13
37097	13
37098	13
37099	13
37104	13
37110	13
37112	13
37113	13
37117	13
37120	13
37122	13
37129	13
37134	13
37135	13
37147	13
37151	13
37161	13
37164	13
37168	13
37176	13
37184	13
37186	13
37193	13
37195	13
37196	13
37198	13
37200	13
37202	13
37210	13
37220	13
37230	13
37231	13
37235	13
37243	13
37247	13
37252	13
37253	13
37255	13
37264	13
37271	13
37274	13
37275	13
37284	13
37287	13
37288	13
37292	13
37293	13
37296	13
37298	13
37299	13
37303	13
37309	13
37312	13
37315	13
37318	13
37321	13
37323	13
37326	13
37328	13
37329	13
37330	13
37335	13
37343	13
37344	13
37357	13
37358	13
37359	13
37362	13
37366	13
37367	13
37368	13
37371	13
37376	13
37378	13
37384	13
37388	13
37391	13
37393	13
37396	13
37398	13
37404	13
37424	13
37427	13
37430	13
37431	13
37432	13
37433	13
37437	13
37438	13
37439	13
37441	13
37442	13
37459	13
37460	13
37462	13
37467	13
37470	13
37472	13
37478	13
37485	13
37486	13
37494	13
37496	13
37498	13
37503	13
37505	13
37506	13
37510	13
37512	13
37513	13
37515	13
37518	13
37519	13
37521	13
37523	13
37525	13
37526	13
37536	13
37542	13
37544	13
37550	13
37555	13
37556	13
37560	13
37562	13
37566	13
37567	13
37568	13
37585	13
37587	13
37589	13
37591	13
37593	13
37594	13
37602	13
37608	13
37609	13
37611	13
37615	13
37621	13
37634	13
37641	13
37649	13
37650	13
37651	13
37652	13
37661	13
37668	13
37669	13
37670	13
37674	13
37679	13
37681	13
37683	13
37689	13
37691	13
37695	13
37696	13
37698	13
37699	13
37700	13
37701	13
37702	13
37706	13
37710	13
37721	13
37733	13
37739	13
37745	13
37748	13
37756	13
37762	13
37763	13
37764	13
37766	13
37769	13
37772	13
37774	13
37776	13
37778	13
37783	13
37785	13
37787	13
37789	13
37800	13
37808	13
37814	13
37821	13
37825	13
37829	13
37830	13
37834	13
37838	13
37839	13
37840	13
37843	13
37847	13
37850	13
37855	13
37857	13
37859	13
37865	13
37867	13
37871	13
37882	13
37883	13
37884	13
37885	13
37888	13
37891	13
37894	13
37899	13
37902	13
37915	13
37934	13
37937	13
37946	13
37952	13
37953	13
37955	13
37959	13
37960	13
37966	13
37967	13
37970	13
37972	13
37980	13
37990	13
37994	13
37999	13
38009	12
38017	12
38018	12
38033	12
38039	12
38043	12
38045	12
38046	12
38047	12
38069	12
38071	12
38073	12
38077	12
38079	12
38080	12
38084	12
38092	12
38100	12
38107	12
38118	12
38124	12
38127	12
38128	12
38133	12
38135	12
38147	12
38149	12
38151	12
38153	12
38163	12
38172	12
38181	12
38184	12
38188	12
38198	12
38205	12
38206	12
38218	12
38221	12
38225	12
38227	12
38228	12
38230	12
38233	12
38236	12
38246	12
38251	12
38252	12
38262	12
38264	12
38268	12
38272	12
38279	12
38287	12
38291	12
38296	12
38300	12
38304	12
38307	12
38310	12
38317	12
38326	12
38329	12
38339	12
38341	12
38352	12
38358	12
38366	12
38376	12
38385	12
38386	12
38394	12
38401	12
38406	12
38412	12
38415	12
38417	12
38422	12
38424	12
38425	12
38432	12
38434	12
38435	12
38440	12
38441	12
38443	12
38464	12
38466	12
38467	12
38468	12
38470	12
38472	12
38487	12
38488	12
38490	12
38494	12
38503	12
38511	12
38514	12
38519	12
38522	12
38536	12
38539	12
38541	12
38548	12
38549	12
38553	12
38557	12
38561	12
38562	12
38566	12
38570	12
38573	12
38575	12
38576	12
38596	12
38598	12
38604	12
38605	12
38610	12
38615	12
38626	12
38627	12
38641	12
38644	12
38660	12
38669	12
38673	12
38701	12
38710	12
38722	12
38733	12
38734	12
38748	12
38752	12
38756	12
38757	12
38760	12
38762	12
38766	12
38771	12
38774	12
38780	12
38788	12
38790	12
38793	12
38808	12
38809	12
38813	12
38822	12
38825	12
38831	12
38834	12
38844	12
38851	12
38862	12
38868	12
38874	12
38878	12
38881	12
38883	12
38884	12
38891	12
38899	12
38901	12
38903	12
38905	12
38907	12
38924	12
38928	12
38933	12
38935	12
38948	12
38949	12
38958	12
38961	12
38962	12
38974	12
38980	12
38990	12
38991	12
38999	12
39005	12
39010	12
39018	12
39024	12
39027	12
39031	12
39045	12
39051	12
39063	12
39067	12
39069	12
39072	12
39077	12
39086	12
39088	12
39091	12
39092	12
39093	12
39097	12
39100	12
39107	12
39108	12
39109	12
39112	12
39116	12
39118	12
39126	12
39130	12
39131	12
39133	12
39134	12
39142	12
39148	12
39153	12
39154	12
39155	12
39160	12
39162	12
39169	12
39189	12
39200	12
39206	12
39210	12
39216	12
39222	12
39223	12
39225	12
39230	12
39232	12
39233	12
39236	12
39243	12
39256	12
39267	12
39272	12
39280	12
39284	12
39286	12
39288	12
39290	12
39299	12
39308	12
39313	12
39316	12
39318	12
39336	12
39344	12
39352	12
39353	12
39360	12
39366	12
39377	12
39392	12
39397	12
39399	12
39406	12
39408	12
39419	12
39421	12
39423	12
39425	12
39453	12
39460	12
39461	12
39462	12
39469	12
39470	12
39471	12
39478	12
39482	12
39483	12
39489	12
39498	12
39500	12
39505	12
39508	12
39542	12
39546	12
39551	12
39564	12
39570	12
39571	12
39579	12
39581	12
39583	12
39589	12
39600	12
39602	12
39604	12
39606	12
39617	12
39618	12
39620	12
39637	12
39641	12
39645	12
39649	12
39651	12
39657	12
39667	12
39669	12
39679	12
39686	12
39693	12
39703	12
39713	12
39721	12
39723	12
39729	12
39733	12
39734	12
39736	12
39738	12
39748	12
39751	12
39753	12
39754	12
39757	12
39766	12
39767	12
39775	12
39779	12
39791	12
39792	12
39795	12
39796	12
39797	12
39802	12
39807	12
39810	12
39813	12
39817	12
39824	12
39835	12
39837	12
39843	12
39848	12
39850	12
39852	12
39867	12
39869	12
39878	12
39884	12
39891	12
39903	12
39906	12
39909	12
39925	12
39932	12
39945	12
39950	12
39958	12
39962	12
39966	12
39974	12
39975	12
39981	12
39985	12
39988	12
39992	12
39997	12
40001	12
40007	12
40008	12
40018	12
40022	12
40024	12
40027	12
40028	12
40029	12
40030	12
40042	12
40043	12
40056	12
40063	12
40064	12
40065	12
40066	12
40068	12
40069	12
40075	12
40079	12
40080	12
40081	12
40097	12
40099	12
40100	12
40109	12
40116	12
40125	12
40128	12
40136	12
40139	12
40141	12
40144	12
40147	12
40152	12
40154	12
40155	12
40160	12
40161	12
40165	12
40169	12
40170	12
40176	12
40177	12
40182	12
40183	12
40184	12
40189	12
40190	12
40195	12
40197	12
40200	12
40201	12
40206	12
40207	12
40213	12
40214	12
40216	12
40218	12
40224	12
40228	12
40232	12
40236	12
40238	12
40244	12
40249	12
40255	12
40264	12
40272	12
40274	12
40275	12
40286	12
40290	12
40291	12
40300	12
40302	12
40316	12
40319	12
40320	12
40327	12
40332	12
40343	12
40345	12
40346	12
40351	12
40354	12
40369	12
40375	12
40377	12
40398	12
40407	12
40408	12
40410	12
40412	12
40414	12
40423	12
40430	12
40431	12
40438	12
40444	12
40446	12
40447	12
40463	12
40469	12
40473	12
40474	12
40475	12
40484	12
40487	12
40488	12
40490	12
40492	12
40493	12
40494	12
40495	12
40499	12
40501	12
40502	12
40505	12
40517	12
40525	12
40532	12
40534	12
40535	12
40538	12
40539	12
40540	12
40541	12
40545	12
40549	12
40551	12
40562	12
40563	12
40564	12
40565	12
40567	12
40573	12
40580	12
40589	12
40594	12
40597	12
40598	12
40602	12
40603	12
40606	12
40607	12
40608	12
40610	12
40615	12
40616	12
40620	12
40623	12
40625	12
40634	12
40636	12
40637	12
40649	12
40652	12
40653	12
40659	12
40661	12
40664	12
40665	12
40667	12
40673	12
40674	12
40675	12
40689	12
40700	12
40702	12
40704	12
40705	12
40709	12
40714	12
40715	12
40716	12
40721	12
40724	12
40726	12
40729	12
40734	12
40737	12
40743	12
40749	12
40752	12
40753	12
40763	12
40765	12
40770	12
40771	12
40776	12
40787	12
40797	12
40800	12
40802	12
40803	12
40804	12
40808	12
40809	12
40810	12
40812	12
40813	12
40816	12
40830	12
40836	12
40837	12
40839	12
40841	12
40850	12
40855	12
40857	12
40858	12
40859	12
40864	12
40865	12
40870	12
40871	12
40883	12
40894	12
40899	12
40900	12
40902	12
40909	12
40910	12
40913	12
40914	12
40918	12
40923	12
40924	12
40926	12
40929	12
40930	12
40943	12
40945	12
40946	12
40947	12
40954	12
40956	12
40957	12
40961	12
40965	12
40978	12
40983	12
40993	12
40994	12
41006	12
41007	12
41009	12
41012	12
41014	12
41017	12
41020	12
41022	12
41026	12
41028	12
41029	12
41034	12
41050	12
41054	12
41056	12
41059	12
41067	12
41068	12
41069	12
41081	12
41082	12
41085	12
41090	12
41091	12
41103	12
41105	12
41117	12
41118	12
41137	12
41138	12
41142	12
41151	12
41156	12
41157	12
41159	12
41163	12
41168	12
41174	12
41177	12
41178	12
41180	12
41187	12
41190	12
41195	12
41196	12
41201	12
41203	12
41206	12
41210	12
41216	12
41220	12
41223	12
41224	12
41226	12
41228	12
41231	12
41233	12
41236	12
41245	12
41247	12
41249	12
41250	12
41252	12
41254	12
41259	12
41263	12
41266	12
41267	12
41272	12
41274	12
41279	12
41284	12
41287	12
41288	12
41295	12
41302	12
41319	12
41321	12
41322	12
41327	12
41328	12
41329	12
41337	12
41362	12
41372	12
41373	12
41375	12
41378	12
41379	12
41381	12
41385	12
41386	12
41389	12
41390	12
41391	12
41393	12
41395	12
41396	12
41401	12
41410	12
41411	12
41414	12
41416	12
41420	12
41423	12
41429	12
41433	12
41435	12
41438	12
41439	12
41442	12
41450	12
41452	12
41457	12
41460	12
41462	12
41466	12
41468	12
41482	12
41483	12
41487	12
41488	12
41493	12
41495	12
41496	12
41499	12
41504	12
41524	12
41528	12
41532	12
41533	12
41534	12
41539	12
41540	12
41541	12
41544	12
41549	12
41556	12
41563	12
41570	12
41573	12
41578	12
41585	12
41591	12
41592	12
41596	12
41597	12
41599	12
41603	12
41604	12
41605	12
41606	12
41608	12
41609	12
41611	12
41613	12
41615	12
41628	12
41632	12
41634	12
41636	12
41640	12
41641	12
41644	12
41650	12
41653	12
41659	12
41661	12
41662	12
41663	12
41666	12
41667	12
41669	12
41675	12
41677	12
41678	12
41680	12
41687	12
41691	12
41704	12
41711	12
41727	12
41732	12
41734	12
41736	12
41738	12
41741	12
41745	12
41747	12
41748	12
41749	12
41753	12
41754	12
41767	12
41770	12
41773	12
41783	12
41787	12
41798	12
41817	12
41825	12
41833	12
41835	12
41848	12
41850	12
41860	12
41871	12
41872	12
41873	12
41878	12
41880	12
41882	12
41890	12
41891	12
41896	12
41897	12
41912	12
41916	12
41920	12
41921	12
41927	12
41928	12
41931	12
41934	12
41935	12
41943	12
41948	12
41950	12
41951	12
41953	12
41967	12
41971	12
41974	12
41975	12
41978	12
41984	12
41985	12
41986	12
41987	12
41988	12
41991	12
41994	12
41997	12
42001	12
42003	12
42013	12
42017	12
42020	12
42024	12
42027	12
42043	12
42044	12
42045	12
42048	12
42051	12
42055	12
42059	12
42061	12
42064	12
42065	12
42066	12
42067	12
42078	12
42079	12
42083	12
42086	12
42092	12
42093	12
42095	12
42097	12
42100	12
42104	12
42107	12
42111	12
42118	12
42122	12
42130	12
42132	12
42134	12
42144	12
42154	12
42155	12
42165	12
42168	12
42169	12
42180	12
42181	12
42185	12
42188	12
42192	12
42195	12
42203	12
42207	12
42211	12
42213	12
42214	12
42216	12
42221	12
42224	12
42225	12
42229	12
42231	12
42240	12
42246	12
42248	12
42253	12
42259	12
42263	12
42264	12
42268	12
42270	12
42273	12
42278	12
42281	12
42282	12
42283	12
42285	12
42286	12
42287	12
42288	12
42291	12
42296	12
42298	12
42300	12
42304	12
42305	12
42308	12
42313	12
42318	12
42319	12
42320	12
42323	12
42324	12
42327	12
42329	12
42331	12
42332	12
42341	12
42345	12
42347	12
42350	12
42354	12
42358	12
42359	12
42361	12
42366	12
42374	12
42377	12
42378	12
42383	12
42390	12
42398	12
42399	12
42402	12
42405	12
42406	12
42409	12
42413	12
42415	12
42416	12
42420	12
42424	12
42426	12
42439	12
42441	12
42443	12
42450	12
42453	12
42454	12
42461	12
42462	12
42463	12
42466	12
42472	12
42478	12
42479	12
42488	12
42492	12
42494	12
42497	12
42502	12
42504	12
42509	12
42512	12
42514	12
42518	12
42534	12
42551	12
42552	12
42559	12
42562	12
42565	12
42567	12
42569	12
42571	12
42572	12
42573	12
42575	12
42591	12
42603	12
42604	12
42615	12
42620	12
42621	12
42622	12
42630	12
42634	12
42640	12
42642	12
42644	12
42647	12
42648	12
42652	12
42653	12
42656	12
42669	12
42673	12
42676	12
42677	12
42679	12
42684	12
42688	12
42689	12
42690	12
42691	12
42692	12
42694	12
42708	12
42711	12
42718	12
42719	12
42720	12
42723	12
42724	12
42734	12
42738	12
42740	12
42741	12
42743	12
42749	12
42750	12
42755	12
42764	12
42770	12
42773	12
42781	12
42795	12
42797	12
42801	12
42803	12
42806	12
42807	12
42809	12
42811	12
42813	12
42819	12
42821	12
42822	12
42824	12
42826	12
42827	12
42828	12
42830	12
42831	12
42832	12
42834	12
42849	12
42856	12
42857	12
42859	12
42861	12
42867	12
42869	12
42870	12
42871	12
42876	12
42882	12
42918	12
42921	12
42922	12
42933	12
42938	12
42942	12
42951	12
42957	12
42958	12
42960	12
42961	12
42963	12
42964	12
42969	12
42971	12
42988	12
42989	12
42994	12
42996	12
42997	12
42999	12
43001	12
43019	12
43022	12
43030	12
43032	12
43035	12
43036	12
43039	12
43041	12
43044	12
43045	12
43046	12
43047	12
43049	12
43053	12
43054	12
43058	12
43061	12
43062	12
43064	12
43065	12
43066	12
43067	12
43078	12
43079	12
43080	12
43094	12
43107	12
43109	12
43115	12
43116	12
43118	12
43122	12
43123	12
43124	12
43125	12
43126	12
43128	12
43129	12
43136	11
43141	11
43147	11
43151	11
43155	11
43159	11
43163	11
43167	11
43168	11
43170	11
43171	11
43179	11
43202	11
43204	11
43205	11
43208	11
43221	11
43223	11
43228	11
43231	11
43245	11
43247	11
43248	11
43252	11
43268	11
43274	11
43278	11
43281	11
43283	11
43286	11
43296	11
43305	11
43309	11
43310	11
43316	11
43322	11
43326	11
43328	11
43329	11
43330	11
43339	11
43352	11
43354	11
43358	11
43362	11
43365	11
43367	11
43369	11
43382	11
43389	11
43397	11
43400	11
43401	11
43403	11
43410	11
43412	11
43413	11
43416	11
43420	11
43424	11
43426	11
43430	11
43434	11
43436	11
43440	11
43442	11
43451	11
43462	11
43468	11
43471	11
43475	11
43476	11
43498	11
43499	11
43504	11
43505	11
43516	11
43526	11
43532	11
43546	11
43556	11
43574	11
43579	11
43589	11
43596	11
43598	11
43607	11
43611	11
43614	11
43629	11
43630	11
43640	11
43642	11
43643	11
43645	11
43651	11
43655	11
43665	11
43669	11
43674	11
43681	11
43687	11
43697	11
43699	11
43708	11
43718	11
43721	11
43725	11
43728	11
43733	11
43747	11
43752	11
43754	11
43755	11
43772	11
43780	11
43781	11
43789	11
43797	11
43800	11
43802	11
43806	11
43813	11
43819	11
43821	11
43822	11
43824	11
43826	11
43827	11
43828	11
43829	11
43831	11
43845	11
43855	11
43860	11
43861	11
43868	11
43876	11
43879	11
43884	11
43892	11
43895	11
43900	11
43902	11
43904	11
43913	11
43930	11
43933	11
43950	11
43958	11
43969	11
43972	11
43977	11
43979	11
43981	11
43982	11
43986	11
43987	11
43989	11
43992	11
43997	11
44000	11
44001	11
44003	11
44026	11
44027	11
44037	11
44045	11
44049	11
44060	11
44067	11
44068	11
44069	11
44070	11
44083	11
44088	11
44091	11
44107	11
44114	11
44127	11
44133	11
44134	11
44136	11
44150	11
44157	11
44163	11
44174	11
44175	11
44180	11
44182	11
44192	11
44204	11
44208	11
44212	11
44216	11
44219	11
44225	11
44239	11
44245	11
44250	11
44263	11
44266	11
44275	11
44277	11
44279	11
44286	11
44288	11
44290	11
44294	11
44296	11
44303	11
44309	11
44312	11
44320	11
44328	11
44332	11
44334	11
44341	11
44343	11
44349	11
44353	11
44354	11
44363	11
44367	11
44372	11
44378	11
44389	11
44390	11
44393	11
44398	11
44399	11
44405	11
44411	11
44423	11
44426	11
44431	11
44434	11
44441	11
44442	11
44445	11
44447	11
44452	11
44465	11
44473	11
44475	11
44480	11
44484	11
44487	11
44501	11
44505	11
44520	11
44523	11
44525	11
44542	11
44544	11
44545	11
44560	11
44561	11
44564	11
44570	11
44580	11
44583	11
44584	11
44586	11
44596	11
44597	11
44601	11
44610	11
44612	11
44618	11
44619	11
44621	11
44630	11
44632	11
44633	11
44634	11
44635	11
44636	11
44642	11
44644	11
44645	11
44646	11
44650	11
44653	11
44655	11
44657	11
44664	11
44665	11
44666	11
44670	11
44673	11
44675	11
44678	11
44680	11
44681	11
44685	11
44687	11
44688	11
44690	11
44702	11
44704	11
44709	11
44716	11
44717	11
44722	11
44730	11
44731	11
44733	11
44735	11
44740	11
44742	11
44743	11
44745	11
44749	11
44752	11
44755	11
44757	11
44760	11
44761	11
44765	11
44766	11
44767	11
44768	11
44770	11
44771	11
44773	11
44776	11
44788	11
44797	11
44803	11
44806	11
44807	11
44809	11
44822	11
44824	11
44826	11
44827	11
44835	11
44839	11
44841	11
44842	11
44844	11
44848	11
44849	11
44851	11
44852	11
44860	11
44861	11
44869	11
44884	11
44887	11
44889	11
44901	11
44910	11
44914	11
44915	11
44919	11
44920	11
44923	11
44925	11
44944	11
44949	11
44950	11
44957	11
44959	11
44965	11
44969	11
44972	11
44978	11
45001	11
45009	11
45010	11
45012	11
45013	11
45017	11
45020	11
45021	11
45023	11
45031	11
45032	11
45033	11
45034	11
45035	11
45038	11
45041	11
45044	11
45046	11
45049	11
45051	11
45054	11
45064	11
45067	11
45069	11
45070	11
45071	11
45075	11
45093	11
45098	11
45102	11
45105	11
45106	11
45107	11
45121	11
45122	11
45145	11
45147	11
45150	11
45152	11
45156	11
45157	11
45159	11
45161	11
45170	11
45177	11
45184	11
45187	11
45191	11
45193	11
45196	11
45203	11
45204	11
45220	11
45238	11
45240	11
45247	11
45258	11
45259	11
45260	11
45278	11
45280	11
45284	11
45290	11
45292	11
45309	11
45319	11
45333	11
45335	11
45337	11
45338	11
45341	11
45342	11
45347	11
45350	11
45351	11
45352	11
45360	11
45361	11
45362	11
45368	11
45372	11
45374	11
45375	11
45382	11
45385	11
45386	11
45390	11
45392	11
45397	11
45400	11
45404	11
45405	11
45407	11
45415	11
45422	11
45423	11
45427	11
45429	11
45433	11
45437	11
45441	11
45450	11
45455	11
45457	11
45459	11
45463	11
45475	11
45479	11
45480	11
45481	11
45483	11
45484	11
45490	11
45494	11
45495	11
45503	11
45504	11
45513	11
45517	11
45520	11
45524	11
45525	11
45528	11
45529	11
45531	11
45543	11
45545	11
45552	11
45554	11
45559	11
45579	11
45596	11
45598	11
45605	11
45607	11
45610	11
45611	11
45618	11
45619	11
45620	11
45621	11
45622	11
45623	11
45624	11
45630	11
45631	11
45641	11
45643	11
45646	11
45650	11
45651	11
45658	11
45660	11
45664	11
45672	11
45674	11
45676	11
45679	11
45689	11
45693	11
45694	11
45695	11
45698	11
45699	11
45700	11
45703	11
45704	11
45706	11
45719	11
45723	11
45724	11
45726	11
45729	11
45731	11
45738	11
45749	11
45750	11
45754	11
45755	11
45756	11
45759	11
45770	11
45775	11
45782	11
45785	11
45788	11
45794	11
45797	11
45800	11
45801	11
45803	11
45804	11
45813	11
45814	11
45816	11
45819	11
45821	11
45827	11
45832	11
45833	11
45838	11
45850	11
45852	11
45854	11
45864	11
45868	11
45871	11
45873	11
45880	11
45882	11
45883	11
45893	11
45896	11
45897	11
45903	11
45906	11
45920	11
45935	11
45940	11
45941	11
45942	11
45943	11
45945	11
45946	11
45950	11
45951	11
45952	11
45956	11
45963	11
45976	11
45983	11
45987	11
45989	11
45994	11
45996	11
46002	11
46008	11
46010	11
46017	11
46023	11
46027	11
46032	11
46033	11
46037	11
46043	11
46046	11
46050	11
46051	11
46053	11
46055	11
46056	11
46057	11
46060	11
46065	11
46066	11
46067	11
46069	11
46072	11
46074	11
46075	11
46104	11
46105	11
46108	11
46113	11
46119	11
46151	11
46154	11
46155	11
46160	11
46165	11
46174	11
46186	11
46192	11
46197	11
46200	11
46201	11
46208	11
46212	11
46217	11
46240	11
46242	11
46245	11
46247	11
46250	11
46254	11
46256	11
46261	11
46275	11
46287	11
46290	11
46301	11
46302	11
46303	11
46314	11
46317	11
46323	11
46328	11
46330	11
46333	11
46334	11
46335	11
46337	11
46340	11
46350	11
46351	11
46352	11
46355	11
46357	11
46358	11
46361	11
46363	11
46364	11
46376	11
46377	11
46378	11
46380	11
46383	11
46384	11
46385	11
46387	11
46390	11
46393	11
46399	11
46400	11
46415	11
46425	11
46426	11
46427	11
46430	11
46431	11
46432	11
46443	11
46444	11
46445	11
46449	11
46452	11
46457	11
46459	11
46461	11
46462	11
46464	11
46468	11
46474	11
46475	11
46481	11
46482	11
46483	11
46485	11
46493	11
46501	11
46504	11
46507	11
46512	11
46521	11
46523	11
46525	11
46527	11
46528	11
46533	11
46538	11
46539	11
46541	11
46542	11
46544	11
46547	11
46551	11
46560	11
46562	11
46567	11
46570	11
46572	11
46576	11
46582	11
46585	11
46587	11
46588	11
46589	11
46595	11
46598	11
46600	11
46601	11
46604	11
46607	11
46609	11
46611	11
46612	11
46615	11
46627	11
46629	11
46635	11
46637	11
46644	11
46645	11
46646	11
46647	11
46649	11
46651	11
46655	11
46656	11
46659	11
46666	11
46685	11
46688	11
46689	11
46693	11
46700	11
46701	11
46706	11
46707	11
46710	11
46717	11
46718	11
46724	11
46728	11
46729	11
46732	11
46733	11
46734	11
46735	11
46740	11
46745	11
46746	11
46747	11
46748	11
46749	11
46752	11
46758	11
46762	11
46763	11
46765	11
46767	11
46769	11
46777	11
46779	11
46780	11
46781	11
46783	11
46784	11
46785	11
46800	11
46804	11
46820	11
46824	11
46828	11
46830	11
46833	11
46836	11
46847	11
46849	11
46852	11
46854	11
46859	11
46865	11
46867	11
46868	11
46870	11
46871	11
46880	11
46884	11
46895	11
46896	11
46897	11
46898	11
46906	11
46908	11
46915	11
46917	11
46923	11
46927	11
46939	11
46945	11
46946	11
46948	11
46949	11
46950	11
46955	11
46957	11
46966	11
46970	11
46971	11
46972	11
46976	11
46977	11
46978	11
46980	11
46981	11
46988	11
46993	11
47005	11
47006	11
47024	11
47025	11
47033	11
47034	11
47037	11
47039	11
47043	11
47053	11
47054	11
47057	11
47058	11
47061	11
47065	11
47071	11
47072	11
47086	11
47088	11
47095	11
47102	11
47103	11
47110	11
47116	11
47118	11
47122	11
47126	11
47128	11
47130	11
47131	11
47132	11
47138	11
47142	11
47144	11
47145	11
47151	11
47156	11
47157	11
47160	11
47162	11
47167	11
47169	11
47173	11
47192	11
47195	11
47196	11
47200	11
47202	11
47204	11
47207	11
47209	11
47211	11
47214	11
47215	11
47229	11
47238	11
47241	11
47252	11
47253	11
47254	11
47255	11
47258	11
47262	11
47265	11
47266	11
47267	11
47272	11
47275	11
47278	11
47281	11
47285	11
47286	11
47294	11
47296	11
47306	11
47310	11
47311	11
47317	11
47319	11
47323	11
47325	11
47328	11
47346	11
47363	11
47371	11
47373	11
47375	11
47389	11
47393	11
47396	11
47401	11
47402	11
47414	11
47415	11
47417	11
47422	11
47423	11
47425	11
47427	11
47428	11
47431	11
47437	11
47438	11
47442	11
47446	11
47455	11
47464	11
47470	11
47474	11
47477	11
47487	11
47496	11
47500	11
47510	11
47517	11
47524	11
47525	11
47526	11
47527	11
47534	11
47535	11
47550	11
47551	11
47559	11
47560	11
47583	11
47590	11
47593	11
47594	11
47601	11
47620	11
47624	11
47629	11
47631	11
47636	11
47637	11
47640	11
47646	11
47660	11
47669	11
47673	11
47676	11
47679	11
47680	11
47683	11
47691	11
47692	11
47700	11
47702	11
47709	11
47712	11
47717	11
47718	11
47722	11
47739	11
47743	11
47744	11
47754	11
47757	11
47766	11
47769	11
47770	11
47775	11
47776	11
47777	11
47780	11
47784	11
47793	11
47802	11
47815	11
47833	11
47844	11
47846	11
47851	11
47863	10
47864	10
47870	10
47877	10
47878	10
47899	10
47910	10
47929	10
47933	10
47938	10
47941	10
47943	10
47945	10
47948	10
47951	10
47953	10
47954	10
47955	10
47961	10
47979	10
47981	10
47983	10
48006	10
48011	10
48014	10
48019	10
48027	10
48045	10
48046	10
48054	10
48058	10
48065	10
48068	10
48074	10
48076	10
48077	10
48080	10
48100	10
48102	10
48113	10
48122	10
48136	10
48143	10
48145	10
48151	10
48154	10
48156	10
48162	10
48166	10
48170	10
48174	10
48175	10
48177	10
48183	10
48184	10
48188	10
48189	10
48194	10
48195	10
48196	10
48205	10
48211	10
48222	10
48234	10
48240	10
48245	10
48249	10
48267	10
48274	10
48281	10
48284	10
48286	10
48287	10
48290	10
48294	10
48295	10
48316	10
48323	10
48329	10
48334	10
48336	10
48345	10
48351	10
48353	10
48354	10
48356	10
48358	10
48360	10
48376	10
48383	10
48385	10
48387	10
48389	10
48391	10
48396	10
48398	10
48399	10
48408	10
48412	10
48414	10
48415	10
48449	10
48450	10
48467	10
48474	10
48488	10
48492	10
48495	10
48501	10
48504	10
48506	10
48507	10
48508	10
48510	10
48529	10
48531	10
48532	10
48552	10
48554	10
48556	10
48565	10
48578	10
48584	10
48585	10
48590	10
48596	10
48599	10
48602	10
48603	10
48607	10
48612	10
48614	10
48616	10
48617	10
48626	10
48638	10
48639	10
48641	10
48645	10
48650	10
48655	10
48661	10
48671	10
48674	10
48677	10
48678	10
48680	10
48682	10
48683	10
48690	10
48696	10
48703	10
48709	10
48717	10
48721	10
48726	10
48730	10
48747	10
48752	10
48755	10
48757	10
48760	10
48761	10
48782	10
48789	10
48791	10
48794	10
48801	10
48811	10
48816	10
48822	10
48829	10
48830	10
48845	10
48850	10
48857	10
48860	10
48873	10
48880	10
48881	10
48888	10
48896	10
48909	10
48929	10
48957	10
48969	10
48977	10
48979	10
48985	10
49004	10
49005	10
49007	10
49013	10
49022	10
49023	10
49027	10
49030	10
49035	10
49039	10
49040	10
49041	10
49051	10
49054	10
49055	10
49056	10
49061	10
49065	10
49069	10
49074	10
49079	10
49083	10
49087	10
49091	10
49094	10
49097	10
49103	10
49105	10
49107	10
49110	10
49111	10
49113	10
49117	10
49119	10
49122	10
49132	10
49140	10
49143	10
49149	10
49155	10
49158	10
49160	10
49175	10
49177	10
49185	10
49191	10
49194	10
49205	10
49211	10
49212	10
49217	10
49224	10
49227	10
49228	10
49230	10
49234	10
49236	10
49238	10
49239	10
49241	10
49248	10
49253	10
49264	10
49268	10
49284	10
49291	10
49293	10
49294	10
49295	10
49297	10
49305	10
49306	10
49307	10
49313	10
49322	10
49323	10
49334	10
49342	10
49346	10
49360	10
49361	10
49363	10
49367	10
49369	10
49372	10
49381	10
49386	10
49387	10
49394	10
49396	10
49406	10
49407	10
49417	10
49425	10
49436	10
49448	10
49454	10
49456	10
49457	10
49473	10
49474	10
49478	10
49480	10
49490	10
49499	10
49501	10
49511	10
49535	10
49537	10
49547	10
49556	10
49562	10
49567	10
49572	10
49578	10
49582	10
49583	10
49584	10
49589	10
49594	10
49603	10
49605	10
49611	10
49619	10
49622	10
49627	10
49628	10
49629	10
49638	10
49645	10
49653	10
49654	10
49655	10
49657	10
49667	10
49674	10
49676	10
49677	10
49680	10
49683	10
49692	10
49694	10
49696	10
49697	10
49705	10
49706	10
49713	10
49716	10
49718	10
49719	10
49720	10
49721	10
49731	10
49735	10
49736	10
49754	10
49765	10
49768	10
49775	10
49780	10
49781	10
49782	10
49784	10
49788	10
49800	10
49806	10
49807	10
49808	10
49815	10
49816	10
49820	10
49822	10
49834	10
49835	10
49836	10
49837	10
49839	10
49848	10
49850	10
49852	10
49854	10
49868	10
49869	10
49872	10
49880	10
49885	10
49888	10
49897	10
49898	10
49899	10
49906	10
49907	10
49909	10
49911	10
49912	10
49920	10
49924	10
49934	10
49935	10
49937	10
49938	10
49939	10
49942	10
49943	10
49951	10
49953	10
49956	10
49957	10
49958	10
49967	10
49968	10
49969	10
49970	10
49977	10
49979	10
49981	10
49982	10
49983	10
49987	10
49990	10
49991	10
50018	10
50022	10
50026	10
50038	10
50042	10
50048	10
50052	10
50053	10
50058	10
50062	10
50082	10
50084	10
50086	10
50088	10
50098	10
50100	10
50103	10
50116	10
50117	10
50119	10
50124	10
50126	10
50130	10
50138	10
50142	10
50146	10
50148	10
50151	10
50152	10
50159	10
50160	10
50161	10
50166	10
50167	10
50169	10
50171	10
50172	10
50178	10
50196	10
50201	10
50203	10
50206	10
50214	10
50231	10
50237	10
50246	10
50251	10
50253	10
50256	10
50259	10
50260	10
50263	10
50265	10
50281	10
50284	10
50292	10
50301	10
50303	10
50308	10
50314	10
50321	10
50346	10
50352	10
50357	10
50362	10
50364	10
50368	10
50371	10
50372	10
50376	10
50377	10
50382	10
50384	10
50385	10
50390	10
50392	10
50393	10
50398	10
50409	10
50410	10
50411	10
50417	10
50418	10
50422	10
50423	10
50426	10
50430	10
50431	10
50432	10
50433	10
50439	10
50440	10
50441	10
50442	10
50449	10
50454	10
50455	10
50456	10
50462	10
50463	10
50466	10
50467	10
50469	10
50473	10
50481	10
50483	10
50487	10
50488	10
50492	10
50493	10
50494	10
50496	10
50497	10
50510	10
50511	10
50519	10
50526	10
50540	10
50541	10
50542	10
50543	10
50545	10
50551	10
50552	10
50554	10
50560	10
50573	10
50575	10
50580	10
50584	10
50585	10
50587	10
50598	10
50600	10
50602	10
50622	10
50625	10
50627	10
50642	10
50644	10
50646	10
50649	10
50653	10
50655	10
50656	10
50659	10
50662	10
50663	10
50669	10
50675	10
50676	10
50681	10
50683	10
50684	10
50686	10
50696	10
50702	10
50704	10
50708	10
50712	10
50715	10
50717	10
50734	10
50748	10
50752	10
50755	10
50758	10
50761	10
50766	10
50772	10
50791	10
50794	10
50795	10
50796	10
50799	10
50801	10
50802	10
50803	10
50811	10
50812	10
50817	10
50819	10
50822	10
50833	10
50860	10
50862	10
50863	10
50865	10
50866	10
50868	10
50870	10
50875	10
50877	10
50878	10
50896	10
50897	10
50898	10
50901	10
50906	10
50919	10
50937	10
50939	10
50943	10
50945	10
50959	10
50964	10
50969	10
50970	10
50972	10
50974	10
50977	10
50978	10
50979	10
50980	10
50982	10
50986	10
50990	10
50993	10
50994	10
50995	10
50997	10
51002	10
51011	10
51013	10
51017	10
51023	10
51026	10
51028	10
51031	10
51032	10
51046	10
51048	10
51050	10
51051	10
51055	10
51063	10
51064	10
51072	10
51081	10
51083	10
51086	10
51101	10
51105	10
51115	10
51117	10
51119	10
51121	10
51126	10
51138	10
51139	10
51142	10
51153	10
51166	10
51170	10
51180	10
51182	10
51184	10
51186	10
51189	10
51200	10
51201	10
51209	10
51210	10
51213	10
51230	10
51231	10
51235	10
51241	10
51246	10
51250	10
51254	10
51255	10
51259	10
51261	10
51262	10
51263	10
51270	10
51272	10
51283	10
51284	10
51295	10
51299	10
51302	10
51312	10
51321	10
51332	10
51335	10
51336	10
51349	10
51350	10
51351	10
51367	10
51373	10
51375	10
51380	10
51389	10
51404	10
51406	10
51415	10
51423	10
51424	10
51427	10
51434	10
51450	10
51455	10
51462	10
51471	10
51474	10
51475	10
51487	10
51513	10
51514	10
51516	10
51524	10
51534	10
51538	10
51540	10
51541	10
51543	10
51546	10
51554	10
51557	10
51560	10
51562	10
51572	10
51578	10
51582	10
51586	10
51591	10
51594	10
51596	10
51598	10
51599	10
51601	10
51606	10
51608	10
51623	10
51626	10
51633	10
51646	10
51648	10
51657	10
51663	10
51672	10
51681	10
51683	10
51687	10
51690	10
51694	10
51701	10
51711	10
51719	10
51724	10
51730	10
51734	10
51741	10
51743	10
51747	10
51752	10
51755	10
51756	10
51759	10
51760	10
51761	10
51762	10
51765	10
51767	10
51774	10
51784	10
51786	10
51788	10
51789	10
51792	10
51803	10
51807	10
51811	10
51812	10
51813	10
51824	10
51828	10
51840	10
51842	10
51843	10
51846	10
51856	10
51861	10
51863	10
51864	10
51865	10
51871	10
51888	10
51889	10
51891	10
51895	10
51896	10
51902	10
51903	10
51906	10
51908	10
51914	10
51921	10
51929	10
51933	10
51934	10
51937	10
51939	10
51948	10
51954	10
51959	10
51960	10
51965	10
51968	10
51969	10
51972	10
51975	10
51982	10
51989	10
51990	10
51997	10
52000	10
52007	10
52011	10
52020	10
52024	10
52026	10
52027	10
52033	10
52036	10
52041	10
52047	10
52059	10
52062	10
52063	10
52064	10
52070	10
52081	10
52082	10
52087	10
52093	10
52099	10
52110	10
52113	10
52119	10
52120	10
52121	10
52134	10
52145	10
52147	10
52148	10
52159	10
52170	10
52181	10
52185	10
52187	10
52190	10
52193	10
52195	10
52202	10
52205	10
52216	10
52220	10
52224	10
52226	10
52227	10
52232	10
52237	10
52241	10
52243	10
52257	10
52262	10
52263	10
52268	10
52277	10
52279	10
52281	10
52288	10
52289	10
52290	10
52291	10
52295	10
52313	10
52315	10
52316	10
52317	10
52319	10
52320	10
52326	10
52332	10
52337	10
52338	10
52343	10
52345	10
52349	10
52374	10
52378	10
52386	10
52387	10
52396	10
52401	10
52402	10
52405	10
52406	10
52408	10
52409	10
52411	10
52420	10
52423	10
52429	10
52432	10
52443	10
52445	10
52453	10
52460	10
52470	10
52472	10
52475	10
52477	10
52483	10
52492	10
52494	10
52497	10
52505	10
52512	10
52513	10
52515	10
52521	10
52526	10
52529	10
52531	10
52532	10
52551	10
52560	10
52561	10
52562	10
52565	10
52570	10
52575	10
52580	10
52581	10
52582	10
52598	10
52600	10
52601	10
52602	10
52603	10
52606	10
52614	10
52616	10
52622	10
52623	10
52629	10
52636	10
52638	10
52639	10
52640	10
52641	10
52653	10
52655	10
52658	10
52660	10
52673	10
52678	10
52682	10
52683	10
52684	10
52693	10
52698	10
52700	10
52701	10
52703	10
52705	10
52734	10
52736	10
52739	10
52741	10
52742	10
52745	10
52754	10
52758	10
52759	10
52761	10
52765	10
52770	10
52771	10
52774	10
52783	10
52787	10
52788	10
52792	10
52797	10
52800	10
52803	10
52804	10
52806	10
52810	10
52811	10
52814	10
52822	10
52823	10
52831	10
52833	10
52834	10
52839	10
52840	10
52845	10
52846	10
52850	10
52851	10
52855	10
52863	10
52865	10
52868	10
52873	10
52875	10
52881	10
52883	10
52900	10
52901	10
52929	10
52932	10
52933	10
52955	10
52962	10
52971	10
52974	10
52976	10
52978	10
52984	10
53001	10
53002	10
53003	10
53011	10
53012	10
53014	10
53016	10
53023	10
53026	10
53032	10
53042	10
53048	10
53050	10
53052	10
53057	10
53059	10
53072	10
53073	10
53092	10
53094	10
53103	10
53104	10
53123	10
53125	10
53127	10
53134	10
53136	10
53139	10
53140	10
53148	10
53149	10
53159	10
53164	10
53167	10
53175	10
53176	10
53183	10
53185	10
53191	10
53194	10
53197	10
53203	10
53209	10
53210	10
53213	10
53214	10
53215	10
53222	10
53223	10
53226	10
53228	10
53236	10
53241	10
53244	10
53247	10
53260	10
53265	10
53266	10
53269	10
53273	10
53276	10
53278	10
53282	10
53285	10
53299	10
53307	10
53312	10
53313	10
53317	10
53318	10
53328	10
53339	10
53349	10
53368	10
53372	10
53383	10
53385	10
53388	10
53392	10
53393	10
53403	10
53423	10
53427	10
53436	10
53437	10
53439	10
53440	10
53445	10
53449	10
53454	10
53462	10
53465	10
53466	10
53467	10
53475	10
53487	10
53489	10
53490	10
53492	10
53493	10
53494	10
53497	10
53498	10
53499	10
53501	10
53534	10
53538	10
53539	10
53543	10
53547	10
53558	10
53559	10
53565	10
53569	10
53573	10
53580	10
53581	10
53582	10
53583	10
53584	10
53587	10
53595	10
53604	10
53614	10
53629	10
53646	10
53666	10
53669	10
53670	10
53676	10
53679	10
53681	10
53684	10
53692	10
53696	10
53698	10
53699	10
53702	10
53703	10
53704	10
53706	9
53709	9
53710	9
53723	9
53725	9
53727	9
53736	9
53741	9
53744	9
53750	9
53752	9
53754	9
53765	9
53771	9
53775	9
53777	9
53784	9
53786	9
53789	9
53800	9
53803	9
53811	9
53820	9
53822	9
53839	9
53840	9
53846	9
53852	9
53856	9
53860	9
53862	9
53870	9
53872	9
53879	9
53885	9
53892	9
53893	9
53904	9
53915	9
53917	9
53922	9
53925	9
53928	9
53931	9
53934	9
53948	9
53952	9
53953	9
53963	9
53967	9
53969	9
53970	9
53976	9
53982	9
53985	9
54002	9
54005	9
54013	9
54016	9
54021	9
54023	9
54025	9
54042	9
54057	9
54058	9
54061	9
54063	9
54067	9
54071	9
54074	9
54077	9
54094	9
54098	9
54099	9
54121	9
54122	9
54123	9
54125	9
54129	9
54130	9
54135	9
54148	9
54155	9
54162	9
54163	9
54165	9
54168	9
54169	9
54174	9
54178	9
54179	9
54181	9
54185	9
54190	9
54200	9
54202	9
54206	9
54209	9
54212	9
54213	9
54216	9
54218	9
54219	9
54228	9
54232	9
54234	9
54238	9
54241	9
54245	9
54253	9
54263	9
54276	9
54277	9
54283	9
54285	9
54288	9
54289	9
54293	9
54295	9
54315	9
54323	9
54337	9
54341	9
54352	9
54356	9
54357	9
54362	9
54363	9
54366	9
54377	9
54378	9
54379	9
54388	9
54393	9
54398	9
54401	9
54406	9
54413	9
54414	9
54425	9
54430	9
54431	9
54435	9
54453	9
54472	9
54476	9
54484	9
54485	9
54494	9
54496	9
54497	9
54498	9
54500	9
54504	9
54505	9
54512	9
54513	9
54516	9
54517	9
54518	9
54525	9
54537	9
54539	9
54549	9
54551	9
54554	9
54558	9
54561	9
54563	9
54566	9
54573	9
54579	9
54582	9
54586	9
54588	9
54606	9
54607	9
54608	9
54610	9
54622	9
54628	9
54632	9
54633	9
54637	9
54653	9
54654	9
54660	9
54664	9
54672	9
54674	9
54680	9
54692	9
54699	9
54707	9
54711	9
54716	9
54727	9
54729	9
54732	9
54735	9
54740	9
54742	9
54744	9
54748	9
54754	9
54758	9
54764	9
54767	9
54771	9
54772	9
54774	9
54787	9
54788	9
54796	9
54802	9
54813	9
54824	9
54825	9
54832	9
54835	9
54842	9
54843	9
54859	9
54862	9
54866	9
54872	9
54874	9
54880	9
54883	9
54886	9
54890	9
54895	9
54910	9
54917	9
54919	9
54923	9
54929	9
54933	9
54953	9
54955	9
54957	9
54959	9
54965	9
54971	9
54983	9
54986	9
54998	9
55000	9
55007	9
55019	9
55020	9
55032	9
55056	9
55062	9
55063	9
55070	9
55084	9
55094	9
55095	9
55103	9
55115	9
55119	9
55131	9
55140	9
55145	9
55149	9
55158	9
55161	9
55164	9
55166	9
55172	9
55180	9
55184	9
55185	9
55186	9
55188	9
55202	9
55206	9
55208	9
55210	9
55212	9
55220	9
55242	9
55243	9
55246	9
55251	9
55259	9
55265	9
55268	9
55274	9
55276	9
55283	9
55286	9
55288	9
55291	9
55292	9
55298	9
55300	9
55303	9
55312	9
55316	9
55322	9
55332	9
55333	9
55335	9
55351	9
55356	9
55357	9
55359	9
55361	9
55372	9
55374	9
55376	9
55380	9
55382	9
55387	9
55398	9
55405	9
55415	9
55416	9
55418	9
55420	9
55421	9
55423	9
55424	9
55430	9
55431	9
55432	9
55438	9
55439	9
55441	9
55442	9
55444	9
55448	9
55452	9
55454	9
55456	9
55462	9
55466	9
55467	9
55468	9
55471	9
55472	9
55476	9
55477	9
55481	9
55482	9
55486	9
55494	9
55504	9
55512	9
55514	9
55516	9
55534	9
55536	9
55540	9
55545	9
55546	9
55548	9
55554	9
55556	9
55557	9
55560	9
55565	9
55567	9
55569	9
55570	9
55571	9
55572	9
55573	9
55578	9
55580	9
55587	9
55605	9
55606	9
55609	9
55611	9
55613	9
55615	9
55616	9
55627	9
55630	9
55632	9
55640	9
55642	9
55643	9
55649	9
55660	9
55668	9
55669	9
55670	9
55671	9
55673	9
55685	9
55693	9
55695	9
55697	9
55704	9
55712	9
55719	9
55723	9
55732	9
55733	9
55740	9
55745	9
55748	9
55751	9
55755	9
55763	9
55770	9
55772	9
55777	9
55778	9
55780	9
55781	9
55782	9
55785	9
55791	9
55798	9
55799	9
55801	9
55802	9
55805	9
55808	9
55809	9
55811	9
55819	9
55820	9
55822	9
55823	9
55828	9
55832	9
55833	9
55835	9
55836	9
55837	9
55838	9
55842	9
55844	9
55846	9
55847	9
55848	9
55851	9
55854	9
55862	9
55867	9
55869	9
55870	9
55873	9
55877	9
55882	9
55889	9
55890	9
55893	9
55894	9
55896	9
55918	9
55936	9
55952	9
55954	9
55961	9
55973	9
55976	9
55991	9
55999	9
56001	9
56003	9
56005	9
56006	9
56008	9
56015	9
56016	9
56019	9
56021	9
56025	9
56036	9
56054	9
56056	9
56076	9
56094	9
56105	9
56112	9
56127	9
56128	9
56131	9
56135	9
56156	9
56158	9
56160	9
56171	9
56186	9
56193	9
56196	9
56203	9
56207	9
56208	9
56214	9
56216	9
56217	9
56227	9
56228	9
56234	9
56236	9
56240	9
56243	9
56244	9
56245	9
56247	9
56248	9
56252	9
56261	9
56262	9
56264	9
56269	9
56277	9
56278	9
56279	9
56281	9
56285	9
56287	9
56291	9
56293	9
56301	9
56304	9
56306	9
56307	9
56308	9
56309	9
56311	9
56313	9
56316	9
56317	9
56318	9
56338	9
56339	9
56345	9
56348	9
56349	9
56350	9
56351	9
56356	9
56358	9
56361	9
56362	9
56364	9
56366	9
56368	9
56369	9
56370	9
56372	9
56374	9
56378	9
56380	9
56383	9
56388	9
56399	9
56406	9
56407	9
56408	9
56412	9
56416	9
56426	9
56427	9
56428	9
56442	9
56443	9
56458	9
56459	9
56463	9
56464	9
56465	9
56467	9
56488	9
56493	9
56497	9
56500	9
56503	9
56504	9
56505	9
56508	9
56512	9
56532	9
56534	9
56553	9
56555	9
56561	9
56562	9
56565	9
56567	9
56568	9
56569	9
56584	9
56586	9
56590	9
56595	9
56596	9
56599	9
56602	9
56604	9
56605	9
56607	9
56611	9
56612	9
56613	9
56616	9
56624	9
56632	9
56646	9
56649	9
56652	9
56654	9
56661	9
56665	9
56668	9
56670	9
56675	9
56678	9
56686	9
56704	9
56710	9
56712	9
56720	9
56721	9
56722	9
56723	9
56730	9
56733	9
56735	9
56746	9
56751	9
56764	9
56765	9
56767	9
56780	9
56790	9
56791	9
56793	9
56794	9
56799	9
56800	9
56801	9
56807	9
56808	9
56818	9
56819	9
56820	9
56821	9
56822	9
56823	9
56832	9
56836	9
56841	9
56843	9
56846	9
56852	9
56853	9
56859	9
56860	9
56863	9
56866	9
56868	9
56869	9
56876	9
56877	9
56885	9
56890	9
56893	9
56898	9
56907	9
56915	9
56921	9
56925	9
56933	9
56940	9
56941	9
56950	9
56957	9
56959	9
56960	9
56962	9
56965	9
56968	9
56973	9
56974	9
56975	9
56981	9
56988	9
56990	9
56992	9
56997	9
57002	9
57009	9
57010	9
57011	9
57016	9
57020	9
57023	9
57025	9
57032	9
57034	9
57035	9
57036	9
57038	9
57046	9
57053	9
57055	9
57065	9
57070	9
57071	9
57092	9
57103	9
57129	9
57130	9
57131	9
57143	9
57144	9
57151	9
57160	9
57175	9
57176	9
57179	9
57183	9
57193	9
57197	9
57205	9
57207	9
57210	9
57242	9
57250	9
57254	9
57258	9
57259	9
57261	9
57273	9
57279	9
57284	9
57292	9
57294	9
57296	9
57299	9
57320	9
57326	9
57327	9
57332	9
57339	9
57340	9
57341	9
57342	9
57343	9
57347	9
57357	9
57364	9
57366	9
57381	9
57383	9
57387	9
57391	9
57401	9
57406	9
57409	9
57410	9
57414	9
57421	9
57422	9
57425	9
57426	9
57428	9
57434	9
57435	9
57444	9
57446	9
57450	9
57452	9
57453	9
57460	9
57461	9
57467	9
57468	9
57471	9
57482	9
57483	9
57484	9
57485	9
57486	9
57490	9
57494	9
57505	9
57524	9
57530	9
57537	9
57541	9
57545	9
57547	9
57549	9
57554	9
57562	9
57564	9
57567	9
57568	9
57574	9
57585	9
57586	9
57591	9
57598	9
57600	9
57605	9
57622	9
57625	9
57626	9
57629	9
57631	9
57634	9
57637	9
57641	9
57645	9
57647	9
57649	9
57655	9
57680	9
57684	9
57687	9
57695	9
57696	9
57698	9
57705	9
57706	9
57715	9
57719	9
57721	9
57722	9
57729	9
57732	9
57733	9
57737	9
57749	9
57751	9
57759	9
57763	9
57765	9
57767	9
57769	9
57782	9
57784	9
57786	9
57793	9
57794	9
57795	9
57797	9
57798	9
57800	9
57802	9
57806	9
57810	9
57813	9
57823	9
57836	9
57837	9
57839	9
57842	9
57844	9
57849	9
57854	9
57857	9
57866	9
57868	9
57878	9
57882	9
57885	9
57895	9
57904	9
57913	9
57915	9
57918	9
57920	9
57926	9
57932	9
57936	9
57938	9
57948	9
57949	9
57960	9
57963	9
57965	9
57973	9
57976	9
57977	9
57982	9
57989	9
57990	9
57994	9
57995	9
57997	9
57999	9
58002	9
58008	9
58015	9
58020	9
58030	9
58032	9
58033	9
58034	9
58036	9
58038	9
58040	9
58044	9
58047	9
58053	9
58056	9
58059	9
58061	9
58063	9
58066	9
58067	9
58068	9
58071	9
58090	9
58096	9
58097	9
58102	9
58103	9
58108	9
58109	9
58110	9
58111	9
58112	9
58113	9
58115	9
58117	9
58118	9
58119	9
58120	9
58130	9
58144	9
58170	9
58173	9
58179	9
58181	9
58185	9
58197	9
58199	9
58201	9
58205	9
58213	9
58227	9
58228	9
58231	9
58233	9
58235	9
58237	9
58241	9
58244	9
58254	9
58255	9
58262	9
58263	9
58267	9
58271	9
58274	9
58275	9
58280	9
58286	9
58288	9
58290	9
58310	9
58311	9
58312	9
58315	9
58318	9
58321	9
58322	9
58325	9
58329	9
58330	9
58331	9
58333	9
58336	9
58339	9
58341	9
58347	9
58348	9
58353	9
58354	9
58361	9
58376	9
58377	9
58379	9
58382	9
58384	9
58388	9
58398	9
58399	9
58401	9
58402	9
58403	9
58404	9
58405	9
58422	9
58426	9
58428	9
58436	9
58441	9
58444	9
58449	9
58451	9
58456	9
58457	9
58460	9
58461	9
58465	9
58475	9
58480	9
58490	9
58526	9
58529	9
58530	9
58535	9
58536	9
58537	9
58540	9
58542	9
58543	9
58550	9
58554	9
58566	9
58567	9
58570	9
58582	9
58588	9
58589	9
58592	9
58594	9
58601	9
58608	9
58610	9
58625	9
58628	9
58629	9
58630	9
58632	9
58641	9
58652	9
58653	9
58661	9
58664	9
58672	9
58678	9
58683	9
58686	9
58703	9
58705	9
58723	9
58729	9
58730	9
58732	9
58733	9
58735	9
58736	9
58737	9
58739	9
58742	9
58744	9
58753	9
58760	9
58761	9
58762	9
58763	9
58767	9
58771	9
58773	9
58780	9
58781	9
58784	9
58794	9
58810	9
58811	9
58814	9
58816	9
58818	9
58830	9
58836	9
58841	9
58842	9
58843	9
58845	9
58853	9
58854	9
58859	9
58863	9
58870	9
58889	9
58897	9
58899	9
58903	9
58916	9
58918	9
58919	9
58920	9
58921	9
58931	9
58940	9
58941	9
58943	9
58947	9
58961	9
58965	9
58968	9
58973	9
58977	9
58985	9
58987	9
58992	9
58995	9
59007	9
59009	9
59011	9
59016	9
59030	9
59046	9
59057	9
59065	9
59067	9
59072	9
59080	9
59082	9
59085	9
59095	9
59099	9
59102	9
59104	9
59107	9
59109	9
59110	9
59112	9
59113	9
59114	9
59120	9
59124	9
59136	9
59139	9
59140	9
59144	9
59146	9
59154	9
59158	9
59177	9
59178	9
59186	9
59191	9
59208	9
59212	9
59214	9
59216	9
59217	9
59225	9
59226	9
59230	9
59239	9
59260	9
59264	9
59266	9
59267	9
59274	9
59275	9
59279	9
59284	9
59298	9
59301	9
59303	9
59307	9
59317	9
59321	9
59330	9
59339	9
59354	9
59387	9
59392	9
59406	9
59412	9
59416	9
59421	9
59429	9
59434	9
59441	9
59446	9
59449	9
59452	9
59463	9
59470	9
59497	9
59501	9
59509	9
59512	9
59513	9
59516	9
59526	9
59528	9
59531	9
59536	9
59539	9
59554	9
59557	9
59560	9
59562	9
59564	9
59568	9
59571	9
59572	9
59574	9
59575	9
59577	9
59579	9
59580	9
59583	9
59599	9
59600	9
59605	9
59606	9
59613	9
59620	9
59624	9
59630	9
59634	9
59641	9
59645	9
59667	9
59668	9
59673	9
59678	9
59679	9
59687	9
59688	9
59689	9
59691	9
59694	9
59700	9
59712	9
59715	9
59716	9
59717	9
59722	9
59732	9
59736	9
59741	9
59745	8
59756	8
59757	8
59768	8
59772	8
59773	8
59775	8
59788	8
59792	8
59797	8
59801	8
59806	8
59820	8
59824	8
59828	8
59840	8
59853	8
59868	8
59871	8
59873	8
59882	8
59884	8
59886	8
59892	8
59895	8
59900	8
59904	8
59905	8
59909	8
59914	8
59929	8
59935	8
59938	8
59943	8
59950	8
59965	8
59968	8
59972	8
59976	8
59983	8
59984	8
59985	8
59997	8
60000	8
60015	8
60017	8
60022	8
60023	8
60028	8
60035	8
60039	8
60040	8
60042	8
60052	8
60055	8
60071	8
60079	8
60086	8
60089	8
60102	8
60131	8
60142	8
60144	8
60145	8
60157	8
60168	8
60185	8
60186	8
60188	8
60195	8
60200	8
60208	8
60211	8
60213	8
60218	8
60223	8
60229	8
60236	8
60237	8
60242	8
60250	8
60267	8
60275	8
60280	8
60300	8
60306	8
60308	8
60313	8
60320	8
60331	8
60337	8
60338	8
60372	8
60378	8
60381	8
60385	8
60387	8
60389	8
60390	8
60392	8
60396	8
60406	8
60413	8
60419	8
60425	8
60428	8
60430	8
60442	8
60446	8
60449	8
60451	8
60453	8
60454	8
60459	8
60464	8
60465	8
60478	8
60482	8
60484	8
60504	8
60506	8
60509	8
60513	8
60515	8
60517	8
60519	8
60528	8
60534	8
60537	8
60545	8
60553	8
60564	8
60568	8
60578	8
60583	8
60590	8
60591	8
60594	8
60606	8
60612	8
60620	8
60622	8
60643	8
60644	8
60646	8
60657	8
60662	8
60670	8
60692	8
60698	8
60704	8
60722	8
60730	8
60738	8
60754	8
60756	8
60759	8
60760	8
60772	8
60780	8
60786	8
60789	8
60806	8
60807	8
60810	8
60811	8
60828	8
60835	8
60855	8
60863	8
60874	8
60879	8
60881	8
60882	8
60889	8
60891	8
60893	8
60897	8
60900	8
60920	8
60927	8
60929	8
60932	8
60959	8
60963	8
60965	8
60966	8
60970	8
60975	8
60979	8
61003	8
61005	8
61009	8
61010	8
61013	8
61025	8
61027	8
61042	8
61043	8
61046	8
61049	8
61055	8
61061	8
61086	8
61091	8
61092	8
61102	8
61105	8
61117	8
61119	8
61121	8
61137	8
61156	8
61164	8
61166	8
61168	8
61177	8
61182	8
61183	8
61184	8
61185	8
61189	8
61199	8
61210	8
61212	8
61228	8
61238	8
61241	8
61243	8
61249	8
61254	8
61255	8
61267	8
61273	8
61276	8
61282	8
61283	8
61295	8
61299	8
61305	8
61306	8
61308	8
61309	8
61320	8
61321	8
61332	8
61337	8
61342	8
61346	8
61347	8
61351	8
61355	8
61357	8
61362	8
61363	8
61367	8
61370	8
61382	8
61394	8
61399	8
61400	8
61407	8
61409	8
61410	8
61412	8
61414	8
61418	8
61424	8
61426	8
61428	8
61438	8
61446	8
61451	8
61460	8
61463	8
61464	8
61473	8
61474	8
61483	8
61489	8
61494	8
61500	8
61501	8
61505	8
61506	8
61507	8
61514	8
61526	8
61527	8
61534	8
61542	8
61550	8
61556	8
61563	8
61564	8
61565	8
61576	8
61582	8
61586	8
61596	8
61603	8
61610	8
61617	8
61627	8
61630	8
61632	8
61637	8
61644	8
61651	8
61652	8
61658	8
61665	8
61667	8
61673	8
61675	8
61677	8
61680	8
61684	8
61700	8
61708	8
61722	8
61723	8
61728	8
61729	8
61738	8
61748	8
61750	8
61755	8
61759	8
61761	8
61765	8
61772	8
61776	8
61789	8
61800	8
61803	8
61811	8
61815	8
61816	8
61824	8
61828	8
61830	8
61831	8
61834	8
61838	8
61851	8
61857	8
61861	8
61863	8
61865	8
61868	8
61874	8
61886	8
61901	8
61908	8
61909	8
61915	8
61923	8
61924	8
61927	8
61932	8
61934	8
61935	8
61936	8
61949	8
61955	8
62005	8
62009	8
62014	8
62015	8
62025	8
62036	8
62040	8
62042	8
62044	8
62052	8
62057	8
62058	8
62068	8
62074	8
62077	8
62079	8
62083	8
62085	8
62103	8
62114	8
62117	8
62119	8
62128	8
62129	8
62133	8
62155	8
62157	8
62169	8
62170	8
62179	8
62184	8
62186	8
62206	8
62215	8
62216	8
62227	8
62231	8
62233	8
62234	8
62239	8
62253	8
62256	8
62272	8
62274	8
62288	8
62292	8
62304	8
62308	8
62313	8
62314	8
62325	8
62330	8
62334	8
62339	8
62352	8
62357	8
62360	8
62363	8
62366	8
62369	8
62383	8
62395	8
62397	8
62427	8
62435	8
62447	8
62450	8
62455	8
62462	8
62466	8
62472	8
62476	8
62477	8
62480	8
62486	8
62491	8
62492	8
62501	8
62502	8
62516	8
62530	8
62535	8
62536	8
62539	8
62553	8
62560	8
62564	8
62566	8
62569	8
62579	8
62599	8
62603	8
62604	8
62606	8
62612	8
62617	8
62618	8
62620	8
62627	8
62629	8
62637	8
62652	8
62665	8
62671	8
62681	8
62682	8
62687	8
62688	8
62693	8
62694	8
62695	8
62698	8
62705	8
62714	8
62717	8
62724	8
62733	8
62738	8
62743	8
62746	8
62747	8
62748	8
62749	8
62752	8
62757	8
62762	8
62767	8
62773	8
62774	8
62784	8
62789	8
62790	8
62792	8
62795	8
62799	8
62802	8
62807	8
62829	8
62838	8
62839	8
62845	8
62847	8
62849	8
62851	8
62853	8
62854	8
62865	8
62868	8
62881	8
62885	8
62894	8
62900	8
62901	8
62910	8
62911	8
62913	8
62927	8
62937	8
62940	8
62942	8
62944	8
62950	8
62952	8
62972	8
62977	8
62980	8
62981	8
62985	8
62992	8
62993	8
63000	8
63002	8
63004	8
63006	8
63007	8
63015	8
63022	8
63040	8
63041	8
63056	8
63067	8
63070	8
63072	8
63077	8
63093	8
63098	8
63103	8
63106	8
63109	8
63115	8
63120	8
63124	8
63129	8
63132	8
63142	8
63148	8
63151	8
63157	8
63162	8
63167	8
63169	8
63173	8
63177	8
63178	8
63182	8
63183	8
63192	8
63194	8
63203	8
63219	8
63227	8
63236	8
63237	8
63238	8
63239	8
63249	8
63253	8
63256	8
63267	8
63269	8
63270	8
63275	8
63281	8
63288	8
63295	8
63307	8
63324	8
63327	8
63330	8
63361	8
63373	8
63374	8
63387	8
63390	8
63394	8
63398	8
63405	8
63411	8
63415	8
63421	8
63423	8
63424	8
63433	8
63436	8
63442	8
63445	8
63450	8
63470	8
63482	8
63485	8
63487	8
63490	8
63504	8
63509	8
63513	8
63514	8
63521	8
63524	8
63549	8
63554	8
63572	8
63573	8
63577	8
63585	8
63595	8
63613	8
63616	8
63618	8
63619	8
63639	8
63643	8
63646	8
63652	8
63658	8
63662	8
63663	8
63664	8
63665	8
63669	8
63672	8
63678	8
63682	8
63683	8
63684	8
63694	8
63706	8
63713	8
63722	8
63729	8
63731	8
63732	8
63737	8
63749	8
63750	8
63758	8
63759	8
63760	8
63775	8
63776	8
63777	8
63781	8
63783	8
63784	8
63791	8
63793	8
63796	8
63804	8
63805	8
63815	8
63822	8
63825	8
63828	8
63836	8
63870	8
63872	8
63878	8
63882	8
63889	8
63891	8
63894	8
63899	8
63905	8
63907	8
63910	8
63919	8
63930	8
63933	8
63945	8
63966	8
63971	8
63973	8
63976	8
63977	8
63980	8
63985	8
63987	8
63988	8
63991	8
63993	8
63997	8
64001	8
64004	8
64009	8
64021	8
64022	8
64023	8
64032	8
64035	8
64040	8
64041	8
64044	8
64045	8
64046	8
64050	8
64072	8
64074	8
64076	8
64077	8
64080	8
64083	8
64089	8
64090	8
64092	8
64093	8
64098	8
64099	8
64100	8
64107	8
64108	8
64109	8
64112	8
64114	8
64124	8
64127	8
64137	8
64156	8
64157	8
64161	8
64166	8
64168	8
64171	8
64172	8
64177	8
64179	8
64181	8
64185	8
64192	8
64196	8
64198	8
64200	8
64202	8
64206	8
64208	8
64210	8
64223	8
64228	8
64233	8
64246	8
64247	8
64260	8
64269	8
64274	8
64286	8
64287	8
64297	8
64310	8
64319	8
64320	8
64321	8
64323	8
64342	8
64343	8
64363	8
64364	8
64370	8
64373	8
64377	8
64379	8
64380	8
64382	8
64386	8
64388	8
64390	8
64394	8
64396	8
64405	8
64408	8
64409	8
64410	8
64414	8
64415	8
64417	8
64418	8
64430	8
64431	8
64434	8
64435	8
64436	8
64437	8
64440	8
64442	8
64443	8
64449	8
64462	8
64463	8
64465	8
64469	8
64472	8
64477	8
64489	8
64502	8
64513	8
64514	8
64515	8
64518	8
64519	8
64520	8
64531	8
64533	8
64545	8
64549	8
64550	8
64551	8
64556	8
64557	8
64559	8
64561	8
64562	8
64563	8
64568	8
64569	8
64571	8
64576	8
64579	8
64580	8
64581	8
64604	8
64605	8
64606	8
64607	8
64617	8
64619	8
64632	8
64633	8
64642	8
64650	8
64656	8
64674	8
64679	8
64682	8
64685	8
64701	8
64723	8
64724	8
64728	8
64731	8
64733	8
64737	8
64738	8
64746	8
64753	8
64762	8
64763	8
64765	8
64770	8
64798	8
64802	8
64804	8
64807	8
64809	8
64819	8
64826	8
64831	8
64839	8
64841	8
64848	8
64860	8
64865	8
64871	8
64874	8
64877	8
64878	8
64879	8
64888	8
64901	8
64903	8
64912	8
64913	8
64916	8
64919	8
64921	8
64924	8
64927	8
64944	8
64947	8
64948	8
64949	8
64950	8
64952	8
64983	8
64990	8
64991	8
64994	8
64995	8
64999	8
65000	8
65002	8
65006	8
65009	8
65012	8
65016	8
65025	8
65028	8
65034	8
65038	8
65043	8
65046	8
65049	8
65052	8
65060	8
65064	8
65065	8
65066	8
65098	8
65113	8
65121	8
65123	8
65125	8
65131	8
65144	8
65145	8
65149	8
65156	8
65161	8
65163	8
65164	8
65199	8
65200	8
65203	8
65204	8
65205	8
65217	8
65222	8
65223	8
65225	8
65226	8
65238	8
65243	8
65258	8
65260	8
65261	8
65268	8
65270	8
65282	8
65288	8
65295	8
65296	8
65317	8
65322	8
65324	8
65325	8
65333	8
65334	8
65347	8
65348	8
65358	8
65362	8
65364	8
65365	8
65376	8
65382	8
65390	8
65392	8
65394	8
65396	8
65398	8
65407	8
65416	8
65421	8
65423	8
65427	8
65429	8
65431	8
65434	8
65446	8
65458	8
65459	8
65465	8
65466	8
65472	8
65491	8
65504	8
65513	8
65515	8
65524	8
65528	8
65532	8
65533	8
65549	8
65550	8
65557	8
65562	8
65563	8
65572	8
65579	8
65584	8
65585	8
65587	8
65591	8
65601	8
65606	8
65607	8
65608	8
65610	8
65611	8
65613	8
65619	8
65622	8
65623	8
65628	8
65631	8
65641	8
65647	8
65650	8
65654	8
65664	8
65667	8
65668	8
65670	8
65673	8
65681	8
65685	8
65689	8
65716	8
65726	8
65727	8
65730	8
65743	8
65745	8
65749	8
65750	8
65751	8
65754	8
65757	8
65771	8
65774	8
65777	8
65782	8
65787	8
65789	8
65795	8
65800	8
65803	8
65814	8
65816	8
65827	8
65833	8
65835	8
65837	8
65839	8
65840	8
65842	8
65847	8
65850	8
65851	8
65862	8
65877	8
65878	8
65879	8
65887	8
65888	8
65891	8
65892	8
65893	8
65898	8
65904	8
65905	8
65911	8
65915	8
65917	8
65921	8
65937	8
65941	8
65955	8
65961	8
65963	8
65965	8
65972	8
65977	8
65996	8
65998	8
66001	8
66002	8
66017	8
66019	8
66023	8
66029	8
66035	8
66050	8
66054	8
66063	8
66066	8
66067	8
66076	8
66084	8
66087	8
66088	8
66091	8
66094	8
66113	8
66117	8
66119	8
66120	8
66121	8
66129	8
66132	8
66142	8
66145	8
66146	8
66148	8
66152	8
66153	8
66154	8
66155	8
66158	8
66166	8
66173	8
66174	8
66183	8
66184	8
66185	8
66194	8
66195	8
66196	8
66198	8
66201	8
66221	8
66223	8
66225	8
66229	8
66230	8
66236	8
66242	8
66253	8
66254	8
66261	8
66267	8
66268	8
66274	8
66276	8
66280	8
66281	8
66285	8
66286	8
66288	8
66290	8
66293	8
66310	8
66319	8
66328	8
66332	8
66334	8
66340	8
66341	8
66347	8
66356	8
66358	8
66362	8
66379	8
66389	8
66390	8
66391	8
66392	8
66393	8
66394	8
66397	8
66401	8
66403	8
66410	8
66422	8
66426	8
66442	8
66444	8
66445	8
66448	8
66456	8
66459	8
66460	8
66466	8
66480	8
66493	8
66507	8
66508	8
66516	8
66520	8
66521	8
66522	8
66529	8
66538	8
66543	8
66546	8
66551	8
66554	8
66565	8
66581	8
66582	8
66583	8
66586	8
66593	8
66599	8
66606	8
66613	8
66620	8
66623	8
66628	8
66634	8
66637	8
66642	8
66647	8
66648	8
66656	8
66657	8
66664	8
66666	8
66667	8
66675	8
66684	8
66699	8
66700	8
66701	8
66714	8
66716	8
66728	8
66729	8
66734	8
66735	8
66738	8
66746	8
66750	8
66753	8
66763	8
66774	8
66779	8
66781	8
66782	8
66783	8
66785	8
66787	8
66789	8
66792	8
66796	8
66797	8
66799	8
66807	8
66817	8
66822	8
66833	8
66839	8
66852	8
66865	8
66869	8
66873	8
66877	8
66880	8
66887	8
66889	8
66890	8
66894	8
66898	8
66903	8
66914	8
66925	8
66936	8
66938	8
66941	8
66947	8
66956	8
66963	8
66970	8
66971	8
66976	8
66982	8
66984	8
66987	8
66992	8
66995	8
66997	8
67001	8
67015	8
67020	8
67026	8
67027	8
67032	8
67033	8
67035	8
67036	8
67038	8
67041	8
67042	8
67045	8
67055	8
67067	8
67081	8
67088	8
67094	8
67102	8
67120	8
67124	8
67134	8
67139	8
67147	8
67150	8
67151	8
67152	8
67155	8
67162	8
67165	8
67170	8
67202	7
67205	7
67207	7
67214	7
67242	7
67243	7
67244	7
67245	7
67247	7
67248	7
67251	7
67252	7
67253	7
67256	7
67262	7
67263	7
67273	7
67283	7
67293	7
67294	7
67295	7
67312	7
67313	7
67314	7
67318	7
67325	7
67327	7
67335	7
67337	7
67347	7
67357	7
67361	7
67370	7
67378	7
67386	7
67395	7
67396	7
67398	7
67407	7
67416	7
67420	7
67425	7
67434	7
67436	7
67438	7
67439	7
67441	7
67445	7
67449	7
67457	7
67458	7
67473	7
67474	7
67478	7
67479	7
67487	7
67496	7
67497	7
67501	7
67502	7
67512	7
67523	7
67532	7
67544	7
67549	7
67551	7
67555	7
67556	7
67562	7
67570	7
67572	7
67574	7
67578	7
67579	7
67587	7
67610	7
67612	7
67617	7
67621	7
67623	7
67627	7
67631	7
67633	7
67644	7
67648	7
67669	7
67672	7
67679	7
67697	7
67699	7
67700	7
67717	7
67722	7
67732	7
67753	7
67754	7
67758	7
67767	7
67771	7
67780	7
67784	7
67785	7
67786	7
67790	7
67791	7
67792	7
67793	7
67795	7
67798	7
67806	7
67807	7
67812	7
67814	7
67816	7
67823	7
67825	7
67829	7
67832	7
67833	7
67858	7
67873	7
67879	7
67880	7
67885	7
67905	7
67915	7
67918	7
67921	7
67922	7
67939	7
67941	7
67947	7
67954	7
67955	7
67958	7
67967	7
67972	7
67974	7
67981	7
67989	7
67992	7
67995	7
68001	7
68008	7
68009	7
68029	7
68055	7
68057	7
68058	7
68066	7
68073	7
68074	7
68075	7
68078	7
68083	7
68096	7
68097	7
68099	7
68103	7
68108	7
68117	7
68129	7
68144	7
68146	7
68148	7
68158	7
68172	7
68181	7
68185	7
68186	7
68189	7
68205	7
68206	7
68212	7
68215	7
68218	7
68228	7
68229	7
68235	7
68240	7
68250	7
68252	7
68254	7
68255	7
68257	7
68262	7
68266	7
68270	7
68276	7
68277	7
68281	7
68289	7
68290	7
68305	7
68309	7
68311	7
68312	7
68313	7
68318	7
68319	7
68324	7
68325	7
68327	7
68333	7
68355	7
68362	7
68376	7
68383	7
68396	7
68402	7
68407	7
68409	7
68413	7
68418	7
68426	7
68430	7
68431	7
68438	7
68440	7
68447	7
68454	7
68455	7
68467	7
68475	7
68477	7
68487	7
68496	7
68497	7
68510	7
68514	7
68524	7
68538	7
68546	7
68552	7
68561	7
68568	7
68584	7
68585	7
68588	7
68589	7
68597	7
68601	7
68612	7
68627	7
68632	7
68643	7
68645	7
68648	7
68665	7
68666	7
68670	7
68673	7
68674	7
68684	7
68685	7
68690	7
68695	7
68704	7
68717	7
68724	7
68731	7
68732	7
68740	7
68743	7
68751	7
68753	7
68754	7
68757	7
68763	7
68765	7
68768	7
68770	7
68771	7
68772	7
68778	7
68782	7
68784	7
68793	7
68794	7
68801	7
68806	7
68807	7
68811	7
68823	7
68828	7
68834	7
68835	7
68836	7
68841	7
68842	7
68853	7
68856	7
68863	7
68873	7
68877	7
68879	7
68887	7
68889	7
68892	7
68893	7
68902	7
68905	7
68906	7
68918	7
68933	7
68935	7
68943	7
68949	7
68961	7
68971	7
68974	7
68975	7
68982	7
68983	7
68995	7
68999	7
69007	7
69016	7
69026	7
69032	7
69035	7
69037	7
69042	7
69054	7
69061	7
69065	7
69067	7
69068	7
69074	7
69080	7
69089	7
69099	7
69105	7
69108	7
69111	7
69117	7
69120	7
69138	7
69143	7
69150	7
69162	7
69163	7
69164	7
69167	7
69173	7
69175	7
69195	7
69202	7
69205	7
69215	7
69219	7
69236	7
69238	7
69246	7
69251	7
69259	7
69275	7
69281	7
69285	6
69287	6
69291	6
69297	6
69298	6
69304	6
69312	6
69313	6
69314	6
69318	6
69325	6
69327	6
69330	6
69331	6
69334	6
69335	6
69346	6
69353	6
69355	6
69361	6
69362	6
69363	6
69365	6
69366	6
69374	6
69395	6
69396	6
69398	6
69399	6
69400	6
69404	6
69406	6
69409	6
69412	6
69425	6
69428	6
69441	6
69442	6
69448	6
69463	6
69466	6
69471	6
69475	6
69489	6
69491	6
69510	6
69511	6
69520	6
69535	6
69536	6
69538	6
69557	6
69568	6
69570	6
69574	6
69575	6
69578	6
69580	6
69599	6
69608	6
69612	6
69619	6
69624	6
69631	6
69634	6
69637	6
69638	6
69648	6
69653	6
69654	6
69655	6
69657	6
69665	6
69668	6
69669	6
69692	6
69697	6
69698	6
69700	6
69704	6
69712	6
69723	6
69724	6
69726	6
69732	6
69737	6
69739	6
69740	6
69742	6
69747	6
69759	6
69771	6
69787	6
69794	6
69801	6
69809	6
69815	6
69819	6
69825	6
69828	6
69832	6
69839	6
69868	6
69870	6
69876	6
69877	6
69879	6
69881	6
69896	6
69900	6
69908	6
69917	6
69930	6
69934	6
69944	6
69953	6
69958	6
69965	6
69967	6
69970	6
69976	6
69983	6
69990	6
69992	6
69995	6
70007	6
70008	6
70010	6
70017	6
70021	6
70022	6
70028	6
70032	6
70034	6
70037	6
70038	6
70041	6
70042	6
70043	6
70046	6
70049	6
70052	6
70057	6
70063	6
70071	6
70075	6
70076	6
70088	6
70094	6
70105	6
70108	6
70115	6
70131	6
70134	6
70136	6
70140	6
70145	6
70159	6
70162	6
70164	6
70176	6
70207	6
70209	6
70218	6
70225	6
70227	6
70228	6
70232	6
70235	5
70236	5
70247	5
70268	5
70269	5
70274	5
70280	5
70296	5
70320	5
70329	5
70332	5
70334	5
70335	5
70345	5
70348	5
70359	5
70361	5
70367	5
70387	5
70392	5
70394	5
70400	5
70401	5
70411	5
70415	5
70424	5
70431	5
70432	5
70436	5
70447	5
70452	5
70463	5
70464	5
70465	5
70487	5
70496	5
70498	5
70501	5
70505	5
70508	5
70509	5
70518	5
70519	5
70528	5
70530	5
70542	5
70548	5
70550	5
70581	5
70604	5
70613	5
70626	5
70634	5
70639	5
70640	5
70648	4
70649	4
70650	4
70655	4
70663	4
70665	4
70672	4
70682	4
70689	4
70698	4
70703	4
70714	4
70718	4
70723	4
70727	4
70731	4
70748	4
70770	3
70773	3
70774	3
70775	3
70807	3
70819	2
70820	2
70825	2


==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

version 1.10    Bug fixes

version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

version 1.15    New structured affiliation command.
                New commands for acknowledgements.

version 1.16    Formatting changes for headers and footers.

version 1.17    Formatting changes for margins and lists.  Bug fixes.

version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.

version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

version 1.20    Bug fixes, documentation updates

version 1.21    Bibliography changes: added arXiv, some cleanup

version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

version 1.23    Added PACM PL journal option.

version 1.24    Added IMWUT journal option.

version 1.25    Updated PACMPL journal option.

version 1.26    Bug fixes

version 1.27    Bug fixes

version 1.28    Bug fixes: natbib=false now behaves correctly.

version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.38    Increase default font size for SIGPLAN

Version 1.39    Added \authornotemark commmand

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.41    Rearranged bib files
                Added new badges

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.43    Bug fixes

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.47    New journal: THRI

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.49    New jorunal:  DTRAP

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.52    Another rewording of licenses

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.63	New journals: TQUANT, FACMP

Version 1.63a   Moved TQUANT to TQC

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography


Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.75.  \country is now obligatory for addresses.
	       Added \AtBeginMaketitle


==> results/FL-degree.txt <==
10	829
18	639
19	637
26	561
27	558
30	544
39	513
60	436
79	404
85	398
86	397
87	396
91	388
92	388
95	383
100	379
125	343
128	339
132	338
133	334
150	321
153	316
156	312
169	305
170	305
172	303
173	302
174	302
175	300
178	297
193	282
200	280
203	279
205	276
206	276
211	274
217	273
218	273
220	271
223	270
224	269
225	268
229	266
233	263
243	256
245	255
248	254
249	254
250	254
251	254
252	254
258	252
263	250
266	247
269	247
277	245
281	243
288	240
294	238
305	236
306	236
307	236
309	234
310	234
311	234
318	232
324	230
325	229
329	228
332	228
333	226
334	226
337	225
338	225
342	224
343	224
345	223
346	223
358	219
365	217
367	217
373	213
375	212
376	212
378	212
383	211
390	208
397	207
402	206
405	206
407	205
412	204
413	204
415	203
420	202
426	202
428	201
429	201
431	200
434	200
438	200
444	199
447	198
449	198
457	197
465	196
470	195
471	195
475	194
480	193
486	190
490	189
495	188
496	187
503	186
507	185
513	185
515	184
520	184
521	183
522	183
527	183
528	183
534	181
538	180
545	179
547	179
559	176
560	176
561	176
566	175
568	175
576	174
579	173
583	173
584	172
587	172
588	172
593	171
595	170
597	170
599	170
600	170
604	169
607	169
608	168
609	168
610	168
614	168
617	168
618	168
623	167
626	167
633	166
635	166
645	165
647	165
649	164
657	164
660	163
664	163
669	163
670	162
678	161
679	161
681	161
684	161
690	160
691	160
692	160
693	160
694	160
699	160
703	160
704	160
709	159
710	159
712	159
714	159
715	159
720	158
727	157
728	157
733	157
734	157
740	156
744	156
746	156
750	156
754	155
761	154
762	154
765	154
766	154
767	154
769	154
774	153
780	153
781	153
785	152
786	152
787	152
788	152
789	152
792	152
795	152
797	151
798	151
799	151
801	151
812	150
813	150
814	150
817	150
821	149
822	149
825	149
826	149
830	148
831	148
835	148
836	148
838	148
843	147
850	146
851	146
852	146
853	146
858	146
862	145
866	145
871	144
872	144
873	144
877	144
883	144
886	143
887	143
888	143
891	143
894	142
895	142
897	142
906	141
907	141
908	141
913	141
919	141
924	140
925	140
934	140
935	140
936	140
938	140
944	140
953	139
957	139
958	139
960	139
962	139
963	139
964	139
966	138
974	137
979	137
982	137
983	137
985	137
986	136
988	136
991	136
993	136
998	136
1000	136
1001	136
1006	135
1007	135
1009	135
1010	135
1011	135
1012	135
1015	135
1017	134
1020	134
1022	134
1027	134
1028	134
1029	134
1032	133
1033	133
1040	133
1044	132
1046	132
1049	132
1050	132
1052	132
1057	132
1062	132
1063	132
1065	132
1068	131
1070	131
1071	131
1076	131
1081	131
1082	130
1085	130
1087	130
1089	130
1091	130
1095	129
1098	129
1117	128
1123	127
1124	127
1126	127
1128	127
1134	127
1136	127
1138	126
1139	126
1141	126
1144	126
1145	126
1147	126
1150	126
1154	125
1155	125
1157	125
1160	125
1161	125
1162	125
1173	124
1174	124
1175	124
1181	124
1182	124
1185	124
1186	124
1187	124
1189	124
1191	123
1200	123
1203	123
1207	122
1208	122
1210	122
1214	122
1221	121
1222	121
1226	121
1227	121
1232	121
1242	120
1247	120
1249	120
1250	120
1252	120
1253	120
1254	120
1256	120
1261	120
1264	120
1273	119
1274	119
1278	119
1280	119
1281	119
1282	119
1285	119
1287	119
1289	119
1291	119
1293	118
1295	118
1296	118
1303	118
1306	118
1310	117
1317	117
1319	117
1324	116
1325	116
1326	116
1327	116
1329	116
1330	116
1332	116
1333	116
1336	116
1337	116
1339	116
1341	116
1342	116
1347	116
1348	116
1350	116
1351	116
1352	116
1355	116
1361	115
1362	115
1363	115
1367	115
1368	115
1369	115
1370	115
1377	115
1380	114
1381	114
1382	114
1383	114
1384	114
1402	113
1403	113
1409	113
1411	113
1412	113
1414	113
1415	113
1417	113
1419	112
1420	112
1423	112
1427	112
1431	112
1433	112
1437	112
1438	112
1449	111
1455	111
1458	111
1460	111
1461	111
1470	111
1472	110
1473	110
1477	110
1480	110
1481	110
1482	110
1483	110
1484	110
1485	110
1492	109
1493	109
1496	109
1498	109
1503	109
1511	108
1514	108
1517	108
1522	108
1523	108
1524	108
1525	108
1526	108
1529	108
1531	108
1533	108
1534	108
1539	108
1540	108
1545	108
1551	107
1553	107
1554	107
1555	107
1556	107
1558	107
1560	107
1563	107
1564	107
1568	107
1572	107
1576	107
1579	106
1581	106
1583	106
1585	106
1587	106
1588	106
1590	106
1591	106
1592	106
1593	106
1595	106
1605	105
1606	105
1610	105
1612	105
1613	105
1614	105
1615	105
1616	105
1619	105
1621	105
1626	105
1632	105
1639	104
1640	104
1642	104
1643	104
1644	104
1646	104
1647	104
1649	104
1652	104
1653	104
1656	104
1657	104
1658	104
1672	103
1673	103
1675	103
1677	103
1680	103
1683	103
1686	103
1687	103
1692	103
1694	102
1695	102
1709	102
1714	101
1716	101
1718	101
1720	101
1721	101
1725	101
1726	101
1727	101
1732	101
1736	101
1737	101
1738	101
1744	100
1745	100
1746	100
1748	100
1749	100
1750	100
1752	100
1755	100
1756	100
1758	100
1759	100
1760	100
1765	100
1773	100
1777	99
1778	99
1780	99
1781	99
1782	99
1783	99
1785	99
1791	99
1792	99
1796	99
1804	98
1812	98
1815	98
1817	98
1820	98
1823	98
1837	97
1838	97
1841	97
1842	97
1843	97
1845	97
1847	97
1852	97
1856	97
1857	97
1860	97
1864	96
1868	96
1871	96
1872	96
1875	96
1876	96
1877	96
1878	96
1879	96
1880	96
1883	96
1886	96
1888	96
1889	96
1893	96
1895	95
1896	95
1898	95
1900	95
1901	95
1903	95
1904	95
1905	95
1906	95
1908	95
1910	95
1912	95
1913	95
1916	95
1918	95
1921	94
1923	94
1926	94
1928	94
1929	94
1930	94
1931	94
1933	94
1937	94
1938	94
1939	94
1943	94
1947	93
1952	93
1953	93
1954	93
1956	93
1957	93
1958	93
1962	93
1963	93
1964	93
1975	92
1978	92
1981	92
1983	92
1984	92
1987	92
1988	92
1992	92
1994	92
1995	92
1997	92
2000	92
2001	92
2002	92
2004	92
2007	92
2010	92
2011	92
2013	92
2014	92
2018	92
2020	92
2031	92
2034	91
2035	91
2038	91
2039	91
2040	91
2041	91
2043	91
2045	91
2049	91
2051	91
2054	91
2055	91
2059	91
2063	90
2064	90
2070	90
2073	90
2075	90
2080	90
2081	90
2083	90
2084	90
2087	90
2090	90
2097	90
2100	90
2103	90
2104	90
2105	90
2106	90
2111	89
2114	89
2115	89
2116	89
2121	89
2124	89
2126	89
2128	89
2130	89
2132	89
2137	89
2140	89
2141	89
2145	89
2146	89
2152	88
2154	88
2155	88
2158	88
2162	88
2165	88
2166	88
2167	88
2169	88
2171	88
2176	88
2178	88
2181	88
2187	88
2188	88
2191	88
2193	88
2196	88
2204	88
2209	88
2210	88
2212	88
2216	87
2218	87
2220	87
2222	87
2223	87
2225	87
2227	87
2228	87
2229	87
2230	87
2234	87
2235	87
2236	87
2239	87
2240	87
2241	87
2245	87
2246	87
2249	87
2250	87
2251	87
2254	87
2255	87
2256	87
2258	87
2261	87
2262	86
2263	86
2264	86
2266	86
2269	86
2270	86
2271	86
2272	86
2273	86
2274	86
2275	86
2276	86
2277	86
2278	86
2280	86
2281	86
2282	86
2284	86
2285	86
2293	86
2295	86
2296	86
2297	86
2298	86
2301	86
2307	85
2308	85
2309	85
2311	85
2313	85
2314	85
2315	85
2316	85
2321	85
2328	85
2330	85
2335	85
2336	85
2338	85
2340	84
2341	84
2342	84
2343	84
2345	84
2348	84
2349	84
2350	84
2351	84
2352	84
2354	84
2356	84
2357	84
2360	84
2361	84
2366	84
2367	84
2368	84
2372	84
2373	84
2374	84
2379	84
2381	84
2382	84
2383	84
2385	84
2392	83
2394	83
2395	83
2396	83
2398	83
2400	83
2401	83
2403	83
2405	83
2406	83
2407	83
2411	83
2412	83
2414	83
2415	83
2416	83
2417	83
2418	83
2427	83
2429	83
2434	83
2435	82
2436	82
2437	82
2438	82
2442	82
2444	82
2446	82
2447	82
2448	82
2452	82
2453	82
2456	82
2457	82
2459	82
2461	82
2466	82
2467	82
2468	82
2469	82
2470	82
2474	82
2480	82
2486	82
2488	82
2489	82
2490	82
2491	82
2493	82
2500	81
2506	81
2509	81
2510	81
2514	81
2515	81
2516	81
2519	81
2520	81
2526	81
2539	80
2541	80
2543	80
2544	80
2545	80
2546	80
2550	80
2551	80
2552	80
2555	80
2556	80
2558	80
2562	80
2566	80
2570	80
2571	80
2572	80
2573	80
2575	80
2576	80
2578	80
2580	80
2584	80
2590	80
2592	80
2593	80
2601	80
2602	79
2604	79
2605	79
2606	79
2609	79
2610	79
2611	79
2613	79
2614	79
2616	79
2631	79
2638	78
2639	78
2641	78
2642	78
2643	78
2645	78
2647	78
2648	78
2649	78
2651	78
2652	78
2656	78
2658	78
2659	78
2662	78
2663	78
2665	78
2666	78
2667	78
2671	78
2672	78
2678	78
2679	78
2681	78
2682	78
2683	78
2689	77
2690	77
2691	77
2694	77
2699	77
2700	77
2702	77
2704	77
2708	77
2709	77
2710	77
2711	77
2712	77
2714	77
2715	77
2716	77
2717	77
2719	77
2720	77
2724	77
2726	77
2730	77
2732	77
2733	77
2735	77
2740	77
2742	77
2745	77
2747	77
2753	76
2755	76
2756	76
2757	76
2758	76
2759	76
2761	76
2764	76
2765	76
2766	76
2768	76
2769	76
2770	76
2771	76
2772	76
2776	76
2781	76
2783	76
2784	76
2789	76
2790	76
2791	76
2793	76
2794	76
2795	76
2799	76
2801	76
2804	76
2805	76
2807	76
2810	76
2811	76
2812	76
2815	76
2817	76
2823	76
2825	76
2827	76
2828	76
2830	76
2838	76
2840	76
2849	75
2852	75
2853	75
2854	75
2856	75
2857	75
2859	75
2862	75
2863	75
2866	75
2867	75
2870	75
2875	75
2876	75
2882	75
2883	75
2885	75
2886	75
2889	75
2890	75
2891	75
2892	75
2893	75
2895	75
2896	75
2898	75
2899	75
2901	75
2902	75
2909	75
2917	74
2918	74
2920	74
2921	74
2924	74
2927	74
2930	74
2931	74
2933	74
2935	74
2936	74
2937	74
2938	74
2939	74
2941	74
2942	74
2943	74
2947	74
2949	74
2955	74
2956	74
2957	74
2958	74
2960	74
2961	74
2963	74
2965	73
2966	73
2969	73
2970	73
2973	73
2974	73
2976	73
2978	73
2980	73
2983	73
2987	73
2988	73
2989	73
2992	73
2993	73
2994	73
2995	73
2996	73
3000	73
3003	73
3008	73
3009	73
3013	73
3014	72
3016	72
3019	72
3021	72
3023	72
3025	72
3026	72
3028	72
3029	72
3031	72
3032	72
3034	72
3035	72
3036	72
3038	72
3039	72
3040	72
3041	72
3043	72
3045	72
3046	72
3048	72
3050	72
3052	72
3054	72
3055	72
3057	72
3059	72
3062	72
3064	72
3065	72
3066	72
3071	72
3072	72
3073	72
3074	72
3075	72
3077	72
3078	72
3080	72
3081	72
3084	72
3085	72
3086	72
3087	72
3091	72
3093	72
3102	72
3103	72
3104	72
3105	72
3107	72
3111	72
3113	71
3116	71
3118	71
3119	71
3121	71
3122	71
3123	71
3124	71
3130	71
3133	71
3137	71
3138	71
3139	71
3140	71
3141	71
3146	71
3147	71
3148	71
3150	71
3152	71
3155	71
3158	71
3159	71
3160	71
3161	71
3162	71
3166	71
3167	71
3168	71
3172	71
3178	71
3180	70
3184	70
3185	70
3186	70
3188	70
3189	70
3190	70
3192	70
3193	70
3194	70
3195	70
3199	70
3200	70
3204	70
3205	70
3207	70
3210	70
3212	70
3213	70
3216	70
3225	70
3228	70
3235	70
3236	70
3237	70
3240	69
3241	69
3242	69
3243	69
3248	69
3249	69
3250	69
3251	69
3252	69
3253	69
3255	69
3256	69
3257	69
3258	69
3259	69
3260	69
3261	69
3262	69
3263	69
3264	69
3265	69
3268	69
3269	69
3270	69
3279	69
3281	69
3283	69
3286	69
3289	69
3290	69
3295	69
3298	69
3299	69
3300	69
3303	68
3306	68
3307	68
3309	68
3311	68
3312	68
3317	68
3318	68
3319	68
3320	68
3322	68
3324	68
3326	68
3327	68
3328	68
3329	68
3331	68
3333	68
3338	68
3339	68
3340	68
3341	68
3344	68
3346	68
3347	68
3349	68
3352	68
3353	68
3359	68
3360	68
3361	68
3362	68
3364	68
3365	68
3367	68
3368	68
3369	68
3371	68
3373	68
3374	68
3376	68
3378	68
3383	68
3387	68
3389	68
3390	68
3394	68
3396	68
3397	68
3398	68
3404	68
3408	67
3409	67
3410	67
3411	67
3416	67
3423	67
3425	67
3426	67
3428	67
3431	67
3432	67
3434	67
3435	67
3440	67
3442	67
3443	67
3445	67
3446	67
3448	67
3449	67
3450	67
3455	67
3457	67
3459	67
3462	67
3468	67
3469	67
3471	67
3472	67
3473	67
3475	67
3477	67
3480	67
3482	67
3489	67
3492	67
3495	67
3498	67
3500	67
3501	67
3502	67
3505	67
3508	66
3510	66
3519	66
3521	66
3522	66
3523	66
3525	66
3527	66
3530	66
3532	66
3534	66
3535	66
3540	66
3541	66
3543	66
3545	66
3547	66
3549	66
3551	66
3556	66
3559	66
3560	66
3561	66
3567	66
3570	66
3571	66
3577	66
3580	66
3581	65
3584	65
3585	65
3588	65
3590	65
3596	65
3599	65
3600	65
3602	65
3610	65
3615	65
3617	65
3618	65
3619	65
3628	65
3630	65
3636	65
3637	65
3646	65
3649	65
3652	65
3654	65
3656	65
3657	65
3658	65
3659	65
3663	65
3668	65
3670	64
3671	64
3672	64
3673	64
3674	64
3677	64
3678	64
3679	64
3682	64
3684	64
3686	64
3687	64
3688	64
3689	64
3690	64
3693	64
3694	64
3696	64
3697	64
3700	64
3701	64
3706	64
3707	64
3709	64
3711	64
3712	64
3713	64
3714	64
3715	64
3718	64
3719	64
3720	64
3721	64
3724	64
3726	64
3728	64
3730	64
3731	64
3733	64
3734	64
3735	64
3736	64
3738	64
3739	64
3741	64
3742	64
3743	64
3746	64
3747	64
3749	64
3750	64
3751	64
3755	64
3758	64
3759	64
3760	64
3762	64
3764	64
3766	64
3767	64
3769	64
3771	64
3780	64
3783	64
3784	64
3786	64
3788	63
3790	63
3792	63
3793	63
3796	63
3799	63
3801	63
3802	63
3803	63
3806	63
3807	63
3809	63
3811	63
3812	63
3813	63
3817	63
3818	63
3820	63
3822	63
3823	63
3824	63
3827	63
3828	63
3831	63
3832	63
3833	63
3836	63
3838	63
3843	63
3846	63
3847	63
3848	63
3850	63
3852	63
3854	63
3856	63
3861	63
3862	63
3865	63
3866	63
3869	63
3871	63
3872	63
3873	63
3876	63
3886	62
3891	62
3892	62
3893	62
3894	62
3896	62
3897	62
3900	62
3901	62
3903	62
3904	62
3906	62
3909	62
3911	62
3912	62
3914	62
3916	62
3917	62
3919	62
3920	62
3926	62
3927	62
3928	62
3932	62
3933	62
3935	62
3937	62
3938	62
3939	62
3940	62
3941	62
3942	62
3954	62
3956	62
3959	62
3961	62
3965	62
3966	62
3968	62
3969	62
3971	62
3972	62
3976	62
3978	62
3979	62
3982	62
3983	62
3985	61
3986	61
3990	61
3991	61
3992	61
3993	61
3994	61
3999	61
4002	61
4003	61
4006	61
4007	61
4008	61
4009	61
4012	61
4013	61
4015	61
4016	61
4018	61
4019	61
4021	61
4023	61
4029	61
4032	61
4033	61
4036	61
4042	61
4047	61
4048	61
4049	61
4053	61
4054	61
4055	61
4056	61
4060	61
4063	61
4067	61
4068	61
4070	61
4071	61
4073	61
4078	61
4081	61
4086	60
4088	60
4090	60
4094	60
4096	60
4100	60
4101	60
4104	60
4107	60
4108	60
4111	60
4112	60
4113	60
4114	60
4116	60
4118	60
4119	60
4120	60
4122	60
4126	60
4128	60
4131	60
4132	60
4133	60
4134	60
4135	60
4136	60
4138	60
4141	60
4143	60
4144	60
4145	60
4146	60
4150	60
4151	60
4153	60
4154	60
4156	60
4157	60
4159	60
4161	60
4162	60
4163	60
4166	60
4167	60
4168	60
4169	60
4170	60
4171	60
4175	60
4176	60
4177	60
4178	60
4179	60
4180	60
4181	60
4182	60
4186	60
4187	60
4188	60
4189	60
4198	60
4199	60
4202	60
4206	60
4207	60
4210	60
4219	60
4220	60
4226	60
4229	60
4230	60
4231	60
4236	60
4238	60
4244	59
4245	59
4246	59
4248	59
4251	59
4256	59
4257	59
4258	59
4261	59
4263	59
4268	59
4269	59
4271	59
4275	59
4277	59
4280	59
4282	59
4283	59
4284	59
4285	59
4289	59
4293	59
4299	59
4300	59
4301	59
4303	59
4306	59
4309	59
4311	59
4312	59
4313	59
4315	59
4317	59
4318	59
4320	59
4323	59
4325	58
4326	58
4328	58
4329	58
4330	58
4331	58
4332	58
4333	58
4336	58
4337	58
4344	58
4347	58
4349	58
4350	58
4352	58
4354	58
4355	58
4356	58
4357	58
4364	58
4365	58
4367	58
4368	58
4371	58
4372	58
4380	58
4381	58
4385	58
4388	58
4396	58
4398	58
4402	58
4404	58
4405	58
4406	58
4407	58
4410	58
4412	58
4413	58
4414	58
4415	58
4420	58
4422	58
4425	58
4426	57
4430	57
4431	57
4439	57
4441	57
4443	57
4445	57
4447	57
4449	57
4454	57
4455	57
4456	57
4457	57
4459	57
4461	57
4463	57
4464	57
4465	57
4466	57
4469	57
4470	57
4471	57
4474	57
4475	57
4476	57
4478	57
4479	57
4486	57
4488	57
4492	57
4497	57
4499	57
4500	57
4501	57
4502	57
4503	57
4504	57
4506	57
4507	57
4508	57
4509	57
4512	57
4513	57
4514	57
4515	57
4516	57
4519	57
4520	57
4521	57
4522	57
4524	57
4531	57
4532	57
4536	57
4537	56
4538	56
4539	56
4541	56
4543	56
4549	56
4551	56
4557	56
4560	56
4561	56
4562	56
4563	56
4564	56
4567	56
4569	56
4570	56
4572	56
4573	56
4575	56
4576	56
4577	56
4581	56
4584	56
4587	56
4589	56
4594	56
4596	56
4597	56
4598	56
4599	56
4600	56
4604	56
4605	56
4607	56
4608	56
4609	56
4610	56
4611	56
4613	56
4614	56
4615	56
4617	56
4618	56
4619	56
4622	56
4623	56
4624	56
4626	56
4627	56
4630	56
4631	56
4633	56
4636	56
4639	56
4640	56
4642	56
4643	56
4644	56
4646	56
4647	56
4648	56
4649	56
4650	56
4654	56
4657	56
4659	56
4660	56
4662	56
4665	56
4669	56
4676	56
4678	56
4680	56
4683	56
4684	56
4685	56
4687	56
4692	56
4693	56
4694	56
4697	56
4701	56
4703	56
4712	56
4713	56
4717	55
4718	55
4720	55
4722	55
4723	55
4724	55
4725	55
4726	55
4727	55
4729	55
4730	55
4731	55
4733	55
4735	55
4737	55
4740	55
4742	55
4743	55
4744	55
4748	55
4749	55
4750	55
4753	55
4755	55
4756	55
4758	55
4759	55
4761	55
4763	55
4764	55
4765	55
4766	55
4768	55
4772	55
4773	55
4774	55
4775	55
4776	55
4778	55
4781	55
4782	55
4783	55
4787	55
4789	55
4792	55
4794	55
4795	55
4796	55
4797	55
4798	55
4799	55
4802	55
4803	55
4804	55
4805	55
4806	55
4810	55
4816	55
4817	55
4818	55
4819	55
4820	55
4826	55
4830	55
4840	55
4843	55
4847	54
4848	54
4849	54
4850	54
4852	54
4853	54
4854	54
4855	54
4856	54
4857	54
4859	54
4860	54
4861	54
4862	54
4863	54
4864	54
4865	54
4868	54
4871	54
4872	54
4873	54
4874	54
4877	54
4878	54
4880	54
4881	54
4884	54
4886	54
4888	54
4889	54
4890	54
4891	54
4892	54
4893	54
4894	54
4896	54
4898	54
4899	54
4900	54
4901	54
4902	54
4903	54
4904	54
4905	54
4907	54
4911	54
4912	54
4915	54
4919	54
4921	54
4926	54
4929	54
4931	54
4933	54
4934	54
4935	54
4937	54
4938	54
4939	54
4940	54
4941	54
4942	54
4945	54
4946	54
4948	54
4955	54
4957	54
4958	53
4961	53
4963	53
4965	53
4966	53
4967	53
4968	53
4975	53
4976	53
4980	53
4981	53
4982	53
4984	53
4985	53
4986	53
4987	53
4990	53
4993	53
4994	53
4995	53
4996	53
4997	53
4999	53
5000	53
5001	53
5002	53
5003	53
5008	53
5009	53
5012	53
5015	53
5016	53
5018	53
5019	53
5020	53
5021	53
5022	53
5023	53
5024	53
5026	53
5027	53
5031	53
5033	53
5034	53
5036	53
5037	53
5041	53
5042	53
5043	53
5044	53
5045	53
5046	53
5047	53
5049	53
5052	53
5058	53
5061	53
5066	53
5068	53
5069	53
5074	53
5077	53
5084	53
5086	53
5090	53
5091	53
5092	53
5096	53
5098	53
5100	53
5101	53
5102	53
5110	53
5111	53
5113	53
5116	53
5118	53
5121	52
5123	52
5124	52
5125	52
5127	52
5128	52
5129	52
5131	52
5132	52
5140	52
5142	52
5149	52
5151	52
5152	52
5154	52
5155	52
5156	52
5160	52
5162	52
5165	52
5167	52
5168	52
5170	52
5171	52
5173	52
5176	52
5177	52
5178	52
5182	52
5183	52
5184	52
5185	52
5186	52
5187	52
5189	52
5191	52
5192	52
5193	52
5194	52
5195	52
5196	52
5197	52
5198	52
5199	52
5201	52
5202	52
5204	52
5205	52
5206	52
5207	52
5209	52
5212	52
5214	52
5217	52
5221	52
5223	52
5224	52
5225	52
5226	52
5233	52
5234	52
5236	52
5237	52
5238	52
5240	52
5246	52
5247	52
5249	52
5251	52
5253	52
5254	52
5256	52
5259	52
5260	52
5261	52
5263	52
5264	52
5267	52
5268	52
5277	52
5278	52
5285	52
5286	52
5288	52
5289	52
5291	52
5293	52
5294	52
5297	52
5298	52
5299	52
5301	52
5302	52
5305	52
5310	52
5313	52
5314	52
5317	52
5319	52
5322	52
5325	52
5329	51
5331	51
5332	51
5333	51
5334	51
5339	51
5343	51
5345	51
5347	51
5349	51
5350	51
5352	51
5355	51
5356	51
5357	51
5359	51
5361	51
5362	51
5364	51
5366	51
5370	51
5371	51
5376	51
5377	51
5378	51
5381	51
5382	51
5384	51
5386	51
5387	51
5388	51
5390	51
5391	51
5394	51
5398	51
5403	51
5404	51
5405	51
5406	51
5409	51
5411	51
5414	51
5416	51
5420	51
5421	51
5422	51
5424	51
5426	51
5428	51
5429	51
5433	51
5436	51
5438	51
5439	51
5440	51
5441	51
5443	51
5444	51
5451	51
5452	51
5453	51
5456	51
5457	51
5458	51
5459	51
5460	50
5461	50
5463	50
5465	50
5466	50
5468	50
5470	50
5472	50
5476	50
5478	50
5480	50
5481	50
5482	50
5483	50
5487	50
5489	50
5494	50
5496	50
5497	50
5498	50
5504	50
5506	50
5508	50
5509	50
5510	50
5512	50
5513	50
5515	50
5517	50
5518	50
5520	50
5521	50
5525	50
5526	50
5527	50
5528	50
5530	50
5532	50
5533	50
5535	50
5536	50
5538	50
5540	50
5544	50
5545	50
5547	50
5548	50
5549	50
5550	50
5551	50
5552	50
5553	50
5554	50
5555	50
5557	50
5563	50
5572	50
5574	50
5575	50
5576	50
5577	50
5579	50
5580	50
5581	50
5583	50
5585	50
5586	50
5587	50
5588	50
5590	50
5593	50
5597	50
5598	50
5599	50
5600	50
5602	50
5606	50
5607	50
5609	50
5611	50
5619	50
5623	50
5629	50
5633	50
5634	50
5636	50
5639	49
5641	49
5645	49
5648	49
5652	49
5653	49
5655	49
5656	49
5658	49
5660	49
5661	49
5662	49
5666	49
5668	49
5670	49
5672	49
5673	49
5674	49
5675	49
5677	49
5679	49
5680	49
5684	49
5686	49
5691	49
5693	49
5696	49
5698	49
5701	49
5702	49
5703	49
5704	49
5705	49
5706	49
5707	49
5708	49
5709	49
5710	49
5713	49
5714	49
5715	49
5716	49
5718	49
5719	49
5722	49
5723	49
5725	49
5726	49
5728	49
5729	49
5730	49
5731	49
5736	49
5737	49
5742	49
5744	49
5745	49
5747	49
5748	49
5749	49
5751	49
5752	49
5754	49
5755	49
5757	49
5758	49
5760	49
5762	49
5764	49
5765	49
5767	49
5769	49
5770	49
5771	49
5773	49
5777	49
5782	49
5783	49
5786	49
5787	49
5789	49
5790	48
5791	48
5792	48
5794	48
5796	48
5797	48
5798	48
5800	48
5802	48
5803	48
5804	48
5807	48
5808	48
5809	48
5810	48
5812	48
5813	48
5814	48
5815	48
5816	48
5817	48
5820	48
5821	48
5824	48
5827	48
5829	48
5834	48
5835	48
5836	48
5837	48
5838	48
5841	48
5843	48
5844	48
5845	48
5847	48
5848	48
5849	48
5850	48
5851	48
5852	48
5853	48
5854	48
5855	48
5857	48
5858	48
5861	48
5862	48
5865	48
5866	48
5869	48
5870	48
5871	48
5872	48
5876	48
5878	48
5880	48
5881	48
5882	48
5883	48
5886	48
5887	48
5888	48
5890	48
5891	48
5893	48
5895	48
5897	48
5898	48
5899	48
5901	48
5906	48
5908	48
5913	48
5915	48
5916	48
5917	48
5918	48
5921	48
5924	48
5928	48
5929	48
5930	48
5932	48
5935	48
5936	48
5938	48
5939	48
5940	48
5942	48
5944	48
5945	48
5947	48
5948	48
5949	48
5950	48
5952	48
5953	48
5954	48
5955	48
5956	48
5958	48
5959	48
5961	48
5964	48
5965	48
5967	48
5968	48
5969	48
5970	48
5973	48
5976	48
5978	48
5979	48
5981	48
5983	48
5985	48
5990	48
5994	48
5995	48
5997	48
5998	48
5999	48
6005	48
6012	48
6013	48
6014	48
6015	48
6016	48
6018	48
6022	48
6024	48
6025	48
6028	48
6030	48
6033	48
6037	48
6038	48
6039	48
6041	48
6042	48
6044	48
6052	48
6055	48
6056	48
6057	47
6058	47
6059	47
6060	47
6061	47
6062	47
6064	47
6066	47
6067	47
6068	47
6069	47
6070	47
6073	47
6079	47
6081	47
6082	47
6085	47
6086	47
6087	47
6088	47
6090	47
6091	47
6092	47
6093	47
6094	47
6096	47
6097	47
6098	47
6099	47
6100	47
6102	47
6106	47
6108	47
6109	47
6112	47
6114	47
6117	47
6119	47
6120	47
6121	47
6125	47
6126	47
6127	47
6128	47
6130	47
6131	47
6135	47
6136	47
6138	47
6141	47
6142	47
6144	47
6145	47
6146	47
6147	47
6148	47
6149	47
6150	47
6151	47
6152	47
6153	47
6160	47
6161	47
6164	47
6165	47
6172	47
6176	47
6177	47
6183	47
6186	47
6187	47
6188	47
6190	47
6191	47
6196	47
6197	47
6199	47
6201	47
6202	47
6203	47
6205	47
6211	47
6214	47
6216	47
6217	47
6223	47
6230	47
6231	47
6233	47
6234	47
6236	47
6237	47
6238	47
6241	47
6242	47
6244	47
6245	46
6246	46
6247	46
6248	46
6250	46
6251	46
6252	46
6253	46
6254	46
6255	46
6257	46
6261	46
6263	46
6264	46
6267	46
6269	46
6271	46
6272	46
6277	46
6278	46
6287	46
6288	46
6292	46
6294	46
6295	46
6298	46
6299	46
6300	46
6306	46
6307	46
6309	46
6311	46
6313	46
6314	46
6315	46
6316	46
6317	46
6318	46
6319	46
6320	46
6324	46
6325	46
6327	46
6328	46
6329	46
6330	46
6332	46
6333	46
6334	46
6335	46
6337	46
6338	46
6340	46
6342	46
6343	46
6344	46
6345	46
6346	46
6348	46
6349	46
6350	46
6354	46
6355	46
6359	46
6360	46
6362	46
6363	46
6365	46
6367	46
6369	46
6373	46
6374	46
6380	46
6381	46
6382	46
6383	46
6384	46
6385	46
6386	46
6387	46
6392	46
6393	46
6395	46
6396	46
6398	46
6399	46
6401	46
6404	46
6405	46
6406	46
6407	46
6408	46
6409	46
6410	46
6412	46
6413	46
6414	46
6417	46
6418	46
6419	46
6423	46
6425	46
6426	46
6427	46
6431	46
6436	46
6437	46
6441	46
6445	46
6447	46
6448	46
6450	45
6452	45
6453	45
6454	45
6455	45
6457	45
6459	45
6462	45
6465	45
6466	45
6468	45
6469	45
6470	45
6471	45
6472	45
6473	45
6474	45
6475	45
6477	45
6478	45
6481	45
6483	45
6491	45
6492	45
6493	45
6494	45
6495	45
6498	45
6499	45
6500	45
6501	45
6504	45
6505	45
6506	45
6508	45
6510	45
6511	45
6515	45
6516	45
6518	45
6519	45
6520	45
6523	45
6533	45
6534	45
6535	45
6536	45
6543	45
6544	45
6545	45
6546	45
6547	45
6548	45
6549	45
6553	45
6554	45
6555	45
6556	45
6558	45
6559	45
6560	45
6561	45
6564	45
6565	45
6566	45
6567	45
6572	45
6573	45
6577	45
6578	45
6579	45
6584	45
6585	45
6586	45
6590	45
6596	45
6597	45
6599	45
6600	45
6601	45
6602	45
6603	45
6604	45
6607	45
6613	45
6623	45
6626	45
6629	45
6631	45
6632	45
6638	45
6639	45
6640	45
6641	45
6642	45
6649	45
6655	45
6663	45
6664	45
6667	45
6668	45
6669	44
6670	44
6673	44
6675	44
6678	44
6679	44
6680	44
6681	44
6685	44
6686	44
6687	44
6688	44
6689	44
6691	44
6692	44
6693	44
6695	44
6697	44
6698	44
6700	44
6701	44
6702	44
6705	44
6706	44
6709	44
6710	44
6711	44
6715	44
6716	44
6717	44
6722	44
6725	44
6726	44
6727	44
6728	44
6729	44
6732	44
6733	44
6734	44
6735	44
6737	44
6741	44
6742	44
6743	44
6744	44
6745	44
6746	44
6747	44
6748	44
6749	44
6754	44
6755	44
6756	44
6757	44
6759	44
6760	44
6762	44
6764	44
6765	44
6766	44
6768	44
6771	44
6772	44
6774	44
6776	44
6777	44
6779	44
6780	44
6781	44
6782	44
6784	44
6785	44
6786	44
6787	44
6790	44
6791	44
6792	44
6793	44
6794	44
6797	44
6798	44
6799	44
6800	44
6802	44
6804	44
6806	44
6808	44
6809	44
6813	44
6814	44
6815	44
6819	44
6820	44
6821	44
6825	44
6826	44
6828	44
6831	44
6834	44
6837	44
6838	44
6840	44
6842	44
6845	44
6846	44
6847	44
6848	44
6852	44
6853	44
6855	44
6856	44
6857	44
6859	44
6865	44
6867	44
6869	44
6871	44
6872	44
6874	44
6877	44
6882	44
6885	44
6888	44
6890	44
6891	44
6893	44
6894	44
6897	44
6898	44
6899	44
6903	44
6907	44
6912	44
6913	44
6917	44
6918	44
6920	44
6921	44
6924	44
6927	44
6930	44
6932	44
6935	44
6937	44
6940	44
6941	44
6942	44
6943	44
6945	44
6946	44
6947	44
6948	44
6949	44
6950	44
6953	44
6954	44
6956	44
6957	44
6962	44
6963	44
6964	44
6965	44
6967	44
6968	44
6971	44
6974	44
6976	44
6980	44
6983	44
6984	44
6987	44
6992	44
6996	44
7001	44
7006	44
7010	44
7012	43
7015	43
7016	43
7017	43
7018	43
7022	43
7024	43
7025	43
7027	43
7028	43
7029	43
7031	43
7032	43
7034	43
7035	43
7037	43
7039	43
7040	43
7041	43
7043	43
7049	43
7051	43
7055	43
7056	43
7057	43
7058	43
7059	43
7062	43
7063	43
7064	43
7067	43
7068	43
7069	43
7070	43
7071	43
7074	43
7076	43
7077	43
7078	43
7080	43
7088	43
7089	43
7092	43
7094	43
7095	43
7099	43
7100	43
7105	43
7107	43
7108	43
7110	43
7111	43
7113	43
7114	43
7116	43
7121	43
7123	43
7124	43
7127	43
7129	43
7131	43
7133	43
7136	43
7140	43
7141	43
7146	43
7151	43
7154	43
7155	43
7156	43
7158	43
7160	43
7161	43
7165	43
7168	43
7178	43
7179	43
7180	43
7181	43
7182	43
7183	43
7186	43
7190	43
7195	43
7196	43
7197	43
7198	43
7199	43
7200	43
7202	43
7205	43
7208	43
7211	43
7212	43
7215	43
7218	43
7219	42
7220	42
7223	42
7224	42
7225	42
7228	42
7229	42
7231	42
7233	42
7234	42
7235	42
7237	42
7238	42
7239	42
7241	42
7244	42
7245	42
7246	42
7247	42
7249	42
7251	42
7252	42
7253	42
7254	42
7258	42
7259	42
7260	42
7263	42
7264	42
7265	42
7266	42
7270	42
7271	42
7273	42
7276	42
7279	42
7280	42
7281	42
7283	42
7285	42
7286	42
7287	42
7290	42
7291	42
7292	42
7294	42
7295	42
7296	42
7297	42
7298	42
7299	42
7302	42
7303	42
7306	42
7307	42
7308	42
7310	42
7312	42
7314	42
7315	42
7316	42
7317	42
7319	42
7321	42
7322	42
7324	42
7325	42
7329	42
7330	42
7332	42
7335	42
7337	42
7338	42
7340	42
7341	42
7344	42
7345	42
7348	42
7350	42
7351	42
7353	42
7354	42
7356	42
7362	42
7363	42
7364	42
7365	42
7367	42
7369	42
7371	42
7375	42
7376	42
7377	42
7379	42
7383	42
7384	42
7385	42
7388	42
7392	42
7393	42
7394	42
7395	42
7397	42
7398	42
7399	42
7400	42
7402	42
7404	42
7405	42
7407	42
7408	42
7412	42
7413	42
7414	42
7416	42
7417	42
7418	42
7419	42
7424	42
7426	42
7442	42
7446	42
7448	42
7449	42
7452	42
7455	41
7457	41
7459	41
7460	41
7461	41
7463	41
7465	41
7469	41
7470	41
7471	41
7472	41
7475	41
7476	41
7477	41
7478	41
7479	41
7480	41
7483	41
7484	41
7485	41
7490	41
7491	41
7492	41
7493	41
7494	41
7498	41
7499	41
7500	41
7501	41
7502	41
7506	41
7509	41
7511	41
7513	41
7514	41
7519	41
7521	41
7522	41
7523	41
7524	41
7527	41
7529	41
7531	41
7533	41
7534	41
7535	41
7538	41
7539	41
7540	41
7541	41
7542	41
7544	41
7545	41
7546	41
7547	41
7549	41
7551	41
7552	41
7553	41
7555	41
7557	41
7558	41
7559	41
7560	41
7561	41
7564	41
7565	41
7567	41
7568	41
7569	41
7570	41
7571	41
7573	41
7574	41
7575	41
7577	41
7578	41
7579	41
7580	41
7582	41
7583	41
7585	41
7588	41
7595	41
7596	41
7597	41
7606	41
7608	41
7612	41
7613	41
7615	41
7617	41
7618	41
7620	41
7621	41
7624	41
7625	41
7630	41
7631	41
7634	41
7636	41
7637	41
7638	41
7639	41
7640	41
7644	41
7645	41
7646	41
7648	41
7650	41
7651	41
7653	41
7654	41
7657	41
7658	41
7660	41
7662	41
7665	41
7666	41
7668	41
7669	41
7674	41
7677	41
7680	41
7682	41
7686	41
7692	41
7693	41
7695	41
7696	41
7698	41
7701	41
7704	41
7706	41
7711	40
7718	40
7719	40
7720	40
7722	40
7723	40
7724	40
7728	40
7729	40
7731	40
7732	40
7733	40
7735	40
7736	40
7737	40
7742	40
7744	40
7745	40
7747	40
7748	40
7749	40
7750	40
7752	40
7753	40
7754	40
7760	40
7761	40
7763	40
7765	40
7767	40
7768	40
7769	40
7770	40
7771	40
7772	40
7774	40
7775	40
7776	40
7778	40
7779	40
7780	40
7783	40
7786	40
7787	40
7788	40
7789	40
7791	40
7793	40
7798	40
7799	40
7800	40
7802	40
7803	40
7804	40
7805	40
7807	40
7808	40
7810	40
7812	40
7813	40
7814	40
7815	40
7818	40
7820	40
7822	40
7824	40
7828	40
7830	40
7832	40
7834	40
7835	40
7838	40
7841	40
7842	40
7843	40
7844	40
7847	40
7850	40
7853	40
7854	40
7855	40
7858	40
7860	40
7861	40
7862	40
7864	40
7865	40
7866	40
7867	40
7869	40
7871	40
7872	40
7874	40
7875	40
7880	40
7882	40
7884	40
7885	40
7886	40
7887	40
7888	40
7892	40
7894	40
7896	40
7897	40
7898	40
7899	40
7900	40
7902	40
7904	40
7905	40
7908	40
7909	40
7910	40
7912	40
7914	40
7915	40
7917	40
7918	40
7919	40
7920	40
7922	40
7924	40
7928	40
7929	40
7933	40
7934	40
7935	40
7939	40
7941	40
7944	40
7948	40
7952	40
7957	40
7958	40
7959	40
7962	40
7964	40
7966	40
7967	40
7968	40
7969	40
7970	40
7971	40
7975	40
7976	40
7977	40
7978	40
7979	40
7980	40
7982	40
7983	40
7985	40
7986	40
7987	40
7988	40
7989	40
7990	40
7994	40
7995	40
7997	40
8004	40
8006	40
8008	40
8010	40
8012	40
8013	40
8014	40
8015	40
8017	40
8022	40
8025	40
8028	40
8032	40
8034	40
8036	40
8037	40
8039	40
8040	40
8042	40
8044	40
8046	40
8049	40
8050	40
8052	40
8054	40
8055	40
8056	40
8057	40
8059	40
8060	40
8061	40
8062	40
8064	40
8066	40
8069	40
8071	40
8073	40
8075	40
8078	40
8081	40
8086	40
8088	40
8089	40
8090	40
8091	40
8092	40
8097	40
8100	40
8101	40
8103	40
8105	40
8106	40
8107	39
8108	39
8111	39
8112	39
8113	39
8115	39
8116	39
8117	39
8118	39
8119	39
8120	39
8121	39
8122	39
8124	39
8127	39
8128	39
8129	39
8130	39
8131	39
8134	39
8135	39
8136	39
8138	39
8139	39
8141	39
8143	39
8144	39
8145	39
8146	39
8148	39
8150	39
8151	39
8153	39
8155	39
8156	39
8157	39
8158	39
8161	39
8162	39
8167	39
8168	39
8173	39
8174	39
8175	39
8176	39
8177	39
8182	39
8184	39
8185	39
8186	39
8189	39
8190	39
8191	39
8192	39
8193	39
8195	39
8198	39
8199	39
8204	39
8206	39
8208	39
8210	39
8211	39
8212	39
8213	39
8214	39
8216	39
8217	39
8218	39
8221	39
8222	39
8224	39
8225	39
8226	39
8228	39
8229	39
8231	39
8232	39
8234	39
8235	39
8236	39
8237	39
8238	39
8239	39
8240	39
8241	39
8242	39
8243	39
8244	39
8245	39
8247	39
8249	39
8254	39
8255	39
8257	39
8258	39
8259	39
8261	39
8262	39
8263	39
8264	39
8265	39
8266	39
8269	39
8274	39
8275	39
8276	39
8278	39
8282	39
8287	39
8291	39
8292	39
8293	39
8294	39
8296	39
8298	39
8299	39
8302	39
8303	39
8307	39
8310	39
8313	39
8319	39
8320	39
8324	39
8325	39
8326	39
8327	39
8328	39
8333	39
8335	39
8336	39
8337	39
8338	39
8339	39
8341	39
8344	39
8347	39
8348	39
8352	39
8353	39
8354	39
8355	39
8359	39
8361	39
8364	39
8366	39
8367	39
8368	39
8370	39
8374	39
8375	39
8380	39
8381	39
8384	39
8385	39
8386	39
8392	39
8394	39
8395	39
8398	39
8400	39
8402	39
8404	39
8405	39
8406	39
8414	39
8418	39
8420	39
8421	39
8423	39
8426	39
8427	39
8428	38
8429	38
8430	38
8437	38
8438	38
8439	38
8440	38
8441	38
8442	38
8443	38
8446	38
8447	38
8448	38
8449	38
8451	38
8452	38
8453	38
8454	38
8456	38
8457	38
8459	38
8460	38
8463	38
8465	38
8467	38
8469	38
8471	38
8472	38
8473	38
8474	38
8477	38
8478	38
8480	38
8484	38
8486	38
8487	38
8488	38
8489	38
8490	38
8491	38
8497	38
8499	38
8500	38
8501	38
8502	38
8504	38
8505	38
8507	38
8508	38
8510	38
8513	38
8514	38
8520	38
8522	38
8523	38
8524	38
8525	38
8527	38
8528	38
8529	38
8530	38
8532	38
8534	38
8536	38
8537	38
8538	38
8541	38
8543	38
8544	38
8547	38
8548	38
8549	38
8550	38
8551	38
8552	38
8555	38
8556	38
8557	38
8558	38
8562	38
8563	38
8564	38
8565	38
8566	38
8568	38
8570	38
8573	38
8574	38
8575	38
8577	38
8578	38
8580	38
8585	38
8586	38
8587	38
8596	38
8597	38
8600	38
8601	38
8602	38
8615	38
8618	38
8619	38
8621	38
8630	38
8633	38
8634	38
8642	38
8644	38
8646	38
8647	38
8648	38
8649	38
8650	38
8651	38
8652	38
8653	38
8655	38
8657	38
8658	38
8660	38
8663	38
8665	38
8667	38
8677	38
8683	38
8684	38
8687	38
8689	38
8692	38
8696	38
8697	38
8698	38
8699	38
8702	38
8704	38
8705	38
8708	38
8709	38
8710	38
8712	38
8713	38
8721	38
8722	38
8724	38
8725	38
8726	38
8727	38
8729	37
8730	37
8731	37
8732	37
8734	37
8739	37
8740	37
8744	37
8745	37
8746	37
8747	37
8748	37
8749	37
8751	37
8753	37
8755	37
8757	37
8758	37
8760	37
8761	37
8762	37
8763	37
8764	37
8765	37
8766	37
8768	37
8769	37
8770	37
8771	37
8772	37
8773	37
8774	37
8776	37
8778	37
8779	37
8780	37
8781	37
8783	37
8785	37
8787	37
8788	37
8789	37
8790	37
8791	37
8792	37
8794	37
8795	37
8796	37
8798	37
8799	37
8801	37
8802	37
8804	37
8808	37
8811	37
8813	37
8814	37
8815	37
8816	37
8817	37
8821	37
8822	37
8824	37
8825	37
8826	37
8827	37
8828	37
8832	37
8835	37
8836	37
8838	37
8839	37
8840	37
8842	37
8844	37
8847	37
8848	37
8849	37
8850	37
8851	37
8854	37
8856	37
8861	37
8868	37
8871	37
8873	37
8874	37
8876	37
8877	37
8878	37
8881	37
8883	37
8885	37
8886	37
8887	37
8888	37
8890	37
8892	37
8895	37
8896	37
8897	37
8900	37
8902	37
8903	37
8904	37
8913	37
8914	37
8917	37
8922	37
8923	37
8924	37
8925	37
8926	37
8929	37
8932	37
8936	37
8937	37
8938	37
8939	37
8941	37
8942	37
8944	37
8945	37
8947	37
8951	37
8955	37
8956	37
8958	37
8960	37
8962	37
8963	37
8964	37
8967	37
8973	37
8976	37
8979	37
8980	37
8984	37
8986	37
8987	37
8991	37
8992	37
8993	37
8994	37
8997	37
8998	37
9001	37
9002	37
9003	37
9004	37
9005	37
9009	37
9011	37
9012	37
9013	37
9015	37
9017	37
9021	37
9022	37
9023	37
9024	37
9025	37
9030	37
9032	37
9033	37
9039	37
9043	37
9046	37
9047	37
9049	37
9050	37
9051	37
9052	37
9053	37
9059	36
9060	36
9063	36
9066	36
9067	36
9068	36
9070	36
9071	36
9076	36
9077	36
9079	36
9080	36
9081	36
9082	36
9083	36
9087	36
9088	36
9089	36
9090	36
9091	36
9095	36
9097	36
9098	36
9100	36
9101	36
9102	36
9103	36
9105	36
9106	36
9110	36
9112	36
9115	36
9116	36
9118	36
9120	36
9121	36
9122	36
9123	36
9124	36
9125	36
9128	36
9130	36
9131	36
9132	36
9135	36
9138	36
9140	36
9145	36
9148	36
9152	36
9153	36
9154	36
9155	36
9156	36
9157	36
9159	36
9162	36
9163	36
9164	36
9166	36
9167	36
9169	36
9171	36
9176	36
9177	36
9178	36
9180	36
9181	36
9184	36
9186	36
9189	36
9190	36
9191	36
9192	36
9195	36
9196	36
9199	36
9200	36
9206	36
9208	36
9210	36
9211	36
9212	36
9214	36
9215	36
9217	36
9218	36
9219	36
9220	36
9221	36
9222	36
9223	36
9224	36
9226	36
9227	36
9228	36
9229	36
9230	36
9231	36
9232	36
9233	36
9235	36
9237	36
9241	36
9242	36
9243	36
9244	36
9246	36
9247	36
9252	36
9254	36
9255	36
9256	36
9259	36
9261	36
9262	36
9263	36
9265	36
9266	36
9269	36
9273	36
9275	36
9276	36
9278	36
9279	36
9280	36
9281	36
9285	36
9289	36
9290	36
9291	36
9292	36
9294	36
9295	36
9297	36
9298	36
9300	36
9301	36
9303	36
9304	36
9306	36
9310	36
9311	36
9312	36
9313	36
9315	36
9316	36
9318	36
9320	36
9321	36
9322	36
9324	36
9325	36
9326	36
9327	36
9328	36
9329	36
9330	36
9332	36
9333	36
9334	36
9335	36
9336	36
9337	36
9338	36
9340	36
9341	36
9342	36
9343	36
9344	36
9346	36
9347	36
9349	36
9350	36
9351	36
9356	36
9357	36
9358	36
9359	36
9360	36
9361	36
9362	36
9363	36
9365	36
9367	36
9369	36
9370	36
9372	36
9373	36
9374	36
9375	36
9376	36
9377	36
9378	36
9379	36
9380	36
9381	36
9387	36
9388	36
9389	36
9390	36
9391	36
9392	36
9395	36
9398	36
9399	36
9402	36
9403	36
9405	36
9407	36
9409	36
9415	36
9416	36
9418	36
9425	36
9427	36
9428	36
9431	36
9432	36
9433	36
9434	36
9435	36
9436	36
9437	36
9439	36
9440	36
9441	36
9442	36
9445	36
9447	36
9449	36
9450	36
9451	36
9452	36
9453	36
9454	36
9456	36
9458	36
9460	36
9461	36
9465	36
9469	36
9471	36
9472	36
9474	36
9477	36
9478	36
9480	36
9481	36
9484	36
9485	36
9487	36
9492	36
9494	36
9495	36
9496	36
9497	36
9499	36
9500	36
9501	36
9504	36
9505	36
9508	36
9510	36
9512	36
9513	36
9516	36
9518	36
9521	36
9522	36
9523	36
9527	36
9539	36
9543	36
9551	36
9553	36
9556	36
9557	36
9561	36
9562	35
9563	35
9564	35
9567	35
9570	35
9572	35
9573	35
9578	35
9579	35
9580	35
9581	35
9583	35
9585	35
9588	35
9590	35
9592	35
9594	35
9597	35
9598	35
9599	35
9600	35
9601	35
9602	35
9604	35
9605	35
9606	35
9608	35
9610	35
9611	35
9615	35
9617	35
9619	35
9620	35
9621	35
9623	35
9624	35
9625	35
9626	35
9628	35
9629	35
9630	35
9631	35
9632	35
9633	35
9634	35
9635	35
9636	35
9637	35
9639	35
9640	35
9641	35
9642	35
9645	35
9646	35
9648	35
9650	35
9651	35
9653	35
9654	35
9655	35
9657	35
9658	35
9664	35
9666	35
9668	35
9670	35
9671	35
9673	35
9674	35
9675	35
9676	35
9679	35
9680	35
9682	35
9683	35
9685	35
9686	35
9689	35
9690	35
9691	35
9695	35
9696	35
9700	35
9703	35
9705	35
9708	35
9709	35
9710	35
9716	35
9717	35
9719	35
9722	35
9726	35
9728	35
9729	35
9730	35
9732	35
9733	35
9734	35
9735	35
9736	35
9738	35
9739	35
9742	35
9744	35
9745	35
9751	35
9754	35
9755	35
9757	35
9758	35
9759	35
9761	35
9762	35
9764	35
9765	35
9769	35
9772	35
9773	35
9775	35
9776	35
9777	35
9778	35
9780	35
9789	35
9791	35
9792	35
9793	35
9794	35
9795	35
9799	35
9801	35
9802	35
9803	35
9804	35
9806	35
9809	35
9810	35
9813	35
9816	35
9818	35
9821	35
9822	35
9823	35
9824	35
9829	35
9830	35
9831	35
9833	35
9838	35
9839	35
9842	35
9843	35
9844	35
9845	35
9846	35
9847	35
9848	35
9852	35
9856	35
9857	35
9859	35
9860	35
9864	35
9865	35
9866	35
9868	35
9870	35
9872	35
9873	35
9874	35
9875	35
9879	35
9880	35
9881	35
9882	35
9885	35
9888	35
9890	35
9891	35
9893	35
9894	35
9895	35
9898	35
9902	35
9903	35
9904	35
9907	35
9911	35
9912	35
9914	34
9915	34
9916	34
9917	34
9918	34
9919	34
9920	34
9921	34
9923	34
9926	34
9930	34
9931	34
9933	34
9934	34
9935	34
9937	34
9943	34
9944	34
9945	34
9946	34
9947	34
9948	34
9949	34
9950	34
9951	34
9953	34
9956	34
9958	34
9959	34
9961	34
9966	34
9967	34
9969	34
9970	34
9974	34
9975	34
9977	34
9978	34
9979	34
9980	34
9982	34
9986	34
9987	34
9988	34
9989	34
9990	34
9991	34
9994	34
9995	34
9997	34
9998	34
9999	34
10000	34
10001	34
10002	34
10004	34
10007	34
10008	34
10013	34
10014	34
10018	34
10019	34
10020	34
10022	34
10023	34
10024	34
10025	34
10027	34
10028	34
10029	34
10030	34
10032	34
10035	34
10038	34
10039	34
10043	34
10046	34
10047	34
10048	34
10049	34
10053	34
10054	34
10055	34
10056	34
10058	34
10061	34
10062	34
10063	34
10065	34
10067	34
10068	34
10069	34
10071	34
10072	34
10073	34
10074	34
10075	34
10077	34
10078	34
10079	34
10080	34
10081	34
10082	34
10083	34
10085	34
10086	34
10087	34
10088	34
10090	34
10096	34
10097	34
10099	34
10100	34
10101	34
10103	34
10104	34
10105	34
10108	34
10110	34
10111	34
10114	34
10119	34
10120	34
10121	34
10122	34
10126	34
10127	34
10129	34
10130	34
10133	34
10134	34
10140	34
10141	34
10142	34
10143	34
10148	34
10151	34
10153	34
10155	34
10156	34
10158	34
10159	34
10162	34
10164	34
10165	34
10168	34
10171	34
10173	34
10174	34
10175	34
10177	34
10179	34
10180	34
10181	34
10182	34
10183	34
10184	34
10185	34
10186	34
10187	34
10189	34
10191	34
10192	34
10195	34
10196	34
10197	34
10199	34
10200	34
10207	34
10209	34
10210	34
10211	34
10214	34
10215	34
10219	34
10220	34
10221	34
10222	34
10223	34
10224	34
10225	34
10226	34
10227	34
10228	34
10230	34
10231	34
10232	34
10233	34
10235	34
10236	34
10237	34
10244	34
10245	34
10249	34
10254	34
10260	34
10261	34
10262	34
10265	34
10267	34
10272	34
10277	34
10279	34
10283	34
10284	34
10289	33
10290	33
10293	33
10295	33
10299	33
10300	33
10301	33
10302	33
10303	33
10304	33
10305	33
10308	33
10311	33
10313	33
10314	33
10315	33
10316	33
10318	33
10319	33
10320	33
10321	33
10323	33
10324	33
10329	33
10330	33
10331	33
10334	33
10335	33
10336	33
10337	33
10338	33
10339	33
10343	33
10344	33
10345	33
10349	33
10350	33
10352	33
10353	33
10354	33
10356	33
10360	33
10361	33
10362	33
10364	33
10365	33
10369	33
10370	33
10372	33
10373	33
10375	33
10376	33
10377	33
10378	33
10379	33
10380	33
10381	33
10383	33
10384	33
10386	33
10389	33
10390	33
10391	33
10392	33
10397	33
10399	33
10402	33
10403	33
10404	33
10405	33
10406	33
10407	33
10409	33
10410	33
10412	33
10413	33
10421	33
10425	33
10426	33
10427	33
10429	33
10430	33
10433	33
10436	33
10437	33
10440	33
10442	33
10444	33
10446	33
10447	33
10449	33
10450	33
10451	33
10452	33
10455	33
10456	33
10457	33
10458	33
10460	33
10461	33
10463	33
10464	33
10465	33
10467	33
10468	33
10471	33
10472	33
10474	33
10476	33
10477	33
10478	33
10479	33
10480	33
10482	33
10485	33
10486	33
10487	33
10491	33
10492	33
10495	33
10496	33
10497	33
10498	33
10499	33
10501	33
10506	33
10507	33
10508	33
10510	33
10512	33
10516	33
10517	33
10518	33
10523	33
10524	33
10527	33
10528	33
10529	33
10530	33
10533	33
10535	33
10538	33
10539	33
10540	33
10542	33
10544	33
10547	33
10548	33
10549	33
10551	33
10552	33
10553	33
10554	33
10556	33
10558	33
10559	33
10560	33
10561	33
10566	33
10568	33
10571	33
10572	33
10574	33
10575	33
10576	33
10577	33
10581	33
10582	33
10583	33
10584	33
10585	33
10590	33
10591	33
10592	33
10594	33
10595	33
10597	33
10598	33
10600	33
10601	33
10604	33
10605	33
10610	33
10611	33
10612	33
10613	33
10617	33
10618	33
10620	33
10621	33
10623	33
10624	33
10631	33
10632	33
10633	33
10634	33
10635	33
10636	33
10637	33
10638	33
10640	33
10642	33
10643	33
10644	33
10651	33
10653	33
10655	33
10656	33
10665	33
10667	33
10668	33
10669	33
10671	33
10675	33
10684	33
10686	33
10687	33
10689	33
10692	33
10694	33
10697	33
10699	33
10702	33
10706	33
10709	32
10711	32
10712	32
10714	32
10715	32
10716	32
10718	32
10719	32
10723	32
10724	32
10727	32
10728	32
10730	32
10731	32
10732	32
10734	32
10736	32
10737	32
10741	32
10742	32
10743	32
10745	32
10746	32
10747	32
10749	32
10750	32
10752	32
10753	32
10755	32
10756	32
10757	32
10758	32
10759	32
10762	32
10763	32
10764	32
10766	32
10767	32
10769	32
10770	32
10771	32
10773	32
10776	32
10778	32
10780	32
10783	32
10784	32
10786	32
10788	32
10789	32
10792	32
10794	32
10795	32
10796	32
10797	32
10800	32
10802	32
10804	32
10807	32
10808	32
10810	32
10812	32
10813	32
10814	32
10815	32
10818	32
10819	32
10820	32
10822	32
10823	32
10826	32
10828	32
10829	32
10832	32
10833	32
10834	32
10835	32
10839	32
10840	32
10843	32
10849	32
10850	32
10851	32
10853	32
10854	32
10855	32
10856	32
10857	32
10859	32
10862	32
10864	32
10866	32
10867	32
10868	32
10870	32
10871	32
10872	32
10873	32
10874	32
10875	32
10878	32
10879	32
10882	32
10885	32
10886	32
10887	32
10888	32
10889	32
10891	32
10893	32
10894	32
10895	32
10896	32
10897	32
10898	32
10900	32
10901	32
10904	32
10905	32
10906	32
10907	32
10908	32
10910	32
10911	32
10912	32
10913	32
10914	32
10915	32
10916	32
10917	32
10922	32
10923	32
10925	32
10926	32
10928	32
10929	32
10931	32
10933	32
10934	32
10935	32
10937	32
10939	32
10940	32
10941	32
10942	32
10943	32
10953	32
10954	32
10958	32
10959	32
10961	32
10962	32
10963	32
10964	32
10965	32
10968	32
10969	32
10970	32
10976	32
10979	32
10980	32
10981	32
10982	32
10983	32
10984	32
10985	32
10986	32
10987	32
10988	32
10991	32
10994	32
10995	32
10997	32
10998	32
11000	32
11001	32
11002	32
11004	32
11007	32
11008	32
11009	32
11010	32
11014	32
11016	32
11019	32
11020	32
11021	32
11024	32
11025	32
11027	32
11029	32
11032	32
11035	32
11036	32
11037	32
11038	32
11039	32
11040	32
11041	32
11043	32
11044	32
11045	32
11046	32
11048	32
11050	32
11052	32
11054	32
11056	32
11058	32
11060	32
11062	32
11064	32
11066	32
11067	32
11068	32
11070	32
11071	32
11072	32
11074	32
11076	32
11077	32
11079	32
11081	32
11083	32
11084	32
11085	32
11086	32
11087	32
11089	32
11090	32
11091	32
11092	32
11094	32
11096	32
11101	32
11103	32
11104	32
11107	32
11108	32
11109	32
11111	32
11112	32
11113	32
11116	32
11118	32
11121	32
11123	32
11124	32
11126	32
11129	32
11130	32
11132	32
11134	32
11136	32
11138	32
11140	32
11141	32
11142	32
11143	32
11145	32
11148	32
11149	32
11154	32
11157	32
11161	32
11163	32
11164	32
11166	32
11167	32
11169	32
11172	32
11180	32
11181	32
11182	32
11184	32
11188	32
11189	32
11191	32
11192	32
11193	32
11194	32
11195	32
11196	32
11197	32
11199	32
11200	32
11201	32
11202	32
11204	32
11205	32
11207	32
11209	32
11211	32
11212	32
11213	32
11214	32
11217	32
11218	32
11219	32
11220	32
11221	32
11223	32
11225	32
11226	32
11229	32
11231	32
11234	32
11235	32
11237	32
11240	32
11243	32
11246	32
11247	32
11249	32
11250	32
11251	32
11254	32
11261	32
11262	32
11263	32
11264	32
11265	32
11266	32
11267	32
11269	32
11271	32
11272	32
11273	32
11275	32
11276	32
11279	32
11282	32
11285	32
11286	32
11288	32
11289	32
11291	32
11292	32
11293	32
11296	32
11297	32
11300	32
11301	32
11302	32
11305	32
11306	32
11310	32
11313	32
11315	32
11321	32
11323	32
11324	32
11325	32
11326	32
11328	32
11331	32
11332	32
11337	32
11338	32
11342	32
11343	32
11345	32
11346	32
11349	31
11350	31
11352	31
11353	31
11355	31
11358	31
11359	31
11363	31
11364	31
11366	31
11367	31
11368	31
11371	31
11372	31
11376	31
11377	31
11378	31
11379	31
11380	31
11382	31
11384	31
11386	31
11387	31
11388	31
11389	31
11391	31
11392	31
11395	31
11396	31
11398	31
11399	31
11400	31
11402	31
11403	31
11404	31
11405	31
11411	31
11412	31
11413	31
11418	31
11419	31
11420	31
11422	31
11424	31
11426	31
11429	31
11430	31
11432	31
11433	31
11434	31
11437	31
11438	31
11440	31
11442	31
11444	31
11446	31
11447	31
11448	31
11450	31
11454	31
11455	31
11456	31
11457	31
11458	31
11459	31
11460	31
11461	31
11462	31
11463	31
11465	31
11467	31
11468	31
11472	31
11473	31
11475	31
11477	31
11478	31
11480	31
11481	31
11485	31
11489	31
11490	31
11491	31
11492	31
11493	31
11494	31
11495	31
11499	31
11500	31
11501	31
11503	31
11504	31
11505	31
11507	31
11508	31
11509	31
11511	31
11512	31
11513	31
11514	31
11515	31
11518	31
11519	31
11520	31
11523	31
11524	31
11527	31
11529	31
11530	31
11531	31
11533	31
11534	31
11535	31
11536	31
11538	31
11542	31
11544	31
11546	31
11547	31
11548	31
11549	31
11552	31
11553	31
11554	31
11556	31
11557	31
11558	31
11559	31
11560	31
11561	31
11562	31
11563	31
11564	31
11565	31
11566	31
11570	31
11572	31
11573	31
11574	31
11575	31
11576	31
11578	31
11581	31
11582	31
11583	31
11584	31
11585	31
11586	31
11587	31
11588	31
11591	31
11592	31
11594	31
11595	31
11596	31
11597	31
11598	31
11601	31
11602	31
11604	31
11608	31
11609	31
11610	31
11615	31
11616	31
11618	31
11619	31
11620	31
11622	31
11623	31
11627	31
11628	31
11630	31
11633	31
11636	31
11637	31
11643	31
11646	31
11649	31
11650	31
11651	31
11652	31
11653	31
11655	31
11656	31
11657	31
11658	31
11659	31
11661	31
11662	31
11664	31
11666	31
11669	31
11671	31
11672	31
11673	31
11674	31
11675	31
11679	31
11682	31
11684	31
11685	31
11686	31
11687	31
11688	31
11693	31
11695	31
11696	31
11697	31
11700	31
11703	31
11704	31
11705	31
11706	31
11707	31
11708	31
11710	31
11711	31
11713	31
11715	31
11717	31
11718	31
11720	31
11722	31
11723	31
11724	31
11732	31
11734	31
11735	31
11737	31
11738	31
11739	31
11740	31
11742	31
11743	31
11744	31
11746	31
11747	31
11750	31
11751	31
11752	31
11756	31
11758	31
11759	31
11760	31
11761	31
11762	31
11764	31
11765	31
11766	31
11768	31
11769	31
11772	31
11774	31
11775	31
11776	31
11778	31
11784	31
11787	31
11788	31
11790	31
11795	31
11796	31
11797	31
11799	31
11806	31
11809	31
11813	31
11816	31
11821	31
11822	31
11823	31
11825	31
11827	31
11828	31
11831	31
11833	31
11835	31
11838	31
11839	31
11840	31
11841	30
11842	30
11843	30
11845	30
11848	30
11849	30
11850	30
11853	30
11854	30
11857	30
11860	30
11863	30
11864	30
11865	30
11867	30
11870	30
11871	30
11877	30
11879	30
11885	30
11886	30
11888	30
11889	30
11890	30
11891	30
11894	30
11896	30
11897	30
11899	30
11902	30
11903	30
11905	30
11906	30
11907	30
11908	30
11909	30
11910	30
11912	30
11913	30
11915	30
11916	30
11917	30
11918	30
11922	30
11923	30
11924	30
11925	30
11927	30
11930	30
11931	30
11933	30
11934	30
11935	30
11936	30
11938	30
11939	30
11940	30
11942	30
11943	30
11944	30
11946	30
11947	30
11948	30
11950	30
11952	30
11953	30
11955	30
11956	30
11958	30
11961	30
11962	30
11963	30
11964	30
11965	30
11967	30
11968	30
11970	30
11971	30
11972	30
11976	30
11978	30
11979	30
11980	30
11984	30
11985	30
11986	30
11988	30
11990	30
11991	30
11992	30
11993	30
11995	30
11999	30
12000	30
12001	30
12005	30
12008	30
12009	30
12010	30
12011	30
12013	30
12014	30
12016	30
12019	30
12021	30
12022	30
12023	30
12024	30
12025	30
12026	30
12028	30
12033	30
12036	30
12037	30
12038	30
12039	30
12040	30
12041	30
12042	30
12046	30
12047	30
12049	30
12051	30
12054	30
12056	30
12057	30
12058	30
12059	30
12060	30
12061	30
12063	30
12068	30
12069	30
12070	30
12071	30
12072	30
12073	30
12074	30
12075	30
12079	30
12080	30
12081	30
12083	30
12084	30
12085	30
12086	30
12090	30
12092	30
12094	30
12095	30
12096	30
12097	30
12100	30
12102	30
12103	30
12104	30
12106	30
12107	30
12108	30
12113	30
12116	30
12117	30
12120	30
12121	30
12124	30
12127	30
12130	30
12131	30
12132	30
12133	30
12135	30
12136	30
12138	30
12140	30
12143	30
12145	30
12146	30
12148	30
12151	30
12152	30
12153	30
12154	30
12158	30
12159	30
12161	30
12163	30
12164	30
12165	30
12166	30
12167	30
12169	30
12171	30
12173	30
12174	30
12176	30
12180	30
12181	30
12182	30
12183	30
12185	30
12188	30
12190	30
12192	30
12196	30
12198	30
12205	30
12207	30
12208	30
12209	30
12211	30
12212	30
12213	30
12214	30
12216	30
12218	30
12220	30
12223	30
12224	30
12226	30
12227	30
12235	30
12237	30
12241	30
12242	30
12243	30
12247	30
12248	30
12252	30
12254	30
12257	30
12260	30
12262	30
12263	30
12266	30
12268	30
12271	30
12273	30
12274	30
12276	30
12277	30
12278	30
12280	30
12286	30
12287	30
12290	30
12301	30
12303	30
12310	30
12318	30
12319	30
12321	30
12322	30
12323	30
12325	30
12326	30
12327	30
12338	30
12340	30
12341	30
12342	30
12343	30
12345	30
12346	30
12347	30
12348	30
12349	30
12351	30
12352	30
12353	30
12354	30
12358	30
12360	30
12363	30
12365	30
12368	30
12369	30
12371	29
12372	29
12373	29
12374	29
12376	29
12377	29
12378	29
12381	29
12383	29
12385	29
12386	29
12387	29
12388	29
12390	29
12391	29
12392	29
12393	29
12394	29
12396	29
12398	29
12399	29
12400	29
12402	29
12403	29
12404	29
12405	29
12407	29
12408	29
12409	29
12411	29
12413	29
12414	29
12416	29
12418	29
12419	29
12420	29
12422	29
12423	29
12425	29
12427	29
12428	29
12429	29
12430	29
12434	29
12435	29
12436	29
12437	29
12438	29
12439	29
12443	29
12444	29
12446	29
12447	29
12448	29
12449	29
12450	29
12451	29
12452	29
12453	29
12458	29
12459	29
12461	29
12462	29
12467	29
12468	29
12471	29
12474	29
12475	29
12478	29
12479	29
12480	29
12481	29
12483	29
12484	29
12485	29
12486	29
12488	29
12490	29
12492	29
12496	29
12497	29
12498	29
12499	29
12501	29
12502	29
12503	29
12506	29
12507	29
12510	29
12511	29
12512	29
12513	29
12514	29
12515	29
12517	29
12519	29
12520	29
12522	29
12523	29
12524	29
12525	29
12526	29
12527	29
12528	29
12529	29
12531	29
12533	29
12534	29
12536	29
12538	29
12540	29
12541	29
12542	29
12544	29
12545	29
12546	29
12549	29
12550	29
12551	29
12553	29
12554	29
12555	29
12556	29
12559	29
12560	29
12563	29
12565	29
12566	29
12567	29
12568	29
12569	29
12570	29
12571	29
12572	29
12573	29
12576	29
12578	29
12579	29
12581	29
12585	29
12587	29
12590	29
12591	29
12592	29
12593	29
12594	29
12597	29
12598	29
12601	29
12602	29
12603	29
12604	29
12605	29
12606	29
12607	29
12609	29
12611	29
12612	29
12614	29
12615	29
12616	29
12617	29
12619	29
12622	29
12623	29
12624	29
12625	29
12627	29
12628	29
12629	29
12630	29
12631	29
12632	29
12633	29
12635	29
12636	29
12639	29
12640	29
12641	29
12642	29
12644	29
12646	29
12647	29
12648	29
12649	29
12650	29
12653	29
12654	29
12655	29
12656	29
12657	29
12659	29
12660	29
12661	29
12662	29
12663	29
12665	29
12666	29
12667	29
12669	29
12671	29
12672	29
12673	29
12675	29
12679	29
12680	29
12683	29
12684	29
12685	29
12689	29
12693	29
12697	29
12698	29
12700	29
12701	29
12702	29
12703	29
12711	29
12712	29
12713	29
12714	29
12716	29
12717	29
12719	29
12723	29
12725	29
12732	29
12733	29
12734	29
12735	29
12738	29
12744	29
12745	29
12746	29
12747	29
12751	29
12753	29
12756	29
12758	29
12764	29
12765	29
12767	29
12771	29
12774	29
12775	29
12778	29
12779	29
12780	29
12783	29
12784	29
12785	29
12786	29
12787	29
12788	29
12789	29
12794	29
12796	29
12799	29
12800	29
12802	29
12805	29
12806	29
12807	29
12809	29
12810	29
12812	29
12816	29
12817	29
12818	29
12820	29
12821	29
12822	29
12823	29
12824	29
12829	29
12832	29
12834	29
12839	29
12843	29
12847	29
12848	29
12849	29
12850	29
12851	29
12852	29
12854	29
12855	29
12859	29
12860	29
12863	29
12864	29
12865	29
12866	29
12869	29
12870	29
12872	29
12873	29
12874	29
12875	29
12877	29
12881	29
12882	29
12883	29
12887	29
12889	29
12894	29
12899	29
12900	29
12901	29
12903	29
12907	29
12911	29
12913	29
12914	29
12916	29
12917	29
12919	29
12920	29
12921	29
12924	29
12926	29
12928	29
12930	29
12931	29
12938	29
12939	29
12941	29
12943	29
12944	29
12945	29
12948	29
12949	29
12950	28
12951	28
12952	28
12954	28
12955	28
12956	28
12959	28
12960	28
12962	28
12963	28
12964	28
12965	28
12967	28
12968	28
12969	28
12972	28
12973	28
12974	28
12976	28
12977	28
12981	28
12984	28
12985	28
12991	28
12992	28
12993	28
12995	28
12996	28
12997	28
12999	28
13000	28
13003	28
13005	28
13007	28
13008	28
13010	28
13012	28
13014	28
13015	28
13016	28
13018	28
13020	28
13021	28
13022	28
13026	28
13027	28
13030	28
13032	28
13034	28
13036	28
13037	28
13038	28
13039	28
13040	28
13041	28
13043	28
13044	28
13045	28
13047	28
13051	28
13054	28
13055	28
13056	28
13059	28
13062	28
13065	28
13066	28
13067	28
13068	28
13070	28
13071	28
13072	28
13073	28
13075	28
13078	28
13079	28
13081	28
13082	28
13083	28
13086	28
13087	28
13089	28
13090	28
13092	28
13093	28
13094	28
13097	28
13098	28
13099	28
13103	28
13104	28
13105	28
13106	28
13109	28
13111	28
13112	28
13114	28
13115	28
13116	28
13117	28
13120	28
13122	28
13123	28
13125	28
13127	28
13129	28
13132	28
13133	28
13135	28
13136	28
13137	28
13138	28
13140	28
13141	28
13143	28
13144	28
13147	28
13148	28
13149	28
13150	28
13152	28
13154	28
13155	28
13156	28
13157	28
13158	28
13160	28
13161	28
13162	28
13165	28
13166	28
13167	28
13168	28
13169	28
13170	28
13171	28
13172	28
13174	28
13176	28
13177	28
13179	28
13180	28
13181	28
13183	28
13184	28
13190	28
13191	28
13192	28
13193	28
13194	28
13196	28
13198	28
13199	28
13201	28
13202	28
13203	28
13205	28
13206	28
13207	28
13208	28
13209	28
13210	28
13211	28
13212	28
13213	28
13214	28
13215	28
13216	28
13218	28
13220	28
13221	28
13223	28
13225	28
13226	28
13227	28
13228	28
13229	28
13230	28
13232	28
13234	28
13235	28
13237	28
13238	28
13239	28
13241	28
13247	28
13249	28
13250	28
13252	28
13253	28
13256	28
13257	28
13258	28
13259	28
13260	28
13262	28
13263	28
13264	28
13266	28
13267	28
13269	28
13270	28
13271	28
13273	28
13274	28
13275	28
13276	28
13277	28
13281	28
13282	28
13284	28
13289	28
13292	28
13293	28
13295	28
13297	28
13299	28
13300	28
13301	28
13302	28
13303	28
13304	28
13305	28
13308	28
13309	28
13311	28
13313	28
13316	28
13318	28
13319	28
13321	28
13322	28
13323	28
13325	28
13327	28
13329	28
13330	28
13331	28
13332	28
13333	28
13334	28
13337	28
13338	28
13339	28
13340	28
13344	28
13345	28
13346	28
13347	28
13349	28
13350	28
13351	28
13352	28
13353	28
13355	28
13356	28
13358	28
13360	28
13361	28
13362	28
13367	28
13368	28
13369	28
13370	28
13371	28
13372	28
13373	28
13376	28
13377	28
13378	28
13379	28
13380	28
13382	28
13383	28
13384	28
13385	28
13386	28
13388	28
13389	28
13390	28
13391	28
13392	28
13393	28
13394	28
13396	28
13399	28
13400	28
13401	28
13404	28
13407	28
13408	28
13409	28
13410	28
13411	28
13412	28
13413	28
13414	28
13415	28
13416	28
13417	28
13420	28
13425	28
13426	28
13429	28
13431	28
13432	28
13433	28
13434	28
13436	28
13438	28
13439	28
13440	28
13441	28
13442	28
13444	28
13446	28
13447	28
13448	28
13453	28
13454	28
13455	28
13456	28
13460	28
13461	28
13462	28
13467	28
13470	28
13473	28
13474	28
13475	28
13476	28
13477	28
13478	28
13481	28
13487	28
13488	28
13489	28
13490	28
13491	28
13492	28
13493	28
13494	28
13496	28
13497	28
13499	28
13500	28
13501	28
13503	28
13506	28
13507	28
13508	28
13510	28
13511	28
13512	28
13513	28
13514	28
13515	28
13516	28
13517	28
13519	28
13520	28
13527	28
13528	28
13531	28
13532	28
13533	28
13534	28
13535	28
13536	28
13537	28
13540	28
13541	28
13542	28
13543	28
13544	28
13549	28
13555	28
13556	28
13559	28
13561	28
13562	28
13564	28
13565	28
13566	28
13568	28
13569	28
13570	28
13573	28
13574	28
13576	28
13577	28
13578	28
13579	28
13580	28
13581	28
13582	28
13583	28
13584	28
13585	28
13586	28
13588	28
13590	28
13592	28
13599	28
13600	28
13601	28
13604	28
13608	28
13611	28
13612	28
13614	28
13617	28
13618	28
13619	28
13621	28
13622	28
13624	28
13626	28
13627	28
13630	28
13635	28
13636	28
13637	28
13640	28
13641	28
13642	28
13643	28
13644	28
13645	28
13646	28
13650	28
13651	28
13652	28
13656	28
13658	28
13659	28
13662	28
13665	28
13666	28
13667	28
13671	28
13673	28
13675	28
13678	28
13679	28
13680	28
13681	28
13682	28
13683	28
13684	28
13685	28
13686	28
13687	28
13689	28
13694	28
13698	28
13699	28
13703	28
13706	28
13707	28
13711	28
13712	28
13713	28
13716	28
13719	28
13720	28
13721	28
13723	28
13724	28
13725	28
13728	28
13729	28
13730	28
13733	28
13734	28
13740	28
13741	28
13742	28
13744	28
13745	28
13746	28
13747	28
13748	28
13749	28
13751	28
13757	28
13762	28
13766	28
13768	28
13771	28
13773	28
13774	28
13775	28
13776	28
13779	28
13780	28
13786	28
13788	28
13790	28
13791	28
13792	28
13796	28
13797	28
13800	28
13804	28
13806	28
13807	28
13812	28
13819	28
13825	28
13827	28
13828	28
13835	27
13836	27
13837	27
13838	27
13839	27
13840	27
13841	27
13842	27
13843	27
13844	27
13846	27
13847	27
13848	27
13850	27
13851	27
13852	27
13853	27
13857	27
13859	27
13860	27
13861	27
13863	27
13865	27
13866	27
13867	27
13868	27
13869	27
13870	27
13872	27
13873	27
13874	27
13875	27
13876	27
13878	27
13881	27
13883	27
13885	27
13888	27
13891	27
13892	27
13893	27
13896	27
13900	27
13903	27
13904	27
13906	27
13907	27
13908	27
13909	27
13910	27
13911	27
13913	27
13916	27
13919	27
13920	27
13921	27
13924	27
13925	27
13927	27
13928	27
13929	27
13932	27
13933	27
13934	27
13936	27
13937	27
13938	27
13940	27
13941	27
13943	27
13944	27
13947	27
13950	27
13952	27
13954	27
13956	27
13957	27
13960	27
13961	27
13962	27
13963	27
13964	27
13965	27
13968	27
13969	27
13971	27
13972	27
13974	27
13975	27
13976	27
13979	27
13981	27
13983	27
13984	27
13985	27
13990	27
13991	27
13992	27
13993	27
13994	27
13995	27
13996	27
13997	27
13998	27
13999	27
14000	27
14001	27
14002	27
14004	27
14005	27
14006	27
14007	27
14015	27
14016	27
14017	27
14018	27
14019	27
14022	27
14023	27
14025	27
14026	27
14028	27
14029	27
14030	27
14032	27
14033	27
14034	27
14036	27
14037	27
14039	27
14040	27
14042	27
14046	27
14047	27
14048	27
14049	27
14051	27
14052	27
14054	27
14056	27
14057	27
14060	27
14061	27
14062	27
14063	27
14066	27
14067	27
14068	27
14069	27
14071	27
14072	27
14076	27
14079	27
14081	27
14082	27
14083	27
14085	27
14087	27
14088	27
14089	27
14091	27
14092	27
14093	27
14094	27
14096	27
14098	27
14100	27
14101	27
14102	27
14103	27
14104	27
14105	27
14106	27
14107	27
14108	27
14114	27
14115	27
14116	27
14119	27
14120	27
14122	27
14125	27
14126	27
14130	27
14131	27
14132	27
14138	27
14139	27
14141	27
14142	27
14144	27
14147	27
14148	27
14151	27
14154	27
14156	27
14158	27
14159	27
14160	27
14161	27
14162	27
14165	27
14168	27
14170	27
14172	27
14174	27
14175	27
14180	27
14181	27
14184	27
14185	27
14187	27
14188	27
14189	27
14190	27
14193	27
14196	27
14197	27
14198	27
14200	27
14202	27
14203	27
14204	27
14205	27
14207	27
14208	27
14209	27
14210	27
14211	27
14213	27
14214	27
14215	27
14216	27
14217	27
14221	27
14222	27
14225	27
14227	27
14230	27
14231	27
14232	27
14233	27
14234	27
14235	27
14236	27
14239	27
14240	27
14241	27
14242	27
14245	27
14247	27
14248	27
14252	27
14254	27
14256	27
14257	27
14259	27
14260	27
14263	27
14266	27
14267	27
14269	27
14270	27
14271	27
14272	27
14274	27
14275	27
14276	27
14278	27
14281	27
14282	27
14285	27
14286	27
14287	27
14288	27
14290	27
14291	27
14292	27
14294	27
14295	27
14296	27
14297	27
14298	27
14299	27
14301	27
14302	27
14303	27
14305	27
14306	27
14307	27
14309	27
14310	27
14311	27
14312	27
14313	27
14314	27
14317	27
14319	27
14320	27
14322	27
14323	27
14326	27
14328	27
14331	27
14332	27
14333	27
14334	27
14335	27
14337	27
14338	27
14341	27
14342	27
14343	27
14344	27
14345	27
14346	27
14347	27
14348	27
14349	27
14350	27
14352	27
14353	27
14354	27
14355	27
14357	27
14358	27
14359	27
14360	27
14361	27
14362	27
14363	27
14366	27
14367	27
14368	27
14369	27
14370	27
14372	27
14373	27
14379	27
14380	27
14383	27
14393	27
14394	27
14395	27
14396	27
14397	27
14398	27
14400	27
14403	27
14405	27
14406	27
14410	27
14411	27
14412	27
14413	27
14414	27
14416	27
14422	27
14423	27
14424	27
14425	27
14427	27
14428	27
14430	27
14432	27
14433	27
14434	27
14435	27
14436	27
14437	27
14438	27
14445	27
14446	27
14447	27
14448	27
14449	27
14450	27
14451	27
14456	27
14457	27
14461	27
14464	27
14465	27
14466	27
14467	27
14468	27
14469	27
14470	27
14472	27
14474	27
14475	27
14476	27
14478	27
14479	27
14480	27
14481	27
14484	27
14486	27
14491	27
14494	26
14496	26
14497	26
14498	26
14500	26
14501	26
14502	26
14507	26
14508	26
14509	26
14510	26
14511	26
14512	26
14515	26
14517	26
14518	26
14522	26
14523	26
14527	26
14528	26
14530	26
14531	26
14532	26
14533	26
14535	26
14536	26
14537	26
14539	26
14540	26
14541	26
14543	26
14544	26
14545	26
14547	26
14548	26
14549	26
14550	26
14551	26
14552	26
14553	26
14556	26
14557	26
14558	26
14559	26
14560	26
14561	26
14563	26
14564	26
14565	26
14566	26
14567	26
14568	26
14570	26
14571	26
14572	26
14574	26
14575	26
14576	26
14577	26
14579	26
14580	26
14581	26
14583	26
14584	26
14585	26
14586	26
14587	26
14589	26
14590	26
14591	26
14594	26
14595	26
14596	26
14597	26
14598	26
14600	26
14602	26
14604	26
14605	26
14606	26
14607	26
14608	26
14609	26
14611	26
14612	26
14613	26
14614	26
14615	26
14617	26
14620	26
14622	26
14624	26
14625	26
14626	26
14627	26
14628	26
14629	26
14630	26
14631	26
14632	26
14633	26
14634	26
14635	26
14636	26
14637	26
14639	26
14640	26
14641	26
14642	26
14643	26
14644	26
14645	26
14648	26
14649	26
14650	26
14651	26
14652	26
14653	26
14655	26
14657	26
14659	26
14660	26
14661	26
14663	26
14664	26
14665	26
14667	26
14668	26
14669	26
14670	26
14671	26
14672	26
14673	26
14674	26
14675	26
14676	26
14677	26
14678	26
14679	26
14680	26
14681	26
14683	26
14686	26
14687	26
14688	26
14689	26
14692	26
14694	26
14696	26
14697	26
14698	26
14699	26
14700	26
14701	26
14704	26
14705	26
14706	26
14707	26
14708	26
14709	26
14711	26
14713	26
14714	26
14715	26
14716	26
14717	26
14718	26
14719	26
14720	26
14721	26
14723	26
14724	26
14726	26
14727	26
14729	26
14731	26
14732	26
14734	26
14736	26
14738	26
14740	26
14744	26
14745	26
14746	26
14748	26
14749	26
14750	26
14753	26
14754	26
14756	26
14757	26
14758	26
14759	26
14761	26
14762	26
14766	26
14767	26
14768	26
14771	26
14772	26
14774	26
14775	26
14776	26
14778	26
14779	26
14780	26
14782	26
14783	26
14784	26
14785	26
14786	26
14787	26
14788	26
14789	26
14791	26
14792	26
14795	26
14797	26
14798	26
14801	26
14804	26
14805	26
14807	26
14808	26
14811	26
14812	26
14816	26
14818	26
14819	26
14822	26
14824	26
14826	26
14827	26
14828	26
14829	26
14830	26
14833	26
14834	26
14835	26
14836	26
14837	26
14839	26
14843	26
14845	26
14846	26
14849	26
14852	26
14854	26
14857	26
14859	26
14860	26
14862	26
14864	26
14866	26
14867	26
14868	26
14869	26
14871	26
14872	26
14874	26
14877	26
14878	26
14880	26
14881	26
14882	26
14884	26
14885	26
14886	26
14888	26
14890	26
14892	26
14893	26
14896	26
14898	26
14900	26
14902	26
14903	26
14904	26
14905	26
14908	26
14910	26
14913	26
14916	26
14918	26
14920	26
14921	26
14922	26
14924	26
14925	26
14927	26
14929	26
14934	26
14935	26
14936	26
14937	26
14938	26
14941	26
14942	26
14944	26
14945	26
14948	26
14949	26
14950	26
14951	26
14952	26
14954	26
14956	26
14957	26
14960	26
14961	26
14962	26
14967	26
14969	26
14970	26
14971	26
14972	26
14973	26
14974	26
14975	26
14976	26
14982	26
14983	26
14984	26
14986	26
14987	26
14988	26
14989	26
14990	26
14991	26
14992	26
14993	26
14997	26
14999	26
15000	26
15002	26
15003	26
15006	26
15007	26
15009	26
15013	26
15016	26
15017	26
15018	26
15020	26
15021	26
15022	26
15024	26
15025	26
15027	26
15030	26
15033	26
15034	26
15036	26
15037	26
15038	26
15039	26
15040	26
15042	26
15044	26
15045	26
15047	26
15048	26
15049	26
15051	26
15052	26
15053	26
15054	26
15056	26
15057	26
15058	26
15059	26
15060	26
15063	26
15067	26
15068	26
15072	26
15073	26
15074	26
15076	26
15078	26
15079	26
15081	26
15084	26
15086	26
15087	26
15090	26
15094	26
15095	26
15096	26
15097	26
15099	26
15103	26
15105	26
15108	26
15109	26
15110	26
15111	26
15112	26
15113	26
15114	26
15115	26
15116	26
15118	26
15120	26
15122	26
15124	26
15125	26
15128	26
15129	26
15130	26
15131	26
15132	26
15133	26
15134	26
15135	26
15139	26
15142	26
15143	26
15144	26
15146	26
15147	26
15148	26
15149	26
15150	26
15154	26
15158	26
15159	26
15161	26
15162	26
15170	26
15172	26
15174	26
15175	26
15177	26
15178	26
15179	26
15180	26
15183	26
15184	26
15185	26
15186	26
15189	26
15191	26
15192	26
15193	26
15194	26
15196	26
15197	26
15199	26
15200	26
15203	26
15204	26
15207	26
15208	26
15212	26
15214	26
15215	26
15219	26
15220	26
15223	25
15225	25
15226	25
15227	25
15228	25
15229	25
15230	25
15233	25
15234	25
15235	25
15236	25
15237	25
15240	25
15241	25
15244	25
15251	25
15253	25
15254	25
15256	25
15257	25
15259	25
15260	25
15261	25
15263	25
15264	25
15265	25
15266	25
15271	25
15274	25
15277	25
15279	25
15280	25
15282	25
15284	25
15286	25
15287	25
15290	25
15292	25
15293	25
15294	25
15296	25
15297	25
15298	25
15300	25
15302	25
15303	25
15304	25
15307	25
15308	25
15309	25
15311	25
15312	25
15314	25
15315	25
15316	25
15318	25
15319	25
15321	25
15322	25
15325	25
15327	25
15328	25
15332	25
15333	25
15337	25
15339	25
15341	25
15342	25
15344	25
15346	25
15348	25
15349	25
15350	25
15351	25
15352	25
15354	25
15356	25
15357	25
15358	25
15359	25
15360	25
15361	25
15363	25
15364	25
15365	25
15366	25
15367	25
15369	25
15372	25
15373	25
15377	25
15379	25
15380	25
15381	25
15382	25
15385	25
15386	25
15387	25
15388	25
15391	25
15392	25
15395	25
15396	25
15397	25
15400	25
15401	25
15403	25
15404	25
15406	25
15408	25
15410	25
15411	25
15413	25
15414	25
15416	25
15417	25
15418	25
15422	25
15423	25
15424	25
15425	25
15426	25
15428	25
15430	25
15432	25
15433	25
15435	25
15436	25
15437	25
15440	25
15441	25
15442	25
15443	25
15446	25
15447	25
15448	25
15449	25
15451	25
15452	25
15455	25
15456	25
15457	25
15458	25
15461	25
15462	25
15463	25
15464	25
15465	25
15469	25
15470	25
15472	25
15473	25
15478	25
15479	25
15480	25
15482	25
15484	25
15485	25
15486	25
15488	25
15489	25
15491	25
15492	25
15493	25
15494	25
15498	25
15499	25
15500	25
15501	25
15504	25
15505	25
15507	25
15508	25
15510	25
15511	25
15512	25
15514	25
15515	25
15516	25
15517	25
15518	25
15521	25
15522	25
15523	25
15526	25
15527	25
15528	25
15529	25
15530	25
15532	25
15534	25
15535	25
15536	25
15539	25
15540	25
15542	25
15545	25
15546	25
15547	25
15548	25
15552	25
15555	25
15556	25
15557	25
15558	25
15559	25
15560	25
15561	25
15564	25
15566	25
15567	25
15570	25
15573	25
15575	25
15576	25
15577	25
15578	25
15579	25
15580	25
15581	25
15582	25
15583	25
15584	25
15585	25
15587	25
15590	25
15592	25
15594	25
15598	25
15599	25
15600	25
15601	25
15602	25
15603	25
15604	25
15605	25
15606	25
15607	25
15610	25
15611	25
15615	25
15617	25
15618	25
15619	25
15620	25
15626	25
15627	25
15628	25
15629	25
15631	25
15632	25
15634	25
15636	25
15638	25
15641	25
15645	25
15646	25
15647	25
15652	25
15653	25
15660	25
15662	25
15663	25
15666	25
15667	25
15668	25
15670	25
15672	25
15673	25
15674	25
15677	25
15678	25
15679	25
15682	25
15683	25
15684	25
15685	25
15686	25
15687	25
15690	25
15692	25
15694	25
15695	25
15696	25
15701	25
15702	25
15705	25
15707	25
15710	25
15711	25
15712	25
15713	25
15714	25
15716	25
15717	25
15718	25
15720	25
15721	25
15722	25
15723	25
15724	25
15726	25
15727	25
15730	25
15733	25
15734	25
15735	25
15736	25
15737	25
15738	25
15739	25
15742	25
15743	25
15744	25
15745	25
15747	25
15748	25
15749	25
15750	25
15751	25
15753	25
15754	25
15755	25
15756	25
15757	25
15759	25
15760	25
15761	25
15762	25
15763	25
15764	25
15766	25
15767	25
15768	25
15770	25
15773	25
15776	25
15777	25
15779	25
15781	25
15782	25
15784	25
15787	25
15790	25
15791	25
15792	25
15793	25
15795	25
15796	25
15798	25
15801	25
15804	25
15805	25
15806	25
15808	25
15809	25
15811	25
15814	25
15819	25
15824	25
15825	25
15827	25
15829	25
15830	25
15833	25
15834	25
15835	25
15843	25
15844	25
15845	25
15848	25
15851	25
15853	25
15854	25
15855	25
15856	25
15859	25
15863	25
15865	25
15866	25
15867	25
15868	25
15869	25
15872	25
15876	25
15878	25
15879	25
15880	25
15881	25
15886	25
15887	25
15894	25
15896	25
15898	25
15899	25
15900	25
15903	25
15904	25
15905	25
15908	25
15912	25
15915	25
15917	25
15918	25
15919	25
15920	25
15921	25
15922	25
15926	25
15929	25
15933	25
15934	25
15935	25
15936	25
15941	25
15950	25
15952	25
15954	25
15959	25
15960	25
15961	25
15963	25
15966	25
15969	25
15971	25
15976	25
15978	25
15979	25
15981	24
15982	24
15984	24
15989	24
15991	24
15992	24
15994	24
15996	24
15998	24
15999	24
16000	24
16001	24
16003	24
16004	24
16005	24
16006	24
16007	24
16008	24
16009	24
16011	24
16012	24
16013	24
16015	24
16016	24
16017	24
16018	24
16019	24
16020	24
16022	24
16024	24
16026	24
16027	24
16029	24
16030	24
16031	24
16032	24
16033	24
16034	24
16037	24
16042	24
16043	24
16044	24
16045	24
16047	24
16050	24
16051	24
16054	24
16055	24
16056	24
16057	24
16058	24
16059	24
16061	24
16062	24
16063	24
16066	24
16067	24
16070	24
16073	24
16074	24
16075	24
16076	24
16077	24
16078	24
16079	24
16082	24
16084	24
16085	24
16088	24
16089	24
16090	24
16094	24
16095	24
16096	24
16097	24
16098	24
16101	24
16103	24
16106	24
16109	24
16110	24
16114	24
16116	24
16117	24
16118	24
16122	24
16123	24
16125	24
16126	24
16127	24
16129	24
16131	24
16132	24
16133	24
16135	24
16136	24
16137	24
16141	24
16142	24
16143	24
16144	24
16145	24
16146	24
16147	24
16148	24
16150	24
16152	24
16153	24
16154	24
16155	24
16156	24
16158	24
16161	24
16162	24
16163	24
16164	24
16165	24
16167	24
16168	24
16170	24
16172	24
16173	24
16175	24
16176	24
16177	24
16178	24
16179	24
16181	24
16182	24
16183	24
16184	24
16186	24
16187	24
16189	24
16190	24
16192	24
16193	24
16197	24
16198	24
16199	24
16201	24
16203	24
16205	24
16206	24
16207	24
16208	24
16211	24
16212	24
16213	24
16214	24
16215	24
16216	24
16218	24
16219	24
16220	24
16222	24
16224	24
16226	24
16229	24
16230	24
16232	24
16234	24
16238	24
16239	24
16240	24
16242	24
16243	24
16246	24
16247	24
16249	24
16250	24
16251	24
16254	24
16256	24
16257	24
16258	24
16261	24
16262	24
16263	24
16264	24
16265	24
16266	24
16267	24
16268	24
16269	24
16271	24
16273	24
16274	24
16278	24
16279	24
16281	24
16283	24
16284	24
16285	24
16286	24
16287	24
16289	24
16290	24
16291	24
16293	24
16295	24
16296	24
16297	24
16299	24
16300	24
16302	24
16303	24
16305	24
16306	24
16309	24
16310	24
16312	24
16314	24
16315	24
16316	24
16318	24
16320	24
16321	24
16322	24
16324	24
16326	24
16327	24
16328	24
16330	24
16331	24
16332	24
16334	24
16339	24
16340	24
16341	24
16343	24
16347	24
16350	24
16351	24
16352	24
16355	24
16356	24
16363	24
16366	24
16367	24
16370	24
16371	24
16372	24
16373	24
16375	24
16376	24
16379	24
16381	24
16385	24
16386	24
16388	24
16389	24
16390	24
16393	24
16395	24
16396	24
16398	24
16399	24
16400	24
16401	24
16405	24
16407	24
16408	24
16411	24
16414	24
16416	24
16417	24
16418	24
16419	24
16420	24
16422	24
16423	24
16424	24
16425	24
16426	24
16427	24
16428	24
16432	24
16434	24
16435	24
16438	24
16439	24
16440	24
16442	24
16443	24
16444	24
16445	24
16448	24
16449	24
16450	24
16451	24
16455	24
16457	24
16458	24
16459	24
16463	24
16464	24
16470	24
16471	24
16472	24
16473	24
16475	24
16477	24
16478	24
16479	24
16480	24
16481	24
16482	24
16484	24
16485	24
16487	24
16489	24
16492	24
16494	24
16495	24
16496	24
16499	24
16501	24
16503	24
16504	24
16505	24
16506	24
16507	24
16508	24
16510	24
16511	24
16512	24
16516	24
16517	24
16519	24
16521	24
16524	24
16525	24
16527	24
16528	24
16529	24
16532	24
16533	24
16534	24
16536	24
16539	24
16542	24
16543	24
16544	24
16545	24
16546	24
16547	24
16548	24
16550	24
16551	24
16553	24
16555	24
16556	24
16558	24
16559	24
16560	24
16561	24
16563	24
16564	24
16566	24
16567	24
16569	24
16571	24
16572	24
16573	24
16574	24
16575	24
16577	24
16579	24
16580	24
16582	24
16583	24
16584	24
16585	24
16586	24
16588	24
16589	24
16591	24
16592	24
16593	24
16594	24
16596	24
16597	24
16598	24
16599	24
16600	24
16601	24
16602	24
16603	24
16605	24
16607	24
16608	24
16609	24
16610	24
16611	24
16612	24
16613	24
16614	24
16616	24
16617	24
16618	24
16619	24
16620	24
16621	24
16622	24
16625	24
16627	24
16628	24
16629	24
16630	24
16631	24
16632	24
16633	24
16639	24
16641	24
16642	24
16643	24
16648	24
16652	24
16653	24
16655	24
16657	24
16658	24
16659	24
16660	24
16661	24
16662	24
16663	24
16665	24
16666	24
16668	24
16669	24
16670	24
16671	24
16673	24
16675	24
16676	24
16678	24
16681	24
16684	24
16685	24
16686	24
16687	24
16688	24
16689	24
16690	24
16691	24
16693	24
16694	24
16695	24
16696	24
16697	24
16700	24
16703	24
16704	24
16705	24
16706	24
16709	24
16711	24
16712	24
16714	24
16715	24
16716	24
16717	24
16718	24
16720	24
16724	24
16725	24
16726	24
16728	24
16729	24
16730	24
16734	24
16736	24
16737	24
16738	24
16740	24
16741	24
16744	24
16746	24
16751	24
16755	24
16758	24
16759	24
16760	24
16762	24
16763	24
16764	24
16766	24
16767	24
16771	24
16774	24
16776	24
16779	24
16782	24
16786	24
16787	24
16789	24
16790	24
16791	24
16794	24
16795	24
16796	24
16797	24
16798	24
16799	24
16802	24
16805	24
16806	24
16807	24
16808	24
16810	24
16811	24
16812	24
16814	24
16815	24
16816	24
16821	24
16822	24
16823	24
16824	24
16825	24
16827	24
16829	24
16830	24
16832	24
16833	24
16837	24
16839	24
16840	24
16842	24
16844	24
16845	24
16846	24
16853	24
16855	24
16856	24
16860	24
16861	24
16865	24
16867	24
16868	24
16869	24
16871	24
16872	24
16875	24
16876	24
16877	24
16878	24
16880	24
16881	24
16882	24
16883	24
16884	24
16885	24
16886	24
16887	24
16888	24
16889	24
16890	24
16891	24
16892	24
16894	24
16895	24
16896	24
16897	24
16898	24
16901	24
16904	24
16906	24
16907	24
16908	24
16911	24
16916	24
16917	24
16918	24
16920	24
16923	24
16927	24
16928	24
16929	24
16931	24
16933	24
16935	24
16936	24
16937	24
16938	24
16942	24
16944	24
16946	24
16949	24
16950	24
16951	24
16953	24
16954	24
16955	24
16956	24
16958	24
16960	24
16963	24
16966	24
16967	24
16968	24
16969	24
16971	24
16974	24
16975	24
16977	24
16979	24
16981	24
16982	24
16986	24
16988	24
16990	24
16991	24
16992	24
16993	24
16994	24
16995	24
16998	24
16999	24
17000	24
17001	24
17003	24
17004	24
17005	24
17006	24
17008	24
17010	24
17012	24
17014	24
17017	24
17018	24
17020	24
17024	24
17025	24
17026	24
17028	24
17031	24
17035	24
17037	24
17038	24
17040	24
17044	24
17045	24
17046	24
17047	24
17053	24
17054	24
17055	24
17058	24
17059	24
17060	24
17061	24
17062	24
17067	24
17068	24
17069	24
17073	24
17077	24
17079	24
17080	24
17081	24
17082	24
17083	24
17084	24
17088	24
17094	24
17097	24
17101	24
17103	24
17106	24
17109	24
17111	24
17112	24
17113	24
17114	24
17118	24
17119	24
17122	24
17123	24
17125	24
17126	24
17127	24
17130	24
17132	24
17133	24
17136	24
17137	24
17140	24
17143	24
17144	24
17146	24
17147	24
17149	24
17152	24
17153	24
17154	24
17155	24
17157	24
17160	24
17161	24
17162	24
17163	24
17167	24
17168	24
17169	24
17172	24
17174	24
17176	24
17178	24
17182	24
17188	23
17189	23
17192	23
17194	23
17195	23
17196	23
17198	23
17200	23
17201	23
17202	23
17205	23
17206	23
17207	23
17208	23
17209	23
17210	23
17212	23
17213	23
17214	23
17217	23
17219	23
17220	23
17221	23
17223	23
17224	23
17227	23
17230	23
17234	23
17236	23
17237	23
17238	23
17239	23
17242	23
17243	23
17244	23
17246	23
17248	23
17249	23
17250	23
17251	23
17252	23
17253	23
17257	23
17258	23
17259	23
17261	23
17264	23
17265	23
17266	23
17267	23
17268	23
17271	23
17272	23
17273	23
17275	23
17276	23
17277	23
17282	23
17283	23
17285	23
17286	23
17287	23
17288	23
17289	23
17290	23
17291	23
17292	23
17293	23
17295	23
17296	23
17298	23
17299	23
17301	23
17302	23
17306	23
17307	23
17308	23
17309	23
17310	23
17312	23
17313	23
17314	23
17315	23
17317	23
17318	23
17319	23
17320	23
17321	23
17323	23
17324	23
17325	23
17326	23
17329	23
17330	23
17331	23
17332	23
17333	23
17334	23
17335	23
17336	23
17337	23
17340	23
17342	23
17344	23
17345	23
17346	23
17347	23
17350	23
17351	23
17352	23
17354	23
17355	23
17357	23
17358	23
17363	23
17364	23
17367	23
17369	23
17370	23
17371	23
17372	23
17374	23
17375	23
17376	23
17377	23
17378	23
17379	23
17380	23
17384	23
17386	23
17387	23
17388	23
17389	23
17390	23
17391	23
17392	23
17393	23
17395	23
17397	23
17398	23
17399	23
17401	23
17402	23
17403	23
17409	23
17410	23
17414	23
17416	23
17417	23
17420	23
17423	23
17424	23
17425	23
17429	23
17430	23
17431	23
17434	23
17435	23
17436	23
17439	23
17441	23
17443	23
17444	23
17446	23
17449	23
17452	23
17453	23
17455	23
17456	23
17459	23
17460	23
17461	23
17462	23
17463	23
17464	23
17465	23
17468	23
17469	23
17471	23
17472	23
17474	23
17475	23
17477	23
17479	23
17480	23
17484	23
17486	23
17487	23
17491	23
17492	23
17496	23
17497	23
17498	23
17500	23
17501	23
17505	23
17506	23
17507	23
17508	23
17509	23
17511	23
17513	23
17515	23
17517	23
17518	23
17519	23
17520	23
17521	23
17523	23
17525	23
17526	23
17528	23
17529	23
17531	23
17532	23
17533	23
17534	23
17535	23
17536	23
17540	23
17542	23
17544	23
17545	23
17546	23
17548	23
17549	23
17552	23
17553	23
17555	23
17556	23
17558	23
17559	23
17562	23
17564	23
17567	23
17569	23
17570	23
17576	23
17577	23
17578	23
17581	23
17583	23
17585	23
17586	23
17588	23
17590	23
17592	23
17593	23
17594	23
17595	23
17596	23
17597	23
17598	23
17601	23
17602	23
17603	23
17604	23
17605	23
17607	23
17609	23
17610	23
17611	23
17612	23
17613	23
17618	23
17619	23
17620	23
17621	23
17622	23
17624	23
17626	23
17629	23
17630	23
17631	23
17632	23
17635	23
17636	23
17637	23
17639	23
17648	23
17651	23
17652	23
17653	23
17654	23
17655	23
17658	23
17661	23
17662	23
17666	23
17667	23
17668	23
17669	23
17670	23
17671	23
17675	23
17677	23
17679	23
17681	23
17682	23
17683	23
17688	23
17689	23
17690	23
17693	23
17694	23
17695	23
17703	23
17705	23
17706	23
17707	23
17708	23
17709	23
17710	23
17712	23
17713	23
17714	23
17717	23
17718	23
17719	23
17720	23
17722	23
17724	23
17725	23
17726	23
17727	23
17729	23
17730	23
17731	23
17733	23
17736	23
17737	23
17738	23
17739	23
17740	23
17741	23
17743	23
17744	23
17745	23
17747	23
17748	23
17749	23
17751	23
17755	23
17759	23
17760	23
17763	23
17764	23
17765	23
17766	23
17769	23
17770	23
17773	23
17777	23
17778	23
17780	23
17781	23
17783	23
17785	23
17787	23
17789	23
17790	23
17792	23
17795	23
17796	23
17797	23
17799	23
17801	23
17804	23
17807	23
17808	23
17809	23
17810	23
17811	23
17812	23
17813	23
17815	23
17817	23
17818	23
17820	23
17823	23
17824	23
17825	23
17826	23
17832	23
17833	23
17837	23
17839	23
17841	23
17844	23
17845	23
17847	23
17851	23
17852	23
17855	23
17856	23
17857	23
17859	23
17860	23
17863	23
17864	23
17866	23
17872	23
17873	23
17874	23
17877	23
17878	23
17879	23
17884	23
17885	23
17886	23
17889	23
17890	23
17891	23
17894	23
17895	23
17903	23
17904	23
17907	23
17909	23
17913	23
17914	23
17915	23
17917	23
17918	23
17920	23
17921	23
17922	23
17923	23
17926	23
17927	23
17929	23
17931	23
17934	23
17935	23
17939	23
17940	23
17942	23
17943	23
17944	23
17947	23
17948	23
17950	23
17951	23
17952	23
17953	23
17957	23
17958	23
17960	23
17962	23
17963	23
17964	23
17965	23
17966	23
17967	23
17969	23
17971	23
17972	23
17973	23
17975	23
17977	23
17978	23
17979	23
17980	23
17981	23
17982	23
17985	23
17987	23
17988	23
17989	23
17990	23
17991	23
17993	23
17995	23
17996	23
17997	23
17999	23
18001	23
18003	23
18004	23
18009	23
18010	23
18012	23
18014	23
18016	23
18017	23
18019	23
18021	23
18024	23
18025	23
18026	23
18027	23
18028	23
18030	23
18031	23
18032	23
18033	23
18035	23
18040	23
18046	23
18047	23
18048	23
18049	23
18050	23
18052	23
18054	23
18058	23
18061	23
18065	23
18067	23
18068	23
18069	23
18070	23
18071	23
18073	23
18074	23
18075	23
18083	23
18084	23
18085	23
18090	23
18094	23
18096	23
18097	23
18100	22
18101	22
18102	22
18103	22
18106	22
18108	22
18109	22
18110	22
18111	22
18112	22
18113	22
18114	22
18115	22
18116	22
18117	22
18119	22
18120	22
18122	22
18124	22
18125	22
18126	22
18127	22
18128	22
18129	22
18130	22
18131	22
18132	22
18133	22
18134	22
18135	22
18136	22
18137	22
18138	22
18139	22
18140	22
18141	22
18144	22
18145	22
18148	22
18149	22
18151	22
18153	22
18157	22
18158	22
18159	22
18160	22
18162	22
18163	22
18165	22
18167	22
18168	22
18169	22
18170	22
18172	22
18173	22
18174	22
18175	22
18177	22
18179	22
18180	22
18181	22
18183	22
18185	22
18187	22
18191	22
18192	22
18195	22
18196	22
18197	22
18199	22
18202	22
18208	22
18209	22
18210	22
18212	22
18213	22
18215	22
18219	22
18220	22
18221	22
18223	22
18224	22
18226	22
18228	22
18229	22
18231	22
18233	22
18234	22
18235	22
18236	22
18237	22
18238	22
18240	22
18241	22
18242	22
18244	22
18245	22
18247	22
18249	22
18250	22
18251	22
18252	22
18253	22
18254	22
18259	22
18261	22
18262	22
18263	22
18264	22
18266	22
18267	22
18272	22
18273	22
18274	22
18276	22
18277	22
18278	22
18279	22
18280	22
18281	22
18282	22
18285	22
18286	22
18287	22
18288	22
18289	22
18291	22
18292	22
18296	22
18298	22
18299	22
18301	22
18302	22
18303	22
18305	22
18307	22
18308	22
18310	22
18311	22
18312	22
18313	22
18314	22
18315	22
18317	22
18319	22
18320	22
18321	22
18322	22
18323	22
18324	22
18326	22
18327	22
18328	22
18330	22
18332	22
18333	22
18334	22
18335	22
18336	22
18338	22
18339	22
18340	22
18341	22
18342	22
18344	22
18345	22
18346	22
18347	22
18349	22
18352	22
18354	22
18356	22
18357	22
18360	22
18361	22
18362	22
18363	22
18365	22
18369	22
18373	22
18374	22
18375	22
18377	22
18379	22
18380	22
18381	22
18383	22
18384	22
18385	22
18386	22
18387	22
18388	22
18392	22
18393	22
18394	22
18395	22
18396	22
18398	22
18399	22
18400	22
18401	22
18402	22
18403	22
18405	22
18406	22
18408	22
18409	22
18410	22
18412	22
18413	22
18415	22
18417	22
18418	22
18421	22
18422	22
18423	22
18424	22
18425	22
18426	22
18427	22
18429	22
18430	22
18433	22
18434	22
18435	22
18436	22
18437	22
18438	22
18440	22
18441	22
18442	22
18443	22
18444	22
18445	22
18446	22
18448	22
18450	22
18451	22
18452	22
18453	22
18454	22
18456	22
18457	22
18458	22
18459	22
18460	22
18462	22
18463	22
18465	22
18466	22
18468	22
18471	22
18472	22
18475	22
18476	22
18477	22
18478	22
18482	22
18483	22
18486	22
18489	22
18490	22
18492	22
18493	22
18494	22
18495	22
18496	22
18497	22
18498	22
18499	22
18500	22
18502	22
18503	22
18505	22
18506	22
18507	22
18508	22
18510	22
18513	22
18517	22
18523	22
18526	22
18529	22
18530	22
18531	22
18533	22
18534	22
18535	22
18536	22
18537	22
18538	22
18539	22
18540	22
18541	22
18542	22
18543	22
18544	22
18545	22
18546	22
18547	22
18548	22
18549	22
18550	22
18553	22
18554	22
18555	22
18557	22
18558	22
18559	22
18560	22
18563	22
18564	22
18565	22
18566	22
18567	22
18568	22
18569	22
18570	22
18571	22
18572	22
18573	22
18575	22
18578	22
18580	22
18583	22
18586	22
18587	22
18590	22
18591	22
18592	22
18593	22
18595	22
18596	22
18599	22
18602	22
18604	22
18605	22
18606	22
18607	22
18609	22
18611	22
18615	22
18616	22
18618	22
18619	22
18620	22
18621	22
18623	22
18624	22
18626	22
18631	22
18632	22
18636	22
18638	22
18640	22
18641	22
18644	22
18645	22
18646	22
18648	22
18649	22
18650	22
18651	22
18652	22
18654	22
18656	22
18657	22
18658	22
18661	22
18664	22
18665	22
18666	22
18668	22
18669	22
18671	22
18672	22
18673	22
18674	22
18675	22
18676	22
18677	22
18680	22
18683	22
18686	22
18691	22
18693	22
18694	22
18695	22
18696	22
18697	22
18698	22
18701	22
18706	22
18707	22
18710	22
18711	22
18712	22
18713	22
18716	22
18717	22
18718	22
18719	22
18723	22
18724	22
18726	22
18727	22
18728	22
18729	22
18731	22
18732	22
18734	22
18735	22
18737	22
18738	22
18740	22
18741	22
18742	22
18743	22
18745	22
18746	22
18748	22
18752	22
18754	22
18761	22
18762	22
18764	22
18765	22
18769	22
18773	22
18775	22
18778	22
18780	22
18785	22
18786	22
18789	22
18790	22
18791	22
18795	22
18798	22
18800	22
18801	22
18806	22
18807	22
18809	22
18810	22
18811	22
18812	22
18813	22
18814	22
18815	22
18818	22
18819	22
18822	22
18827	22
18828	22
18830	22
18832	22
18833	22
18835	22
18836	22
18838	22
18847	22
18851	22
18852	22
18853	22
18854	22
18855	22
18856	22
18859	22
18860	22
18863	22
18866	22
18867	22
18868	22
18869	22
18870	22
18871	22
18877	22
18878	22
18879	22
18880	22
18881	22
18883	22
18884	22
18885	22
18887	22
18889	22
18891	22
18894	22
18895	22
18896	22
18897	22
18899	22
18904	22
18907	22
18913	22
18914	22
18917	22
18918	22
18919	22
18923	22
18925	22
18926	22
18927	22
18931	22
18933	22
18934	22
18937	22
18938	22
18942	22
18943	22
18945	22
18946	22
18948	22
18950	22
18951	22
18952	22
18953	22
18954	22
18955	22
18956	22
18957	22
18958	22
18959	22
18961	22
18963	22
18966	22
18967	22
18968	22
18970	22
18972	22
18973	22
18974	22
18977	22
18978	22
18981	22
18982	22
18984	22
18986	22
18988	22
18990	22
18991	22
18992	22
18993	22
18995	22
18996	22
19000	22
19002	22
19003	22
19006	22
19009	22
19011	22
19012	22
19013	22
19014	22
19015	22
19017	22
19021	22
19022	22
19023	22
19026	22
19027	22
19028	22
19029	22
19030	22
19038	22
19039	22
19040	22
19041	22
19043	22
19048	22
19050	22
19052	22
19054	22
19061	22
19062	22
19066	22
19067	22
19068	22
19069	22
19071	22
19073	22
19075	22
19076	22
19080	22
19085	22
19086	22
19088	22
19090	22
19094	22
19095	22
19098	22
19099	22
19101	22
19102	22
19104	22
19106	22
19114	21
19116	21
19117	21
19118	21
19119	21
19121	21
19122	21
19123	21
19124	21
19126	21
19127	21
19128	21
19131	21
19132	21
19134	21
19138	21
19139	21
19141	21
19142	21
19143	21
19146	21
19147	21
19149	21
19150	21
19154	21
19155	21
19156	21
19159	21
19164	21
19168	21
19169	21
19172	21
19174	21
19175	21
19178	21
19179	21
19180	21
19181	21
19182	21
19183	21
19185	21
19188	21
19189	21
19190	21
19191	21
19192	21
19194	21
19195	21
19197	21
19198	21
19199	21
19200	21
19201	21
19203	21
19204	21
19205	21
19206	21
19208	21
19210	21
19211	21
19214	21
19215	21
19218	21
19220	21
19221	21
19222	21
19224	21
19225	21
19226	21
19228	21
19229	21
19232	21
19233	21
19236	21
19237	21
19239	21
19240	21
19241	21
19243	21
19244	21
19245	21
19247	21
19248	21
19249	21
19250	21
19251	21
19252	21
19253	21
19255	21
19256	21
19257	21
19260	21
19261	21
19262	21
19263	21
19264	21
19265	21
19266	21
19267	21
19268	21
19269	21
19270	21
19271	21
19273	21
19275	21
19276	21
19277	21
19278	21
19279	21
19282	21
19286	21
19287	21
19288	21
19289	21
19292	21
19293	21
19295	21
19296	21
19297	21
19298	21
19299	21
19300	21
19302	21
19303	21
19304	21
19305	21
19306	21
19307	21
19308	21
19309	21
19310	21
19312	21
19314	21
19316	21
19321	21
19322	21
19323	21
19324	21
19326	21
19327	21
19329	21
19330	21
19331	21
19332	21
19334	21
19336	21
19338	21
19339	21
19340	21
19341	21
19342	21
19344	21
19350	21
19352	21
19353	21
19354	21
19358	21
19359	21
19361	21
19362	21
19363	21
19364	21
19366	21
19367	21
19368	21
19369	21
19371	21
19372	21
19373	21
19375	21
19379	21
19380	21
19381	21
19382	21
19383	21
19384	21
19388	21
19390	21
19391	21
19393	21
19394	21
19395	21
19396	21
19397	21
19398	21
19399	21
19400	21
19401	21
19402	21
19403	21
19404	21
19406	21
19407	21
19408	21
19410	21
19412	21
19415	21
19416	21
19417	21
19418	21
19419	21
19420	21
19423	21
19424	21
19425	21
19426	21
19429	21
19430	21
19431	21
19434	21
19435	21
19436	21
19441	21
19443	21
19445	21
19446	21
19447	21
19448	21
19451	21
19453	21
19454	21
19456	21
19457	21
19458	21
19462	21
19464	21
19467	21
19469	21
19470	21
19471	21
19475	21
19476	21
19477	21
19478	21
19479	21
19480	21
19481	21
19482	21
19484	21
19485	21
19487	21
19489	21
19490	21
19491	21
19492	21
19493	21
19494	21
19495	21
19496	21
19499	21
19500	21
19501	21
19502	21
19503	21
19504	21
19505	21
19506	21
19510	21
19513	21
19514	21
19516	21
19518	21
19519	21
19520	21
19522	21
19523	21
19524	21
19526	21
19527	21
19528	21
19529	21
19531	21
19532	21
19533	21
19536	21
19537	21
19539	21
19540	21
19542	21
19543	21
19544	21
19545	21
19547	21
19548	21
19549	21
19550	21
19551	21
19553	21
19554	21
19557	21
19559	21
19564	21
19567	21
19568	21
19571	21
19573	21
19576	21
19577	21
19578	21
19579	21
19581	21
19583	21
19587	21
19588	21
19589	21
19591	21
19592	21
19594	21
19595	21
19596	21
19599	21
19600	21
19601	21
19603	21
19606	21
19610	21
19613	21
19615	21
19619	21
19620	21
19621	21
19623	21
19625	21
19626	21
19627	21
19629	21
19630	21
19631	21
19634	21
19635	21
19637	21
19638	21
19643	21
19645	21
19646	21
19648	21
19649	21
19650	21
19651	21
19652	21
19653	21
19655	21
19660	21
19662	21
19666	21
19667	21
19668	21
19670	21
19671	21
19672	21
19674	21
19676	21
19678	21
19679	21
19681	21
19682	21
19683	21
19685	21
19690	21
19691	21
19694	21
19695	21
19696	21
19697	21
19700	21
19703	21
19705	21
19706	21
19707	21
19708	21
19709	21
19711	21
19712	21
19713	21
19714	21
19718	21
19720	21
19721	21
19722	21
19724	21
19728	21
19729	21
19732	21
19733	21
19734	21
19737	21
19738	21
19739	21
19740	21
19741	21
19742	21
19745	21
19746	21
19747	21
19748	21
19754	21
19755	21
19756	21
19758	21
19759	21
19760	21
19762	21
19763	21
19764	21
19765	21
19766	21
19767	21
19769	21
19771	21
19772	21
19773	21
19776	21
19779	21
19780	21
19784	21
19786	21
19788	21
19789	21
19790	21
19792	21
19795	21
19796	21
19797	21
19798	21
19799	21
19800	21
19803	21
19810	21
19813	21
19814	21
19815	21
19816	21
19819	21
19820	21
19822	21
19823	21
19825	21
19827	21
19830	21
19831	21
19832	21
19833	21
19834	21
19837	21
19838	21
19839	21
19841	21
19843	21
19846	21
19849	21
19851	21
19853	21
19858	21
19864	21
19865	21
19868	21
19869	21
19870	21
19871	21
19872	21
19873	21
19874	21
19875	21
19878	21
19880	21
19885	21
19886	21
19889	21
19890	21
19893	21
19894	21
19895	21
19900	21
19901	21
19910	21
19911	21
19912	21
19913	21
19914	21
19918	21
19922	21
19924	21
19925	21
19927	21
19928	21
19929	21
19930	21
19932	21
19935	21
19936	21
19937	21
19938	21
19941	21
19942	21
19943	21
19944	21
19945	21
19946	21
19947	21
19948	21
19949	21
19951	21
19952	21
19953	21
19954	21
19955	21
19956	21
19957	21
19962	21
19963	21
19964	21
19965	21
19966	21
19967	21
19968	21
19974	21
19976	21
19977	21
19979	21
19981	21
19983	21
19984	21
19985	21
19986	21
19987	21
19989	21
19990	21
19991	21
19992	21
19993	21
19994	21
19998	21
19999	21
20001	21
20002	21
20003	21
20005	21
20006	21
20007	21
20008	21
20010	21
20011	21
20012	21
20013	21
20014	21
20018	21
20019	21
20020	21
20021	21
20025	21
20027	21
20028	21
20029	21
20030	21
20032	21
20034	21
20035	21
20036	21
20037	21
20039	21
20040	21
20041	21
20044	21
20045	21
20047	21
20049	21
20050	21
20051	21
20052	21
20053	21
20055	21
20056	21
20058	21
20059	21
20062	21
20069	21
20070	21
20071	21
20072	21
20074	21
20075	21
20076	21
20079	21
20082	21
20083	21
20084	21
20085	21
20088	21
20091	21
20093	21
20096	21
20099	21
20102	21
20104	21
20107	21
20109	21
20110	21
20111	21
20114	21
20115	21
20116	21
20119	21
20120	21
20123	21
20126	21
20127	21
20129	21
20130	21
20134	21
20136	21
20137	21
20138	21
20140	21
20146	21
20147	21
20148	21
20150	21
20155	21
20156	21
20157	21
20158	21
20159	21
20161	21
20162	21
20163	21
20165	21
20166	21
20169	21
20170	21
20173	21
20174	21
20175	21
20176	21
20180	21
20181	21
20183	21
20186	21
20190	21
20191	21
20192	21
20194	21
20196	21
20197	21
20198	21
20203	21
20206	21
20207	21
20208	21
20209	21
20211	21
20213	21
20215	21
20217	21
20218	21
20220	21
20225	21
20229	21
20235	21
20236	21
20237	21
20239	21
20240	21
20242	21
20245	21
20246	21
20248	21
20250	21
20251	21
20252	21
20253	21
20254	21
20256	21
20259	21
20260	21
20261	21
20262	21
20263	21
20264	21
20265	21
20267	21
20269	21
20270	21
20271	21
20274	21
20277	21
20278	21
20279	21
20280	21
20282	20
20283	20
20284	20
20286	20
20288	20
20289	20
20290	20
20293	20
20294	20
20296	20
20297	20
20298	20
20299	20
20300	20
20303	20
20304	20
20306	20
20307	20
20309	20
20310	20
20313	20
20314	20
20316	20
20317	20
20319	20
20321	20
20322	20
20323	20
20325	20
20330	20
20331	20
20337	20
20338	20
20339	20
20340	20
20342	20
20345	20
20346	20
20349	20
20351	20
20354	20
20355	20
20357	20
20358	20
20359	20
20361	20
20364	20
20365	20
20366	20
20367	20
20368	20
20369	20
20370	20
20371	20
20372	20
20373	20
20375	20
20376	20
20377	20
20378	20
20379	20
20380	20
20382	20
20383	20
20384	20
20388	20
20389	20
20391	20
20392	20
20395	20
20397	20
20400	20
20401	20
20402	20
20403	20
20404	20
20405	20
20406	20
20407	20
20408	20
20410	20
20411	20
20413	20
20414	20
20415	20
20417	20
20418	20
20419	20
20422	20
20424	20
20425	20
20427	20
20428	20
20430	20
20431	20
20432	20
20435	20
20436	20
20437	20
20439	20
20440	20
20441	20
20443	20
20445	20
20446	20
20448	20
20449	20
20450	20
20452	20
20454	20
20455	20
20456	20
20457	20
20459	20
20465	20
20466	20
20467	20
20468	20
20469	20
20474	20
20475	20
20476	20
20477	20
20478	20
20480	20
20481	20
20483	20
20484	20
20485	20
20486	20
20487	20
20490	20
20492	20
20494	20
20496	20
20497	20
20498	20
20500	20
20501	20
20502	20
20503	20
20504	20
20506	20
20509	20
20512	20
20513	20
20515	20
20516	20
20517	20
20521	20
20522	20
20523	20
20525	20
20527	20
20528	20
20531	20
20533	20
20534	20
20535	20
20538	20
20541	20
20542	20
20545	20
20550	20
20551	20
20553	20
20554	20
20555	20
20556	20
20557	20
20558	20
20559	20
20561	20
20562	20
20563	20
20564	20
20565	20
20566	20
20568	20
20571	20
20572	20
20573	20
20574	20
20575	20
20577	20
20579	20
20580	20
20581	20
20582	20
20586	20
20587	20
20588	20
20591	20
20592	20
20593	20
20594	20
20596	20
20597	20
20598	20
20599	20
20600	20
20601	20
20602	20
20605	20
20606	20
20608	20
20609	20
20613	20
20614	20
20616	20
20618	20
20619	20
20620	20
20621	20
20622	20
20624	20
20625	20
20627	20
20628	20
20630	20
20631	20
20633	20
20635	20
20636	20
20638	20
20640	20
20642	20
20644	20
20645	20
20646	20
20648	20
20649	20
20650	20
20651	20
20654	20
20655	20
20656	20
20657	20
20658	20
20660	20
20661	20
20664	20
20665	20
20666	20
20667	20
20669	20
20671	20
20673	20
20675	20
20676	20
20677	20
20680	20
20681	20
20682	20
20684	20
20685	20
20686	20
20687	20
20688	20
20689	20
20690	20
20692	20
20693	20
20695	20
20696	20
20697	20
20698	20
20699	20
20702	20
20703	20
20704	20
20705	20
20706	20
20707	20
20712	20
20715	20
20717	20
20720	20
20721	20
20722	20
20723	20
20725	20
20729	20
20730	20
20732	20
20736	20
20738	20
20739	20
20740	20
20741	20
20742	20
20746	20
20747	20
20748	20
20749	20
20750	20
20751	20
20752	20
20753	20
20754	20
20755	20
20756	20
20758	20
20760	20
20763	20
20764	20
20765	20
20769	20
20771	20
20774	20
20777	20
20778	20
20779	20
20780	20
20782	20
20785	20
20786	20
20787	20
20788	20
20789	20
20791	20
20794	20
20795	20
20796	20
20797	20
20799	20
20801	20
20802	20
20804	20
20807	20
20808	20
20809	20
20810	20
20812	20
20813	20
20814	20
20817	20
20818	20
20819	20
20821	20
20822	20
20823	20
20824	20
20825	20
20826	20
20827	20
20828	20
20831	20
20832	20
20833	20
20834	20
20836	20
20837	20
20838	20
20843	20
20844	20
20845	20
20848	20
20849	20
20852	20
20854	20
20855	20
20856	20
20857	20
20858	20
20860	20
20861	20
20862	20
20863	20
20865	20
20866	20
20868	20
20869	20
20871	20
20872	20
20873	20
20875	20
20876	20
20879	20
20882	20
20883	20
20885	20
20886	20
20887	20
20888	20
20890	20
20891	20
20892	20
20896	20
20897	20
20898	20
20899	20
20900	20
20902	20
20903	20
20907	20
20908	20
20910	20
20913	20
20914	20
20915	20
20916	20
20917	20
20918	20
20919	20
20920	20
20921	20
20922	20
20925	20
20927	20
20928	20
20929	20
20930	20
20931	20
20932	20
20934	20
20935	20
20937	20
20940	20
20942	20
20944	20
20945	20
20947	20
20948	20
20949	20
20952	20
20953	20
20954	20
20957	20
20959	20
20960	20
20961	20
20964	20
20965	20
20966	20
20967	20
20968	20
20969	20
20972	20
20976	20
20978	20
20980	20
20981	20
20982	20
20984	20
20986	20
20987	20
20989	20
20991	20
20992	20
20998	20
20999	20
21000	20
21003	20
21006	20
21008	20
21010	20
21011	20
21012	20
21013	20
21014	20
21015	20
21018	20
21019	20
21020	20
21021	20
21025	20
21027	20
21029	20
21031	20
21032	20
21034	20
21035	20
21038	20
21040	20
21043	20
21046	20
21047	20
21048	20
21049	20
21052	20
21053	20
21054	20
21055	20
21056	20
21057	20
21060	20
21061	20
21062	20
21063	20
21064	20
21065	20
21066	20
21068	20
21072	20
21073	20
21074	20
21076	20
21082	20
21084	20
21085	20
21087	20
21088	20
21093	20
21095	20
21096	20
21097	20
21098	20
21099	20
21100	20
21101	20
21102	20
21103	20
21105	20
21106	20
21108	20
21110	20
21111	20
21114	20
21117	20
21118	20
21122	20
21123	20
21124	20
21127	20
21129	20
21130	20
21132	20
21133	20
21134	20
21135	20
21136	20
21137	20
21141	20
21143	20
21144	20
21145	20
21146	20
21148	20
21149	20
21153	20
21154	20
21155	20
21156	20
21158	20
21160	20
21162	20
21163	20
21171	20
21173	20
21175	20
21177	20
21181	20
21182	20
21184	20
21186	20
21187	20
21189	20
21190	20
21191	20
21192	20
21193	20
21195	20
21196	20
21197	20
21200	20
21201	20
21202	20
21204	20
21205	20
21206	20
21207	20
21209	20
21210	20
21211	20
21213	20
21214	20
21215	20
21217	20
21218	20
21221	20
21222	20
21223	20
21224	20
21225	20
21226	20
21228	20
21230	20
21231	20
21234	20
21236	20
21237	20
21238	20
21240	20
21241	20
21242	20
21245	20
21247	20
21248	20
21249	20
21252	20
21253	20
21255	20
21257	20
21259	20
21260	20
21261	20
21263	20
21265	20
21266	20
21267	20
21269	20
21270	20
21271	20
21273	20
21274	20
21275	20
21276	20
21277	20
21278	20
21279	20
21282	20
21283	20
21284	20
21285	20
21286	20
21287	20
21288	20
21291	20
21295	20
21296	20
21301	20
21302	20
21304	20
21305	20
21306	20
21307	20
21309	20
21310	20
21312	20
21313	20
21314	20
21315	20
21316	20
21317	20
21318	20
21319	20
21322	20
21323	20
21325	20
21326	20
21327	20
21329	20
21330	20
21331	20
21334	20
21335	20
21336	20
21338	20
21339	20
21341	20
21342	20
21344	20
21345	20
21346	20
21348	20
21349	20
21350	20
21351	20
21352	20
21353	20
21355	20
21357	20
21358	20
21359	20
21360	20
21361	20
21364	20
21367	20
21369	20
21370	20
21371	20
21378	20
21379	20
21380	20
21381	20
21382	20
21388	20
21391	20
21392	20
21393	20
21394	20
21396	20
21399	20
21404	20
21407	20
21409	20
21410	20
21412	20
21413	20
21416	20
21418	20
21421	20
21422	20
21423	20
21424	20
21425	20
21427	20
21430	20
21431	20
21433	20
21434	20
21435	20
21436	20
21438	20
21439	20
21441	20
21442	20
21446	20
21448	20
21450	20
21452	20
21453	20
21456	20
21458	20
21459	20
21460	20
21462	20
21463	20
21464	20
21465	20
21468	20
21470	20
21471	20
21472	20
21473	20
21474	20
21476	20
21477	20
21481	20
21484	20
21486	20
21488	20
21490	20
21494	20
21495	20
21496	20
21498	20
21499	20
21500	20
21502	20
21503	20
21506	20
21507	20
21510	20
21511	20
21512	20
21513	20
21514	20
21515	20
21516	20
21517	20
21520	20
21521	20
21524	20
21525	20
21526	20
21527	20
21528	20
21529	20
21530	20
21531	20
21532	20
21534	20
21535	20
21536	20
21538	20
21539	20
21542	20
21543	20
21545	20
21547	20
21550	20
21551	20
21552	20
21553	20
21554	20
21555	20
21557	20
21560	20
21561	20
21562	20
21563	20
21564	20
21565	20
21566	20
21568	20
21569	20
21572	20
21574	20
21575	20
21578	20
21581	20
21585	20
21587	20
21588	20
21591	20
21595	20
21597	20
21598	20
21600	20
21602	20
21605	20
21606	20
21607	20
21608	20
21609	20
21610	20
21611	20
21613	20
21615	20
21617	20
21618	20
21619	20
21621	20
21623	20
21624	20
21626	20
21627	20
21630	20
21631	20
21632	20
21633	20
21634	20
21637	20
21638	20
21640	20
21641	20
21645	20
21647	20
21649	20
21650	20
21651	20
21652	20
21654	20
21655	20
21656	20
21657	20
21659	20
21660	20
21661	20
21662	20
21663	20
21664	20
21666	20
21669	20
21671	20
21672	20
21673	20
21675	20
21676	20
21678	20
21681	20
21682	20
21684	20
21685	20
21686	20
21687	20
21688	20
21689	20
21693	20
21694	20
21695	20
21701	20
21703	20
21704	20
21705	20
21708	20
21710	20
21712	20
21714	20
21716	20
21717	20
21718	20
21719	20
21721	20
21723	20
21724	20
21725	20
21726	20
21727	20
21728	20
21729	20
21731	20
21732	20
21733	20
21735	20
21737	20
21738	20
21741	20
21742	20
21744	20
21745	20
21748	20
21749	20
21751	20
21755	20
21756	20
21760	20
21764	20
21768	20
21772	20
21773	20
21774	20
21775	20
21776	20
21778	20
21780	20
21783	20
21788	20
21793	20
21795	20
21796	20
21797	20
21799	20
21800	20
21802	20
21805	20
21807	20
21808	20
21810	20
21811	20
21812	20
21813	20
21817	20
21818	20
21820	20
21821	20
21822	20
21823	20
21824	20
21825	20
21826	20
21827	20
21828	20
21831	20
21832	20
21833	20
21836	20
21837	20
21841	20
21842	20
21844	20
21845	20
21848	20
21849	20
21851	20
21852	20
21853	20
21855	20
21856	20
21865	20
21869	20
21874	20
21876	20
21877	20
21878	20
21879	20
21880	20
21883	20
21890	20
21891	20
21892	20
21895	20
21896	20
21897	20
21898	20
21899	20
21900	20
21902	20
21903	20
21908	20
21910	20
21911	20
21913	20
21914	20
21915	20
21918	20
21923	20
21925	20
21926	20
21930	20
21932	20
21935	20
21939	20
21942	20
21945	20
21946	20
21951	20
21952	20
21953	20
21954	20
21955	20
21959	20
21961	20
21962	20
21966	20
21967	20
21968	20
21969	20
21970	20
21971	20
21972	20
21973	20
21974	20
21976	20
21977	20
21979	20
21983	20
21984	20
21986	20
21989	20
21990	20
21991	20
21992	20
21993	20
21994	20
21995	20
21996	20
21997	20
21998	20
21999	20
22000	20
22003	20
22004	20
22005	20
22006	20
22007	20
22008	20
22009	20
22010	20
22011	20
22012	20
22014	20
22015	20
22016	20
22019	19
22022	19
22023	19
22024	19
22028	19
22029	19
22030	19
22034	19
22036	19
22039	19
22040	19
22041	19
22042	19
22047	19
22048	19
22049	19
22050	19
22051	19
22052	19
22053	19
22054	19
22055	19
22057	19
22059	19
22060	19
22064	19
22065	19
22066	19
22069	19
22070	19
22071	19
22072	19
22073	19
22075	19
22080	19
22085	19
22087	19
22090	19
22091	19
22092	19
22093	19
22094	19
22095	19
22098	19
22099	19
22100	19
22101	19
22103	19
22104	19
22106	19
22107	19
22108	19
22109	19
22112	19
22113	19
22114	19
22115	19
22116	19
22117	19
22118	19
22120	19
22121	19
22127	19
22129	19
22130	19
22131	19
22132	19
22133	19
22135	19
22136	19
22137	19
22139	19
22140	19
22142	19
22143	19
22144	19
22145	19
22146	19
22149	19
22150	19
22152	19
22153	19
22154	19
22155	19
22156	19
22159	19
22162	19
22164	19
22165	19
22166	19
22168	19
22170	19
22171	19
22172	19
22179	19
22180	19
22181	19
22182	19
22184	19
22185	19
22186	19
22187	19
22188	19
22189	19
22190	19
22192	19
22195	19
22196	19
22197	19
22198	19
22199	19
22202	19
22204	19
22207	19
22209	19
22210	19
22212	19
22213	19
22214	19
22215	19
22217	19
22220	19
22221	19
22222	19
22224	19
22225	19
22227	19
22228	19
22229	19
22233	19
22234	19
22235	19
22236	19
22240	19
22241	19
22243	19
22244	19
22247	19
22248	19
22249	19
22250	19
22252	19
22253	19
22254	19
22255	19
22258	19
22259	19
22260	19
22261	19
22262	19
22263	19
22264	19
22265	19
22266	19
22267	19
22268	19
22270	19
22271	19
22272	19
22274	19
22275	19
22276	19
22277	19
22280	19
22282	19
22283	19
22284	19
22285	19
22286	19
22287	19
22288	19
22289	19
22290	19
22291	19
22292	19
22294	19
22296	19
22297	19
22298	19
22300	19
22301	19
22303	19
22307	19
22309	19
22310	19
22311	19
22313	19
22314	19
22318	19
22319	19
22320	19
22325	19
22326	19
22327	19
22332	19
22333	19
22335	19
22338	19
22339	19
22342	19
22343	19
22344	19
22346	19
22348	19
22349	19
22350	19
22351	19
22352	19
22353	19
22354	19
22357	19
22358	19
22359	19
22360	19
22361	19
22362	19
22365	19
22366	19
22367	19
22368	19
22371	19
22372	19
22373	19
22376	19
22377	19
22379	19
22383	19
22384	19
22385	19
22386	19
22388	19
22389	19
22390	19
22394	19
22395	19
22397	19
22398	19
22399	19
22400	19
22401	19
22402	19
22403	19
22404	19
22405	19
22411	19
22414	19
22415	19
22416	19
22417	19
22418	19
22421	19
22422	19
22424	19
22425	19
22426	19
22428	19
22429	19
22430	19
22432	19
22433	19
22434	19
22435	19
22436	19
22437	19
22439	19
22440	19
22441	19
22442	19
22443	19
22444	19
22445	19
22446	19
22447	19
22448	19
22449	19
22452	19
22453	19
22456	19
22457	19
22458	19
22459	19
22460	19
22462	19
22463	19
22465	19
22466	19
22468	19
22469	19
22470	19
22475	19
22476	19
22477	19
22478	19
22479	19
22480	19
22481	19
22483	19
22484	19
22485	19
22487	19
22488	19
22490	19
22491	19
22493	19
22495	19
22497	19
22500	19
22501	19
22502	19
22503	19
22505	19
22507	19
22509	19
22510	19
22514	19
22515	19
22516	19
22517	19
22518	19
22519	19
22522	19
22523	19
22524	19
22525	19
22526	19
22528	19
22530	19
22531	19
22535	19
22537	19
22538	19
22540	19
22542	19
22543	19
22544	19
22545	19
22546	19
22547	19
22548	19
22550	19
22553	19
22554	19
22557	19
22559	19
22562	19
22563	19
22564	19
22567	19
22568	19
22569	19
22570	19
22571	19
22572	19
22574	19
22576	19
22577	19
22579	19
22580	19
22582	19
22583	19
22584	19
22585	19
22586	19
22587	19
22588	19
22589	19
22591	19
22593	19
22596	19
22597	19
22598	19
22599	19
22601	19
22602	19
22603	19
22605	19
22606	19
22611	19
22612	19
22613	19
22615	19
22618	19
22619	19
22620	19
22624	19
22626	19
22628	19
22630	19
22631	19
22632	19
22633	19
22635	19
22636	19
22637	19
22638	19
22639	19
22640	19
22644	19
22645	19
22649	19
22650	19
22653	19
22654	19
22659	19
22660	19
22662	19
22663	19
22666	19
22669	19
22670	19
22671	19
22672	19
22673	19
22674	19
22676	19
22678	19
22681	19
22682	19
22683	19
22684	19
22687	19
22688	19
22689	19
22692	19
22693	19
22694	19
22695	19
22696	19
22698	19
22703	19
22704	19
22706	19
22708	19
22710	19
22711	19
22712	19
22714	19
22715	19
22716	19
22717	19
22719	19
22720	19
22721	19
22722	19
22724	19
22725	19
22726	19
22727	19
22728	19
22729	19
22731	19
22735	19
22736	19
22737	19
22738	19
22742	19
22747	19
22748	19
22750	19
22751	19
22756	19
22760	19
22764	19
22765	19
22768	19
22769	19
22771	19
22773	19
22774	19
22778	19
22779	19
22780	19
22781	19
22782	19
22784	19
22785	19
22787	19
22790	19
22792	19
22793	19
22795	19
22796	19
22799	19
22801	19
22802	19
22803	19
22804	19
22805	19
22806	19
22808	19
22809	19
22811	19
22813	19
22815	19
22816	19
22819	19
22823	19
22824	19
22827	19
22830	19
22832	19
22833	19
22834	19
22836	19
22837	19
22839	19
22840	19
22842	19
22844	19
22845	19
22848	19
22850	19
22851	19
22853	19
22854	19
22856	19
22857	19
22862	19
22868	19
22870	19
22871	19
22872	19
22873	19
22874	19
22875	19
22877	19
22878	19
22881	19
22882	19
22884	19
22885	19
22887	19
22888	19
22889	19
22890	19
22891	19
22892	19
22896	19
22897	19
22899	19
22900	19
22901	19
22903	19
22904	19
22905	19
22906	19
22907	19
22909	19
22910	19
22911	19
22915	19
22917	19
22920	19
22924	19
22926	19
22927	19
22928	19
22929	19
22931	19
22932	19
22936	19
22939	19
22940	19
22943	19
22945	19
22946	19
22947	19
22948	19
22949	19
22950	19
22951	19
22952	19
22953	19
22959	19
22961	19
22963	19
22966	19
22967	19
22968	19
22969	19
22970	19
22974	19
22975	19
22979	19
22981	19
22984	19
22986	19
22989	19
22990	19
22991	19
22993	19
22994	19
22995	19
22997	19
23000	19
23001	19
23003	19
23004	19
23008	19
23010	19
23011	19
23012	19
23013	19
23015	19
23016	19
23017	19
23018	19
23019	19
23020	19
23021	19
23022	19
23024	19
23025	19
23026	19
23029	19
23030	19
23031	19
23034	19
23035	19
23036	19
23038	19
23039	19
23041	19
23042	19
23044	19
23045	19
23046	19
23047	19
23048	19
23049	19
23050	19
23051	19
23053	19
23054	19
23055	19
23056	19
23057	19
23058	19
23059	19
23060	19
23061	19
23062	19
23063	19
23064	19
23065	19
23066	19
23067	19
23068	19
23072	19
23073	19
23074	19
23075	19
23078	19
23079	19
23080	19
23081	19
23082	19
23085	19
23086	19
23087	19
23088	19
23089	19
23090	19
23093	19
23094	19
23095	19
23096	19
23097	19
23098	19
23104	19
23106	19
23110	19
23114	19
23115	19
23118	19
23119	19
23121	19
23122	19
23123	19
23124	19
23125	19
23127	19
23128	19
23129	19
23130	19
23132	19
23133	19
23135	19
23137	19
23138	19
23145	19
23147	19
23148	19
23151	19
23152	19
23154	19
23160	19
23161	19
23164	19
23167	19
23169	19
23172	19
23173	19
23176	19
23177	19
23178	19
23179	19
23181	19
23182	19
23187	19
23191	19
23192	19
23193	19
23196	19
23199	19
23200	19
23201	19
23205	19
23206	19
23214	19
23215	19
23216	19
23219	19
23220	19
23224	19
23226	19
23227	19
23228	19
23229	19
23230	19
23232	19
23233	19
23234	19
23235	19
23236	19
23238	19
23239	19
23240	19
23243	19
23244	19
23245	19
23247	19
23248	19
23249	19
23257	19
23258	19
23259	19
23262	19
23267	19
23268	19
23269	19
23272	19
23274	19
23275	19
23278	19
23279	19
23281	19
23282	19
23286	19
23287	19
23288	19
23291	19
23292	19
23293	19
23294	19
23295	19
23298	19
23300	19
23301	19
23305	19
23306	19
23307	19
23309	19
23310	19
23315	19
23316	19
23317	19
23319	19
23321	19
23322	19
23324	19
23325	19
23327	19
23329	19
23331	19
23333	19
23334	19
23335	19
23336	19
23338	19
23340	19
23342	19
23343	19
23344	19
23347	19
23350	19
23351	19
23355	19
23356	19
23357	19
23359	19
23363	19
23365	19
23367	19
23372	19
23373	19
23377	19
23381	19
23382	19
23383	19
23384	19
23385	19
23386	19
23388	19
23392	18
23399	18
23400	18
23402	18
23404	18
23405	18
23406	18
23407	18
23408	18
23409	18
23410	18
23411	18
23412	18
23414	18
23415	18
23416	18
23417	18
23419	18
23420	18
23422	18
23424	18
23426	18
23427	18
23428	18
23431	18
23432	18
23433	18
23435	18
23436	18
23438	18
23440	18
23441	18
23443	18
23444	18
23445	18
23447	18
23448	18
23450	18
23451	18
23452	18
23453	18
23454	18
23455	18
23459	18
23460	18
23462	18
23463	18
23465	18
23466	18
23470	18
23471	18
23472	18
23474	18
23478	18
23479	18
23481	18
23484	18
23485	18
23486	18
23488	18
23489	18
23490	18
23493	18
23494	18
23495	18
23496	18
23499	18
23501	18
23502	18
23503	18
23504	18
23506	18
23507	18
23509	18
23510	18
23511	18
23512	18
23513	18
23514	18
23515	18
23517	18
23518	18
23519	18
23520	18
23521	18
23522	18
23523	18
23525	18
23526	18
23528	18
23529	18
23530	18
23531	18
23532	18
23533	18
23538	18
23540	18
23541	18
23543	18
23544	18
23547	18
23548	18
23549	18
23553	18
23554	18
23555	18
23556	18
23558	18
23559	18
23560	18
23561	18
23564	18
23565	18
23566	18
23568	18
23569	18
23571	18
23572	18
23573	18
23575	18
23576	18
23577	18
23579	18
23580	18
23581	18
23582	18
23584	18
23588	18
23589	18
23590	18
23595	18
23596	18
23597	18
23599	18
23601	18
23603	18
23606	18
23607	18
23608	18
23613	18
23615	18
23616	18
23617	18
23618	18
23620	18
23621	18
23622	18
23623	18
23624	18
23625	18
23626	18
23627	18
23628	18
23629	18
23631	18
23633	18
23634	18
23636	18
23637	18
23638	18
23640	18
23641	18
23643	18
23644	18
23646	18
23647	18
23652	18
23653	18
23654	18
23655	18
23656	18
23657	18
23658	18
23660	18
23663	18
23664	18
23665	18
23666	18
23667	18
23668	18
23669	18
23671	18
23672	18
23673	18
23674	18
23678	18
23679	18
23680	18
23682	18
23684	18
23686	18
23688	18
23689	18
23690	18
23691	18
23692	18
23693	18
23694	18
23695	18
23699	18
23701	18
23702	18
23703	18
23704	18
23706	18
23707	18
23708	18
23709	18
23712	18
23713	18
23716	18
23717	18
23720	18
23721	18
23723	18
23724	18
23725	18
23726	18
23728	18
23729	18
23731	18
23732	18
23733	18
23734	18
23735	18
23736	18
23739	18
23740	18
23741	18
23742	18
23743	18
23744	18
23746	18
23748	18
23749	18
23752	18
23754	18
23755	18
23759	18
23762	18
23763	18
23767	18
23770	18
23771	18
23772	18
23773	18
23774	18
23775	18
23776	18
23777	18
23778	18
23780	18
23782	18
23787	18
23788	18
23790	18
23791	18
23794	18
23796	18
23799	18
23800	18
23801	18
23802	18
23803	18
23805	18
23806	18
23807	18
23808	18
23812	18
23813	18
23814	18
23815	18
23816	18
23817	18
23820	18
23823	18
23824	18
23825	18
23826	18
23827	18
23829	18
23830	18
23832	18
23834	18
23835	18
23836	18
23837	18
23839	18
23840	18
23841	18
23842	18
23844	18
23845	18
23847	18
23850	18
23851	18
23852	18
23853	18
23854	18
23855	18
23856	18
23858	18
23859	18
23860	18
23862	18
23863	18
23864	18
23865	18
23867	18
23868	18
23869	18
23870	18
23871	18
23875	18
23877	18
23879	18
23881	18
23882	18
23883	18
23884	18
23885	18
23888	18
23890	18
23891	18
23892	18
23893	18
23894	18
23895	18
23899	18
23900	18
23901	18
23902	18
23903	18
23904	18
23905	18
23906	18
23907	18
23908	18
23910	18
23913	18
23914	18
23915	18
23916	18
23919	18
23923	18
23924	18
23925	18
23927	18
23928	18
23929	18
23931	18
23933	18
23935	18
23936	18
23937	18
23939	18
23940	18
23943	18
23944	18
23945	18
23946	18
23947	18
23949	18
23950	18
23951	18
23952	18
23955	18
23956	18
23958	18
23959	18
23960	18
23962	18
23964	18
23965	18
23966	18
23968	18
23970	18
23971	18
23972	18
23973	18
23977	18
23980	18
23982	18
23983	18
23984	18
23985	18
23989	18
23990	18
23991	18
23992	18
23993	18
23994	18
23995	18
23997	18
23998	18
23999	18
24001	18
24002	18
24003	18
24004	18
24005	18
24006	18
24008	18
24011	18
24012	18
24014	18
24015	18
24016	18
24017	18
24018	18
24020	18
24021	18
24023	18
24024	18
24027	18
24028	18
24029	18
24035	18
24037	18
24038	18
24039	18
24040	18
24044	18
24045	18
24046	18
24047	18
24050	18
24052	18
24053	18
24054	18
24055	18
24056	18
24057	18
24059	18
24062	18
24068	18
24069	18
24070	18
24071	18
24072	18
24073	18
24075	18
24076	18
24077	18
24079	18
24080	18
24081	18
24082	18
24084	18
24086	18
24087	18
24088	18
24090	18
24091	18
24092	18
24095	18
24096	18
24098	18
24099	18
24101	18
24102	18
24103	18
24110	18
24111	18
24113	18
24114	18
24116	18
24117	18
24118	18
24119	18
24120	18
24123	18
24125	18
24127	18
24129	18
24131	18
24132	18
24134	18
24135	18
24138	18
24139	18
24141	18
24143	18
24145	18
24147	18
24148	18
24150	18
24154	18
24155	18
24156	18
24157	18
24160	18
24162	18
24163	18
24164	18
24165	18
24166	18
24168	18
24169	18
24170	18
24172	18
24173	18
24174	18
24175	18
24176	18
24177	18
24178	18
24179	18
24180	18
24182	18
24186	18
24187	18
24189	18
24190	18
24193	18
24196	18
24199	18
24200	18
24202	18
24203	18
24204	18
24205	18
24208	18
24210	18
24211	18
24217	18
24219	18
24220	18
24221	18
24222	18
24223	18
24226	18
24228	18
24229	18
24231	18
24232	18
24233	18
24235	18
24237	18
24238	18
24240	18
24241	18
24242	18
24243	18
24244	18
24245	18
24246	18
24248	18
24249	18
24250	18
24253	18
24254	18
24255	18
24257	18
24258	18
24259	18
24260	18
24262	18
24266	18
24270	18
24271	18
24272	18
24273	18
24274	18
24275	18
24276	18
24278	18
24279	18
24280	18
24281	18
24282	18
24283	18
24285	18
24288	18
24289	18
24290	18
24291	18
24292	18
24293	18
24297	18
24300	18
24301	18
24302	18
24303	18
24304	18
24306	18
24307	18
24312	18
24313	18
24315	18
24316	18
24317	18
24318	18
24319	18
24320	18
24321	18
24323	18
24324	18
24325	18
24328	18
24329	18
24330	18
24331	18
24332	18
24335	18
24337	18
24342	18
24343	18
24345	18
24346	18
24348	18
24349	18
24350	18
24354	18
24356	18
24357	18
24363	18
24364	18
24366	18
24367	18
24368	18
24372	18
24373	18
24375	18
24377	18
24381	18
24382	18
24383	18
24384	18
24386	18
24388	18
24391	18
24392	18
24394	18
24396	18
24397	18
24398	18
24400	18
24401	18
24403	18
24404	18
24405	18
24409	18
24412	18
24413	18
24415	18
24416	18
24417	18
24419	18
24420	18
24423	18
24424	18
24425	18
24427	18
24430	18
24431	18
24432	18
24433	18
24434	18
24437	18
24444	18
24446	18
24449	18
24451	18
24452	18
24455	18
24456	18
24458	18
24462	18
24463	18
24464	18
24466	18
24467	18
24468	18
24469	18
24470	18
24471	18
24473	18
24474	18
24475	18
24479	18
24481	18
24483	18
24484	18
24486	18
24487	18
24488	18
24489	18
24490	18
24491	18
24492	18
24494	18
24495	18
24496	18
24497	18
24501	18
24502	18
24504	18
24505	18
24506	18
24508	18
24509	18
24510	18
24512	18
24514	18
24515	18
24516	18
24517	18
24518	18
24522	18
24526	18
24527	18
24529	18
24530	18
24531	18
24533	18
24535	18
24537	18
24544	18
24546	18
24547	18
24548	18
24549	18
24550	18
24551	18
24553	18
24554	18
24560	18
24563	18
24565	18
24566	18
24571	18
24573	18
24574	18
24575	18
24577	18
24579	18
24583	18
24584	18
24585	18
24586	18
24588	18
24589	18
24590	18
24592	18
24593	18
24594	18
24598	18
24599	18
24600	18
24601	18
24603	18
24604	18
24605	18
24606	18
24608	18
24609	18
24610	18
24611	18
24612	18
24613	18
24615	18
24616	18
24619	18
24621	18
24622	18
24625	18
24626	18
24630	18
24634	18
24636	18
24639	18
24640	18
24643	18
24645	18
24646	18
24647	18
24648	18
24649	18
24651	18
24652	18
24654	18
24656	18
24657	18
24659	18
24660	18
24661	18
24663	18
24664	18
24665	18
24666	18
24671	18
24672	18
24673	18
24674	18
24675	18
24677	18
24678	18
24680	18
24681	18
24685	18
24688	18
24689	18
24692	18
24693	18
24695	18
24699	18
24701	18
24702	18
24703	18
24704	18
24706	18
24707	18
24708	18
24709	18
24711	18
24713	18
24714	18
24716	18
24717	18
24718	18
24720	18
24721	18
24724	18
24725	18
24726	18
24727	18
24728	18
24730	18
24734	18
24735	18
24736	18
24739	18
24740	18
24741	18
24742	18
24745	18
24748	18
24749	18
24752	18
24753	18
24754	18
24756	18
24758	18
24759	18
24760	18
24763	18
24764	18
24765	18
24766	18
24768	18
24770	18
24773	18
24774	18
24775	18
24777	18
24780	18
24782	18
24784	18
24785	18
24788	18
24790	18
24791	18
24792	18
24795	18
24796	18
24797	18
24798	18
24816	18
24817	18
24820	18
24824	18
24827	18
24828	18
24831	18
24834	18
24835	18
24836	18
24838	18
24839	18
24840	18
24846	18
24848	18
24849	18
24850	18
24853	18
24854	18
24855	18
24856	18
24863	18
24864	18
24865	18
24866	18
24868	18
24869	18
24870	18
24877	18
24879	18
24881	18
24885	18
24886	18
24888	18
24890	18
24891	18
24894	18
24897	18
24900	18
24905	18
24906	18
24909	18
24912	18
24913	18
24915	18
24917	18
24919	18
24921	18
24922	18
24923	18
24926	18
24927	18
24931	18
24932	18
24933	18
24935	18
24937	18
24938	18
24940	18
24941	18
24942	18
24943	18
24944	18
24946	18
24952	18
24957	18
24959	18
24960	18
24961	18
24963	18
24964	18
24965	18
24966	18
24967	18
24968	18
24969	18
24971	18
24975	18
24977	18
24978	18
24979	18
24980	18
24981	17
24983	17
24984	17
24985	17
24986	17
24987	17
24991	17
24994	17
24996	17
24997	17
24998	17
25000	17
25001	17
25003	17
25005	17
25006	17
25008	17
25010	17
25011	17
25012	17
25013	17
25014	17
25015	17
25017	17
25020	17
25024	17
25026	17
25027	17
25028	17
25030	17
25031	17
25032	17
25033	17
25034	17
25035	17
25037	17
25039	17
25040	17
25041	17
25042	17
25044	17
25045	17
25046	17
25049	17
25052	17
25053	17
25054	17
25056	17
25057	17
25058	17
25060	17
25063	17
25064	17
25065	17
25066	17
25068	17
25069	17
25070	17
25071	17
25072	17
25074	17
25075	17
25076	17
25078	17
25079	17
25080	17
25082	17
25083	17
25084	17
25086	17
25087	17
25089	17
25090	17
25094	17
25097	17
25098	17
25099	17
25102	17
25103	17
25104	17
25105	17
25107	17
25108	17
25109	17
25110	17
25114	17
25115	17
25116	17
25117	17
25118	17
25120	17
25123	17
25124	17
25127	17
25128	17
25130	17
25131	17
25133	17
25136	17
25137	17
25139	17
25140	17
25141	17
25143	17
25145	17
25146	17
25147	17
25151	17
25152	17
25154	17
25155	17
25156	17
25157	17
25158	17
25159	17
25160	17
25162	17
25164	17
25165	17
25166	17
25167	17
25168	17
25170	17
25172	17
25174	17
25176	17
25185	17
25186	17
25187	17
25189	17
25190	17
25192	17
25193	17
25194	17
25195	17
25197	17
25198	17
25199	17
25201	17
25202	17
25204	17
25206	17
25207	17
25208	17
25209	17
25211	17
25212	17
25213	17
25215	17
25216	17
25218	17
25219	17
25220	17
25221	17
25222	17
25223	17
25225	17
25227	17
25228	17
25230	17
25231	17
25232	17
25234	17
25235	17
25236	17
25237	17
25239	17
25242	17
25243	17
25244	17
25246	17
25248	17
25250	17
25252	17
25253	17
25255	17
25256	17
25259	17
25260	17
25262	17
25265	17
25267	17
25268	17
25270	17
25271	17
25273	17
25274	17
25276	17
25280	17
25281	17
25282	17
25283	17
25284	17
25285	17
25286	17
25287	17
25288	17
25289	17
25291	17
25293	17
25295	17
25296	17
25297	17
25298	17
25299	17
25302	17
25304	17
25305	17
25306	17
25308	17
25311	17
25314	17
25316	17
25317	17
25318	17
25319	17
25320	17
25321	17
25324	17
25325	17
25329	17
25330	17
25331	17
25332	17
25333	17
25334	17
25336	17
25337	17
25338	17
25340	17
25342	17
25344	17
25346	17
25347	17
25348	17
25349	17
25350	17
25352	17
25353	17
25354	17
25355	17
25356	17
25358	17
25361	17
25363	17
25364	17
25366	17
25367	17
25368	17
25370	17
25371	17
25372	17
25375	17
25376	17
25379	17
25380	17
25381	17
25385	17
25386	17
25387	17
25389	17
25392	17
25393	17
25394	17
25395	17
25398	17
25400	17
25401	17
25402	17
25404	17
25406	17
25407	17
25408	17
25410	17
25412	17
25413	17
25414	17
25415	17
25416	17
25419	17
25422	17
25424	17
25425	17
25426	17
25428	17
25429	17
25431	17
25435	17
25437	17
25438	17
25440	17
25442	17
25444	17
25445	17
25447	17
25449	17
25450	17
25451	17
25452	17
25454	17
25455	17
25456	17
25457	17
25459	17
25460	17
25462	17
25463	17
25464	17
25465	17
25466	17
25467	17
25468	17
25469	17
25470	17
25471	17
25472	17
25474	17
25475	17
25477	17
25478	17
25479	17
25480	17
25481	17
25482	17
25483	17
25484	17
25486	17
25487	17
25488	17
25490	17
25491	17
25496	17
25497	17
25498	17
25499	17
25501	17
25502	17
25504	17
25505	17
25506	17
25510	17
25512	17
25514	17
25516	17
25517	17
25518	17
25519	17
25520	17
25522	17
25525	17
25526	17
25527	17
25529	17
25532	17
25533	17
25534	17
25535	17
25536	17
25538	17
25541	17
25542	17
25543	17
25544	17
25546	17
25547	17
25548	17
25550	17
25551	17
25552	17
25553	17
25556	17
25558	17
25559	17
25560	17
25561	17
25562	17
25564	17
25567	17
25568	17
25569	17
25570	17
25572	17
25574	17
25575	17
25576	17
25577	17
25580	17
25582	17
25583	17
25586	17
25589	17
25590	17
25591	17
25593	17
25594	17
25596	17
25597	17
25598	17
25600	17
25602	17
25605	17
25606	17
25607	17
25608	17
25609	17
25611	17
25612	17
25613	17
25614	17
25618	17
25619	17
25620	17
25621	17
25623	17
25624	17
25627	17
25628	17
25629	17
25630	17
25632	17
25633	17
25634	17
25635	17
25637	17
25638	17
25642	17
25644	17
25646	17
25649	17
25650	17
25651	17
25652	17
25654	17
25655	17
25657	17
25658	17
25659	17
25661	17
25662	17
25663	17
25664	17
25665	17
25666	17
25668	17
25669	17
25670	17
25672	17
25674	17
25676	17
25677	17
25678	17
25680	17
25681	17
25685	17
25686	17
25688	17
25691	17
25692	17
25694	17
25696	17
25698	17
25699	17
25700	17
25701	17
25704	17
25706	17
25708	17
25709	17
25710	17
25714	17
25717	17
25718	17
25721	17
25722	17
25726	17
25727	17
25732	17
25734	17
25737	17
25738	17
25739	17
25740	17
25741	17
25742	17
25744	17
25745	17
25746	17
25748	17
25749	17
25753	17
25756	17
25758	17
25760	17
25761	17
25763	17
25764	17
25765	17
25769	17
25770	17
25771	17
25772	17
25778	17
25780	17
25782	17
25783	17
25787	17
25790	17
25791	17
25792	17
25793	17
25795	17
25796	17
25797	17
25798	17
25799	17
25800	17
25801	17
25804	17
25805	17
25807	17
25808	17
25810	17
25811	17
25812	17
25814	17
25817	17
25819	17
25820	17
25822	17
25824	17
25825	17
25828	17
25829	17
25830	17
25831	17
25836	17
25837	17
25838	17
25841	17
25842	17
25843	17
25845	17
25846	17
25847	17
25849	17
25850	17
25851	17
25852	17
25854	17
25855	17
25856	17
25857	17
25858	17
25859	17
25861	17
25864	17
25866	17
25867	17
25869	17
25871	17
25872	17
25873	17
25876	17
25878	17
25879	17
25880	17
25881	17
25882	17
25884	17
25885	17
25887	17
25888	17
25890	17
25891	17
25894	17
25896	17
25898	17
25900	17
25902	17
25904	17
25906	17
25908	17
25909	17
25912	17
25913	17
25914	17
25915	17
25916	17
25917	17
25919	17
25921	17
25922	17
25927	17
25929	17
25930	17
25931	17
25932	17
25933	17
25934	17
25936	17
25937	17
25938	17
25941	17
25942	17
25943	17
25944	17
25946	17
25950	17
25951	17
25952	17
25954	17
25956	17
25957	17
25958	17
25959	17
25960	17
25961	17
25965	17
25967	17
25971	17
25972	17
25973	17
25975	17
25976	17
25977	17
25978	17
25979	17
25980	17
25981	17
25984	17
25986	17
25987	17
25988	17
25989	17
25990	17
25991	17
25992	17
25993	17
25995	17
25997	17
25998	17
25999	17
26001	17
26002	17
26005	17
26007	17
26010	17
26011	17
26012	17
26013	17
26014	17
26015	17
26016	17
26018	17
26020	17
26021	17
26022	17
26024	17
26025	17
26026	17
26027	17
26028	17
26029	17
26031	17
26032	17
26033	17
26034	17
26035	17
26037	17
26039	17
26041	17
26042	17
26045	17
26046	17
26047	17
26049	17
26050	17
26051	17
26053	17
26055	17
26057	17
26058	17
26062	17
26065	17
26066	17
26074	17
26075	17
26077	17
26080	17
26081	17
26082	17
26083	17
26084	17
26085	17
26086	17
26087	17
26088	17
26090	17
26091	17
26092	17
26095	17
26099	17
26101	17
26102	17
26104	17
26105	17
26108	17
26109	17
26111	17
26112	17
26113	17
26114	17
26115	17
26116	17
26117	17
26119	17
26120	17
26121	17
26123	17
26124	17
26126	17
26127	17
26128	17
26132	17
26133	17
26134	17
26136	17
26137	17
26138	17
26140	17
26142	17
26144	17
26145	17
26146	17
26147	17
26148	17
26151	17
26152	17
26154	17
26155	17
26158	17
26159	17
26162	17
26163	17
26164	17
26165	17
26168	17
26171	17
26172	17
26174	17
26176	17
26177	17
26179	17
26181	17
26183	17
26185	17
26186	17
26187	17
26193	17
26197	17
26198	17
26200	17
26201	17
26203	17
26204	17
26206	17
26207	17
26208	17
26209	17
26212	17
26213	17
26214	17
26215	17
26216	17
26217	17
26218	17
26220	17
26221	17
26222	17
26227	17
26229	17
26230	17
26233	17
26236	17
26238	17
26244	17
26245	17
26247	17
26249	17
26251	17
26253	17
26254	17
26255	17
26256	17
26257	17
26259	17
26263	17
26264	17
26265	17
26266	17
26267	17
26268	17
26269	17
26270	17
26271	17
26272	17
26273	17
26274	17
26275	17
26279	17
26282	17
26284	17
26287	17
26288	17
26289	17
26291	17
26293	17
26294	17
26295	17
26299	17
26300	17
26301	17
26304	17
26306	17
26313	17
26315	17
26316	17
26317	17
26318	17
26319	17
26325	17
26329	17
26332	17
26336	17
26337	17
26338	17
26339	17
26340	17
26341	17
26343	17
26344	17
26345	17
26348	17
26349	17
26350	17
26351	17
26352	17
26353	17
26354	17
26355	17
26356	17
26357	17
26358	17
26359	17
26360	17
26361	17
26362	17
26363	17
26365	17
26366	17
26368	17
26369	17
26370	17
26371	17
26373	17
26375	17
26376	17
26380	17
26383	17
26385	17
26386	17
26387	17
26389	17
26392	17
26394	17
26395	17
26397	17
26399	17
26401	17
26402	17
26403	17
26404	17
26406	17
26407	17
26410	17
26412	17
26413	17
26414	17
26416	17
26419	17
26420	17
26423	17
26427	17
26428	17
26430	17
26431	17
26435	17
26437	17
26439	17
26440	17
26441	17
26442	17
26443	17
26445	17
26446	17
26449	17
26450	17
26451	17
26452	17
26456	17
26457	17
26461	17
26462	17
26464	17
26465	17
26471	17
26472	17
26482	17
26484	17
26485	17
26489	17
26491	17
26494	17
26495	17
26496	17
26498	17
26502	17
26503	17
26506	17
26507	17
26508	17
26509	17
26510	17
26511	17
26512	17
26513	17
26515	17
26516	17
26517	17
26520	17
26522	17
26526	17
26527	17
26528	17
26529	17
26530	17
26532	17
26534	17
26535	17
26536	17
26537	17
26539	17
26541	17
26542	17
26543	17
26544	17
26547	17
26548	17
26549	17
26550	17
26554	17
26555	17
26561	17
26562	17
26564	17
26565	17
26569	17
26570	17
26573	17
26574	17
26580	17
26581	17
26584	17
26586	17
26587	17
26589	17
26590	17
26592	17
26593	17
26594	17
26595	17
26596	17
26598	17
26599	17
26601	17
26605	17
26606	17
26607	17
26608	17
26609	17
26610	17
26612	17
26614	17
26615	17
26618	17
26620	17
26621	17
26628	17
26629	17
26635	17
26637	17
26638	17
26639	17
26640	17
26644	17
26649	17
26650	17
26651	17
26653	17
26659	17
26660	17
26661	17
26662	17
26664	17
26665	17
26667	17
26669	17
26671	17
26672	17
26675	17
26676	17
26677	17
26679	17
26681	17
26682	17
26684	17
26685	17
26686	17
26688	17
26689	17
26691	17
26693	17
26694	17
26695	17
26698	17
26699	17
26700	17
26701	17
26702	17
26703	17
26704	17
26707	17
26712	17
26713	17
26714	17
26715	17
26716	17
26719	17
26720	17
26722	17
26723	17
26724	17
26727	17
26728	17
26729	17
26735	17
26736	17
26737	17
26738	17
26739	17
26740	17
26742	17
26745	17
26746	17
26749	17
26751	17
26752	17
26753	17
26754	17
26756	17
26757	16
26758	16
26759	16
26761	16
26762	16
26763	16
26767	16
26768	16
26770	16
26771	16
26773	16
26774	16
26776	16
26778	16
26780	16
26781	16
26784	16
26785	16
26789	16
26790	16
26791	16
26792	16
26793	16
26794	16
26796	16
26798	16
26800	16
26801	16
26802	16
26803	16
26804	16
26807	16
26808	16
26809	16
26810	16
26813	16
26814	16
26816	16
26817	16
26818	16
26820	16
26821	16
26822	16
26823	16
26824	16
26825	16
26826	16
26827	16
26829	16
26831	16
26833	16
26835	16
26836	16
26839	16
26841	16
26845	16
26846	16
26849	16
26851	16
26854	16
26856	16
26858	16
26860	16
26862	16
26864	16
26866	16
26867	16
26869	16
26871	16
26873	16
26874	16
26875	16
26876	16
26878	16
26880	16
26881	16
26882	16
26883	16
26884	16
26885	16
26887	16
26888	16
26891	16
26892	16
26893	16
26895	16
26896	16
26897	16
26898	16
26900	16
26901	16
26902	16
26904	16
26905	16
26906	16
26907	16
26908	16
26910	16
26911	16
26912	16
26913	16
26915	16
26916	16
26919	16
26921	16
26922	16
26923	16
26924	16
26925	16
26927	16
26928	16
26929	16
26931	16
26934	16
26937	16
26940	16
26941	16
26943	16
26944	16
26945	16
26947	16
26948	16
26952	16
26954	16
26955	16
26956	16
26959	16
26961	16
26964	16
26965	16
26967	16
26968	16
26969	16
26970	16
26972	16
26973	16
26974	16
26976	16
26978	16
26979	16
26980	16
26984	16
26985	16
26989	16
26990	16
26994	16
26995	16
26997	16
26998	16
26999	16
27000	16
27001	16
27005	16
27006	16
27008	16
27009	16
27010	16
27015	16
27017	16
27018	16
27019	16
27020	16
27021	16
27023	16
27028	16
27030	16
27031	16
27032	16
27033	16
27034	16
27036	16
27038	16
27039	16
27041	16
27043	16
27045	16
27046	16
27047	16
27048	16
27049	16
27051	16
27052	16
27054	16
27055	16
27056	16
27057	16
27059	16
27060	16
27061	16
27062	16
27064	16
27065	16
27066	16
27067	16
27068	16
27069	16
27070	16
27072	16
27073	16
27074	16
27078	16
27080	16
27081	16
27082	16
27083	16
27084	16
27085	16
27086	16
27087	16
27088	16
27089	16
27092	16
27093	16
27094	16
27095	16
27097	16
27099	16
27101	16
27104	16
27105	16
27106	16
27107	16
27108	16
27109	16
27111	16
27112	16
27113	16
27114	16
27115	16
27116	16
27118	16
27119	16
27120	16
27121	16
27123	16
27124	16
27125	16
27127	16
27130	16
27131	16
27133	16
27134	16
27136	16
27139	16
27142	16
27144	16
27145	16
27146	16
27147	16
27150	16
27151	16
27152	16
27155	16
27157	16
27160	16
27161	16
27162	16
27163	16
27165	16
27166	16
27167	16
27168	16
27171	16
27173	16
27174	16
27177	16
27180	16
27181	16
27182	16
27183	16
27186	16
27187	16
27188	16
27189	16
27191	16
27192	16
27198	16
27199	16
27200	16
27201	16
27202	16
27203	16
27204	16
27205	16
27206	16
27208	16
27209	16
27210	16
27211	16
27212	16
27213	16
27214	16
27215	16
27216	16
27217	16
27218	16
27219	16
27222	16
27223	16
27224	16
27225	16
27226	16
27228	16
27230	16
27231	16
27233	16
27235	16
27237	16
27238	16
27239	16
27240	16
27241	16
27242	16
27243	16
27244	16
27246	16
27247	16
27248	16
27252	16
27253	16
27254	16
27255	16
27256	16
27258	16
27259	16
27260	16
27261	16
27263	16
27264	16
27265	16
27266	16
27267	16
27271	16
27272	16
27274	16
27275	16
27276	16
27277	16
27278	16
27280	16
27281	16
27282	16
27283	16
27284	16
27285	16
27286	16
27287	16
27288	16
27289	16
27290	16
27292	16
27293	16
27294	16
27295	16
27296	16
27297	16
27299	16
27300	16
27301	16
27302	16
27303	16
27305	16
27307	16
27309	16
27310	16
27311	16
27312	16
27313	16
27315	16
27316	16
27319	16
27320	16
27322	16
27323	16
27324	16
27326	16
27327	16
27328	16
27329	16
27331	16
27332	16
27334	16
27337	16
27339	16
27340	16
27341	16
27344	16
27346	16
27348	16
27349	16
27350	16
27354	16
27355	16
27356	16
27357	16
27359	16
27360	16
27362	16
27364	16
27366	16
27367	16
27368	16
27369	16
27371	16
27372	16
27373	16
27376	16
27377	16
27379	16
27380	16
27381	16
27382	16
27383	16
27384	16
27385	16
27386	16
27388	16
27391	16
27392	16
27393	16
27394	16
27398	16
27399	16
27400	16
27401	16
27402	16
27406	16
27411	16
27413	16
27415	16
27417	16
27418	16
27419	16
27420	16
27421	16
27426	16
27427	16
27428	16
27430	16
27432	16
27433	16
27434	16
27435	16
27436	16
27437	16
27438	16
27439	16
27442	16
27443	16
27444	16
27445	16
27446	16
27447	16
27448	16
27449	16
27451	16
27455	16
27456	16
27457	16
27458	16
27460	16
27461	16
27462	16
27466	16
27467	16
27468	16
27470	16
27471	16
27472	16
27473	16
27474	16
27476	16
27477	16
27478	16
27480	16
27481	16
27482	16
27483	16
27484	16
27487	16
27488	16
27489	16
27492	16
27493	16
27494	16
27496	16
27497	16
27498	16
27500	16
27502	16
27503	16
27506	16
27507	16
27508	16
27512	16
27513	16
27514	16
27515	16
27516	16
27518	16
27519	16
27520	16
27521	16
27523	16
27524	16
27525	16
27527	16
27530	16
27531	16
27533	16
27534	16
27535	16
27536	16
27537	16
27538	16
27539	16
27540	16
27541	16
27542	16
27543	16
27545	16
27546	16
27547	16
27548	16
27549	16
27551	16
27552	16
27556	16
27559	16
27561	16
27562	16
27563	16
27564	16
27565	16
27566	16
27567	16
27568	16
27569	16
27572	16
27573	16
27576	16
27577	16
27578	16
27579	16
27580	16
27581	16
27582	16
27584	16
27586	16
27588	16
27591	16
27592	16
27594	16
27596	16
27597	16
27598	16
27599	16
27602	16
27603	16
27604	16
27606	16
27608	16
27609	16
27610	16
27611	16
27612	16
27613	16
27614	16
27615	16
27617	16
27619	16
27621	16
27623	16
27625	16
27626	16
27628	16
27629	16
27630	16
27632	16
27633	16
27634	16
27635	16
27636	16
27638	16
27639	16
27642	16
27643	16
27644	16
27646	16
27647	16
27649	16
27650	16
27651	16
27652	16
27653	16
27654	16
27655	16
27656	16
27657	16
27658	16
27660	16
27662	16
27664	16
27667	16
27668	16
27669	16
27670	16
27673	16
27674	16
27675	16
27676	16
27677	16
27678	16
27680	16
27681	16
27683	16
27684	16
27685	16
27686	16
27687	16
27689	16
27690	16
27691	16
27692	16
27693	16
27694	16
27695	16
27696	16
27698	16
27699	16
27700	16
27702	16
27703	16
27704	16
27705	16
27706	16
27707	16
27708	16
27710	16
27711	16
27714	16
27715	16
27716	16
27719	16
27720	16
27725	16
27726	16
27727	16
27728	16
27729	16
27730	16
27731	16
27732	16
27733	16
27734	16
27738	16
27739	16
27741	16
27742	16
27747	16
27748	16
27750	16
27751	16
27753	16
27754	16
27755	16
27757	16
27758	16
27761	16
27763	16
27765	16
27766	16
27767	16
27768	16
27770	16
27771	16
27772	16
27774	16
27775	16
27776	16
27777	16
27778	16
27779	16
27780	16
27784	16
27785	16
27786	16
27787	16
27788	16
27789	16
27790	16
27793	16
27796	16
27798	16
27799	16
27804	16
27805	16
27807	16
27808	16
27811	16
27812	16
27813	16
27814	16
27816	16
27817	16
27819	16
27821	16
27822	16
27823	16
27824	16
27825	16
27828	16
27829	16
27831	16
27832	16
27833	16
27834	16
27836	16
27840	16
27841	16
27842	16
27845	16
27846	16
27847	16
27848	16
27849	16
27850	16
27852	16
27853	16
27855	16
27856	16
27858	16
27859	16
27862	16
27864	16
27865	16
27869	16
27870	16
27872	16
27875	16
27878	16
27880	16
27882	16
27883	16
27884	16
27885	16
27888	16
27889	16
27890	16
27892	16
27893	16
27894	16
27897	16
27898	16
27899	16
27900	16
27904	16
27905	16
27906	16
27908	16
27912	16
27913	16
27914	16
27915	16
27917	16
27918	16
27919	16
27920	16
27921	16
27922	16
27924	16
27925	16
27927	16
27928	16
27929	16
27930	16
27931	16
27932	16
27933	16
27936	16
27937	16
27938	16
27940	16
27941	16
27942	16
27944	16
27945	16
27946	16
27947	16
27948	16
27949	16
27950	16
27951	16
27954	16
27955	16
27956	16
27957	16
27958	16
27959	16
27960	16
27963	16
27964	16
27965	16
27966	16
27971	16
27972	16
27973	16
27975	16
27977	16
27979	16
27981	16
27983	16
27984	16
27985	16
27986	16
27990	16
27992	16
27994	16
27997	16
27999	16
28000	16
28001	16
28002	16
28003	16
28004	16
28006	16
28007	16
28009	16
28011	16
28012	16
28015	16
28016	16
28017	16
28019	16
28020	16
28021	16
28024	16
28025	16
28026	16
28027	16
28028	16
28029	16
28030	16
28031	16
28032	16
28033	16
28034	16
28036	16
28038	16
28040	16
28042	16
28045	16
28046	16
28048	16
28050	16
28053	16
28054	16
28056	16
28057	16
28058	16
28060	16
28061	16
28063	16
28064	16
28066	16
28067	16
28068	16
28070	16
28071	16
28072	16
28074	16
28075	16
28076	16
28077	16
28078	16
28080	16
28082	16
28084	16
28085	16
28086	16
28087	16
28090	16
28092	16
28093	16
28094	16
28095	16
28097	16
28099	16
28100	16
28101	16
28102	16
28106	16
28109	16
28110	16
28111	16
28112	16
28113	16
28115	16
28116	16
28117	16
28118	16
28119	16
28120	16
28121	16
28122	16
28123	16
28124	16
28125	16
28126	16
28127	16
28130	16
28131	16
28132	16
28133	16
28134	16
28136	16
28137	16
28140	16
28141	16
28142	16
28144	16
28146	16
28147	16
28148	16
28151	16
28152	16
28154	16
28155	16
28156	16
28159	16
28160	16
28161	16
28163	16
28165	16
28166	16
28168	16
28170	16
28171	16
28172	16
28173	16
28174	16
28176	16
28177	16
28178	16
28179	16
28181	16
28182	16
28183	16
28184	16
28185	16
28187	16
28188	16
28189	16
28191	16
28192	16
28193	16
28194	16
28195	16
28196	16
28197	16
28199	16
28200	16
28201	16
28202	16
28204	16
28205	16
28207	16
28208	16
28209	16
28210	16
28211	16
28212	16
28215	16
28216	16
28218	16
28220	16
28221	16
28222	16
28223	16
28225	16
28226	16
28227	16
28228	16
28229	16
28230	16
28231	16
28232	16
28233	16
28234	16
28236	16
28239	16
28241	16
28242	16
28243	16
28244	16
28245	16
28247	16
28248	16
28249	16
28250	16
28251	16
28253	16
28257	16
28258	16
28259	16
28260	16
28261	16
28262	16
28263	16
28264	16
28265	16
28266	16
28267	16
28268	16
28269	16
28270	16
28271	16
28274	16
28276	16
28277	16
28279	16
28282	16
28283	16
28284	16
28285	16
28288	16
28289	16
28291	16
28295	16
28296	16
28297	16
28299	16
28300	16
28301	16
28302	16
28304	16
28305	16
28306	16
28307	16
28308	16
28312	16
28313	16
28314	16
28315	16
28317	16
28321	16
28323	16
28324	16
28325	16
28327	16
28328	16
28330	16
28333	16
28337	16
28338	16
28342	16
28343	16
28344	16
28345	16
28346	16
28347	16
28348	16
28351	16
28352	16
28354	16
28355	16
28358	16
28359	16
28362	16
28363	16
28364	16
28367	16
28368	16
28369	16
28370	16
28372	16
28373	16
28376	16
28378	16
28380	16
28381	16
28383	16
28384	16
28386	16
28387	16
28388	16
28390	16
28392	16
28394	16
28397	16
28398	16
28402	16
28403	16
28407	16
28408	16
28410	16
28412	16
28413	16
28416	16
28417	16
28421	16
28424	16
28425	16
28426	16
28427	16
28428	16
28429	16
28430	16
28431	16
28432	16
28433	16
28435	16
28439	16
28440	16
28443	16
28447	16
28448	16
28449	16
28454	16
28456	16
28457	16
28458	16
28459	16
28460	16
28465	16
28466	16
28467	16
28468	16
28469	16
28470	16
28471	16
28472	16
28473	16
28475	16
28478	16
28483	16
28485	16
28486	16
28487	16
28491	16
28494	16
28496	16
28498	16
28500	16
28501	16
28503	16
28505	16
28506	16
28507	16
28510	16
28511	16
28512	16
28513	16
28515	16
28516	16
28517	16
28521	16
28522	16
28523	16
28525	16
28526	16
28528	16
28529	16
28530	16
28531	16
28532	16
28534	16
28535	16
28537	16
28538	16
28539	16
28541	16
28543	16
28544	16
28546	16
28547	16
28548	16
28549	16
28550	16
28552	16
28555	16
28556	16
28558	16
28559	16
28560	16
28561	16
28563	16
28564	16
28566	16
28567	16
28568	16
28569	16
28570	16
28571	16
28575	16
28577	16
28579	16
28581	16
28582	16
28584	16
28586	16
28587	16
28588	16
28589	16
28590	16
28591	16
28594	16
28595	16
28596	16
28597	16
28598	16
28599	16
28602	16
28604	16
28605	16
28606	16
28607	16
28608	16
28611	16
28613	16
28614	16
28616	16
28617	16
28619	16
28620	16
28621	16
28622	16
28625	16
28626	16
28629	16
28632	16
28633	16
28635	16
28637	16
28638	16
28640	16
28642	16
28644	16
28647	16
28652	16
28655	16
28658	16
28664	16
28667	16
28669	16
28670	16
28671	16
28672	16
28673	16
28675	16
28677	16
28680	16
28681	16
28684	16
28686	16
28689	16
28692	16
28693	16
28697	16
28698	16
28700	16
28703	16
28708	16
28712	16
28715	16
28718	16
28721	16
28724	16
28727	16
28728	16
28729	16
28733	16
28735	16
28736	16
28737	16
28738	16
28740	16
28742	16
28743	16
28744	16
28745	16
28749	16
28750	16
28754	16
28755	16
28756	16
28757	16
28758	16
28759	16
28760	16
28763	16
28764	16
28765	16
28767	16
28769	16
28770	16
28771	16
28773	16
28774	16
28776	16
28778	16
28781	16
28782	16
28785	16
28787	16
28788	16
28790	16
28791	16
28793	16
28794	16
28795	16
28796	16
28797	16
28798	16
28799	16
28800	16
28801	16
28804	16
28805	16
28806	16
28809	16
28810	16
28812	16
28815	16
28816	16
28817	16
28818	16
28821	16
28822	16
28824	16
28826	16
28828	16
28829	16
28830	16
28831	16
28833	16
28834	16
28835	16
28836	16
28837	16
28838	16
28839	16
28841	16
28842	16
28843	16
28844	16
28845	16
28846	16
28847	16
28848	16
28849	16
28851	16
28853	16
28856	16
28858	16
28859	16
28860	16
28861	16
28862	16
28863	16
28864	16
28867	16
28869	16
28870	16
28873	16
28874	16
28875	16
28877	16
28878	16
28879	16
28881	16
28882	16
28883	16
28884	16
28885	16
28887	16
28892	16
28893	16
28894	16
28897	16
28898	16
28899	16
28900	16
28901	16
28902	16
28903	16
28904	16
28905	16
28908	16
28909	16
28912	16
28914	16
28916	16
28921	16
28922	16
28923	16
28925	16
28926	16
28928	16
28930	16
28931	16
28932	16
28934	16
28935	16
28937	16
28938	16
28939	16
28941	16
28942	16
28944	16
28945	16
28946	16
28947	16
28948	16
28951	16
28952	16
28953	16
28955	16
28956	16
28959	16
28960	16
28965	16
28967	16
28968	16
28970	16
28972	16
28975	16
28978	16
28979	16
28980	16
28982	16
28983	16
28984	16
28985	16
28987	16
28990	16
28994	16
28995	16
28997	16
28998	16
29003	16
29004	16
29005	16
29009	16
29010	16
29013	16
29014	16
29015	16
29016	16
29018	16
29019	16
29020	16
29021	16
29022	16
29023	16
29026	16
29027	16
29028	16
29029	16
29032	16
29035	16
29036	16
29037	16
29038	16
29039	16
29041	16
29043	16
29044	16
29045	16
29050	16
29051	16
29052	16
29053	16
29056	16
29058	16
29059	16
29060	16
29063	16
29066	16
29071	16
29072	16
29073	16
29074	16
29075	16
29077	16
29078	16
29080	16
29081	16
29082	16
29083	16
29084	16
29086	16
29087	16
29088	16
29089	16
29091	16
29093	16
29094	16
29098	16
29100	16
29101	16
29104	16
29106	16
29107	16
29108	16
29111	16
29114	16
29115	16
29117	16
29118	16
29119	16
29120	16
29121	16
29123	16
29125	16
29127	16
29128	16
29129	16
29131	16
29132	16
29133	16
29136	16
29137	16
29138	16
29139	16
29140	16
29142	16
29143	16
29146	16
29147	16
29148	16
29149	16
29150	16
29155	16
29156	16
29157	16
29158	16
29161	16
29162	16
29164	16
29165	16
29166	16
29171	16
29172	16
29173	16
29174	16
29176	16
29177	16
29180	16
29182	16
29183	16
29184	16
29186	16
29187	16
29190	16
29191	16
29193	16
29194	16
29195	16
29196	16
29197	16
29198	16
29199	16
29200	16
29202	16
29205	16
29206	16
29210	16
29211	16
29212	16
29213	16
29214	16
29215	16
29217	16
29219	16
29220	16
29221	16
29223	16
29226	16
29231	16
29233	16
29234	16
29236	16
29244	16
29245	16
29246	16
29247	16
29250	16
29254	16
29255	16
29256	16
29257	16
29260	16
29262	16
29263	16
29265	16
29267	16
29268	16
29272	16
29273	16
29274	16
29277	16
29282	16
29283	16
29284	16
29286	16
29287	16
29288	16
29289	16
29290	16
29291	16
29292	16
29297	16
29298	16
29299	16
29300	16
29302	16
29303	16
29304	16
29307	16
29310	16
29311	16
29314	16
29315	16
29317	16
29319	16
29320	16
29326	16
29327	16
29328	16
29329	16
29331	16
29332	16
29333	16
29334	16
29336	16
29338	16
29339	16
29341	16
29342	16
29344	16
29345	16
29346	16
29348	16
29349	16
29350	16
29351	16
29352	16
29353	16
29354	16
29355	16
29356	16
29358	16
29359	16
29361	16
29362	16
29363	16
29364	16
29365	16
29366	16
29367	16
29369	16
29371	16
29374	16
29375	16
29377	16
29378	16
29380	16
29383	16
29384	16
29385	16
29388	16
29389	16
29390	16
29391	16
29395	16
29396	16
29397	16
29399	16
29400	16
29401	16
29403	16
29405	16
29408	16
29412	16
29413	16
29414	16
29415	16
29416	16
29417	16
29418	16
29421	16
29422	16
29424	16
29426	16
29427	16
29428	16
29429	16
29430	16
29431	16
29432	16
29433	16
29434	16
29435	16
29436	16
29438	16
29441	16
29444	16
29449	16
29450	16
29451	16
29452	16
29454	16
29456	16
29458	16
29463	16
29465	16
29469	16
29471	16
29475	16
29477	16
29479	16
29480	16
29481	16
29482	15
29484	15
29486	15
29487	15
29490	15
29492	15
29494	15
29495	15
29496	15
29497	15
29499	15
29501	15
29502	15
29503	15
29506	15
29508	15
29509	15
29512	15
29513	15
29514	15
29516	15
29518	15
29519	15
29520	15
29524	15
29525	15
29526	15
29528	15
29530	15
29531	15
29532	15
29533	15
29535	15
29537	15
29538	15
29540	15
29543	15
29547	15
29548	15
29549	15
29550	15
29551	15
29553	15
29554	15
29555	15
29558	15
29559	15
29560	15
29561	15
29562	15
29564	15
29565	15
29566	15
29567	15
29568	15
29570	15
29571	15
29574	15
29575	15
29576	15
29579	15
29580	15
29581	15
29582	15
29583	15
29584	15
29585	15
29586	15
29587	15
29589	15
29590	15
29591	15
29592	15
29594	15
29595	15
29597	15
29598	15
29600	15
29601	15
29602	15
29603	15
29604	15
29606	15
29607	15
29608	15
29611	15
29612	15
29613	15
29614	15
29615	15
29616	15
29618	15
29619	15
29621	15
29624	15
29625	15
29626	15
29627	15
29629	15
29631	15
29632	15
29633	15
29635	15
29636	15
29637	15
29638	15
29639	15
29640	15
29641	15
29643	15
29644	15
29645	15
29646	15
29649	15
29650	15
29651	15
29652	15
29654	15
29655	15
29656	15
29657	15
29659	15
29660	15
29661	15
29662	15
29663	15
29664	15
29665	15
29666	15
29668	15
29669	15
29671	15
29672	15
29674	15
29675	15
29676	15
29679	15
29680	15
29681	15
29682	15
29683	15
29685	15
29686	15
29689	15
29690	15
29691	15
29693	15
29695	15
29696	15
29697	15
29698	15
29699	15
29700	15
29701	15
29702	15
29704	15
29705	15
29706	15
29707	15
29708	15
29709	15
29712	15
29713	15
29714	15
29715	15
29716	15
29717	15
29718	15
29719	15
29721	15
29722	15
29723	15
29724	15
29726	15
29727	15
29728	15
29729	15
29731	15
29732	15
29733	15
29735	15
29738	15
29740	15
29741	15
29743	15
29745	15
29746	15
29747	15
29748	15
29750	15
29751	15
29752	15
29753	15
29754	15
29755	15
29756	15
29757	15
29759	15
29760	15
29762	15
29763	15
29764	15
29766	15
29769	15
29770	15
29771	15
29773	15
29778	15
29779	15
29781	15
29782	15
29783	15
29784	15
29787	15
29788	15
29789	15
29790	15
29792	15
29793	15
29795	15
29796	15
29797	15
29798	15
29800	15
29801	15
29802	15
29803	15
29804	15
29805	15
29807	15
29808	15
29815	15
29816	15
29817	15
29818	15
29819	15
29820	15
29821	15
29822	15
29824	15
29825	15
29827	15
29829	15
29831	15
29832	15
29835	15
29836	15
29837	15
29841	15
29842	15
29846	15
29848	15
29849	15
29850	15
29851	15
29852	15
29854	15
29855	15
29857	15
29858	15
29859	15
29862	15
29863	15
29864	15
29865	15
29866	15
29867	15
29869	15
29870	15
29871	15
29873	15
29875	15
29876	15
29878	15
29879	15
29882	15
29883	15
29885	15
29889	15
29890	15
29891	15
29892	15
29893	15
29894	15
29896	15
29898	15
29899	15
29900	15
29903	15
29904	15
29905	15
29907	15
29908	15
29909	15
29910	15
29911	15
29912	15
29913	15
29914	15
29915	15
29916	15
29918	15
29920	15
29922	15
29923	15
29924	15
29925	15
29927	15
29928	15
29929	15
29930	15
29931	15
29933	15
29934	15
29935	15
29936	15
29937	15
29938	15
29939	15
29940	15
29941	15
29943	15
29944	15
29945	15
29946	15
29949	15
29950	15
29951	15
29953	15
29955	15
29956	15
29957	15
29959	15
29960	15
29961	15
29962	15
29963	15
29964	15
29965	15
29967	15
29968	15
29969	15
29971	15
29972	15
29973	15
29974	15
29975	15
29976	15
29978	15
29979	15
29981	15
29982	15
29983	15
29985	15
29987	15
29990	15
29991	15
29992	15
29993	15
29994	15
29997	15
29998	15
29999	15
30000	15
30001	15
30004	15
30005	15
30007	15
30008	15
30009	15
30012	15
30014	15
30015	15
30016	15
30017	15
30018	15
30019	15
30020	15
30022	15
30023	15
30025	15
30026	15
30027	15
30028	15
30030	15
30031	15
30032	15
30034	15
30036	15
30038	15
30041	15
30042	15
30043	15
30044	15
30045	15
30046	15
30047	15
30048	15
30049	15
30050	15
30051	15
30052	15
30054	15
30056	15
30059	15
30060	15
30061	15
30062	15
30063	15
30066	15
30067	15
30068	15
30070	15
30072	15
30073	15
30074	15
30075	15
30076	15
30078	15
30079	15
30080	15
30081	15
30082	15
30083	15
30084	15
30085	15
30088	15
30089	15
30092	15
30093	15
30095	15
30097	15
30098	15
30099	15
30104	15
30105	15
30106	15
30107	15
30108	15
30109	15
30110	15
30111	15
30112	15
30114	15
30115	15
30116	15
30119	15
30120	15
30121	15
30122	15
30123	15
30125	15
30128	15
30129	15
30130	15
30131	15
30134	15
30135	15
30136	15
30137	15
30138	15
30140	15
30141	15
30144	15
30148	15
30149	15
30150	15
30154	15
30158	15
30159	15
30160	15
30161	15
30163	15
30166	15
30167	15
30168	15
30169	15
30170	15
30172	15
30173	15
30174	15
30175	15
30177	15
30179	15
30180	15
30181	15
30183	15
30184	15
30185	15
30186	15
30187	15
30188	15
30189	15
30190	15
30191	15
30194	15
30195	15
30197	15
30198	15
30199	15
30200	15
30201	15
30202	15
30206	15
30207	15
30208	15
30209	15
30212	15
30213	15
30214	15
30219	15
30220	15
30221	15
30223	15
30224	15
30225	15
30226	15
30227	15
30228	15
30230	15
30231	15
30232	15
30234	15
30235	15
30236	15
30239	15
30240	15
30241	15
30242	15
30243	15
30244	15
30245	15
30247	15
30249	15
30250	15
30251	15
30252	15
30253	15
30255	15
30256	15
30259	15
30261	15
30262	15
30263	15
30264	15
30265	15
30266	15
30268	15
30271	15
30272	15
30274	15
30276	15
30277	15
30278	15
30279	15
30280	15
30283	15
30286	15
30287	15
30289	15
30290	15
30291	15
30292	15
30293	15
30295	15
30296	15
30297	15
30298	15
30300	15
30301	15
30302	15
30303	15
30304	15
30305	15
30306	15
30308	15
30309	15
30311	15
30312	15
30314	15
30315	15
30317	15
30318	15
30319	15
30320	15
30322	15
30323	15
30324	15
30326	15
30327	15
30329	15
30330	15
30331	15
30332	15
30334	15
30335	15
30336	15
30337	15
30338	15
30339	15
30340	15
30341	15
30342	15
30343	15
30344	15
30348	15
30349	15
30351	15
30353	15
30354	15
30356	15
30357	15
30361	15
30362	15
30363	15
30364	15
30367	15
30371	15
30372	15
30375	15
30377	15
30378	15
30381	15
30382	15
30384	15
30385	15
30386	15
30387	15
30388	15
30392	15
30394	15
30395	15
30396	15
30398	15
30401	15
30403	15
30405	15
30406	15
30407	15
30408	15
30409	15
30410	15
30411	15
30414	15
30415	15
30416	15
30419	15
30422	15
30423	15
30427	15
30428	15
30430	15
30432	15
30433	15
30435	15
30437	15
30438	15
30439	15
30440	15
30441	15
30442	15
30443	15
30444	15
30445	15
30446	15
30447	15
30448	15
30449	15
30451	15
30452	15
30453	15
30456	15
30458	15
30459	15
30460	15
30461	15
30462	15
30463	15
30464	15
30465	15
30466	15
30467	15
30468	15
30469	15
30472	15
30473	15
30474	15
30475	15
30476	15
30479	15
30480	15
30482	15
30484	15
30487	15
30488	15
30491	15
30492	15
30493	15
30494	15
30496	15
30497	15
30498	15
30499	15
30500	15
30501	15
30502	15
30504	15
30507	15
30508	15
30510	15
30511	15
30513	15
30514	15
30515	15
30516	15
30518	15
30519	15
30521	15
30523	15
30525	15
30527	15
30528	15
30529	15
30532	15
30533	15
30534	15
30536	15
30537	15
30539	15
30540	15
30543	15
30545	15
30546	15
30549	15
30552	15
30554	15
30557	15
30558	15
30560	15
30562	15
30563	15
30565	15
30566	15
30567	15
30568	15
30569	15
30570	15
30571	15
30575	15
30576	15
30577	15
30578	15
30579	15
30581	15
30584	15
30585	15
30586	15
30588	15
30589	15
30590	15
30591	15
30592	15
30594	15
30595	15
30597	15
30598	15
30602	15
30603	15
30604	15
30605	15
30606	15
30607	15
30609	15
30611	15
30612	15
30613	15
30614	15
30616	15
30617	15
30618	15
30619	15
30620	15
30621	15
30622	15
30623	15
30624	15
30625	15
30626	15
30627	15
30628	15
30629	15
30630	15
30632	15
30633	15
30634	15
30636	15
30638	15
30640	15
30641	15
30642	15
30644	15
30645	15
30647	15
30648	15
30650	15
30654	15
30655	15
30656	15
30657	15
30659	15
30660	15
30661	15
30663	15
30664	15
30667	15
30671	15
30672	15
30675	15
30676	15
30680	15
30681	15
30684	15
30685	15
30686	15
30687	15
30688	15
30689	15
30691	15
30692	15
30693	15
30694	15
30695	15
30700	15
30701	15
30702	15
30704	15
30706	15
30707	15
30709	15
30711	15
30712	15
30714	15
30716	15
30717	15
30719	15
30720	15
30721	15
30724	15
30726	15
30727	15
30730	15
30731	15
30732	15
30734	15
30735	15
30737	15
30738	15
30739	15
30740	15
30743	15
30748	15
30749	15
30750	15
30751	15
30753	15
30754	15
30755	15
30756	15
30761	15
30763	15
30764	15
30766	15
30767	15
30769	15
30771	15
30772	15
30773	15
30774	15
30776	15
30778	15
30779	15
30780	15
30781	15
30782	15
30783	15
30784	15
30785	15
30787	15
30788	15
30789	15
30790	15
30791	15
30793	15
30794	15
30795	15
30796	15
30797	15
30798	15
30799	15
30804	15
30808	15
30809	15
30813	15
30814	15
30817	15
30818	15
30820	15
30821	15
30822	15
30823	15
30825	15
30826	15
30827	15
30828	15
30829	15
30830	15
30831	15
30832	15
30834	15
30835	15
30838	15
30840	15
30842	15
30843	15
30844	15
30846	15
30848	15
30850	15
30851	15
30853	15
30857	15
30858	15
30859	15
30860	15
30861	15
30863	15
30866	15
30867	15
30869	15
30871	15
30874	15
30876	15
30877	15
30878	15
30879	15
30880	15
30881	15
30884	15
30885	15
30887	15
30888	15
30893	15
30894	15
30896	15
30897	15
30899	15
30900	15
30902	15
30903	15
30904	15
30905	15
30907	15
30910	15
30914	15
30915	15
30916	15
30917	15
30922	15
30923	15
30925	15
30926	15
30928	15
30929	15
30930	15
30931	15
30934	15
30936	15
30938	15
30939	15
30940	15
30942	15
30943	15
30946	15
30951	15
30953	15
30958	15
30961	15
30962	15
30963	15
30965	15
30966	15
30967	15
30968	15
30969	15
30970	15
30971	15
30972	15
30973	15
30974	15
30977	15
30979	15
30980	15
30981	15
30982	15
30985	15
30986	15
30987	15
30988	15
30991	15
30992	15
30994	15
30995	15
30996	15
30999	15
31000	15
31001	15
31002	15
31004	15
31005	15
31006	15
31008	15
31009	15
31010	15
31012	15
31013	15
31014	15
31015	15
31017	15
31020	15
31022	15
31023	15
31024	15
31025	15
31028	15
31029	15
31032	15
31037	15
31038	15
31039	15
31040	15
31041	15
31042	15
31045	15
31047	15
31048	15
31049	15
31054	15
31055	15
31056	15
31058	15
31059	15
31062	15
31064	15
31065	15
31066	15
31067	15
31068	15
31069	15
31071	15
31073	15
31074	15
31075	15
31076	15
31077	15
31080	15
31084	15
31085	15
31088	15
31089	15
31090	15
31091	15
31092	15
31093	15
31095	15
31096	15
31097	15
31098	15
31102	15
31103	15
31104	15
31106	15
31107	15
31110	15
31113	15
31114	15
31115	15
31116	15
31119	15
31120	15
31121	15
31122	15
31123	15
31124	15
31125	15
31127	15
31129	15
31130	15
31131	15
31132	15
31136	15
31138	15
31140	15
31143	15
31144	15
31145	15
31146	15
31149	15
31150	15
31151	15
31153	15
31157	15
31158	15
31160	15
31161	15
31162	15
31163	15
31165	15
31166	15
31167	15
31169	15
31170	15
31171	15
31172	15
31173	15
31175	15
31179	15
31180	15
31181	15
31182	15
31183	15
31185	15
31186	15
31187	15
31189	15
31190	15
31191	15
31192	15
31193	15
31194	15
31195	15
31197	15
31201	15
31202	15
31205	15
31206	15
31207	15
31209	15
31210	15
31212	15
31213	15
31215	15
31217	15
31219	15
31220	15
31222	15
31224	15
31225	15
31226	15
31230	15
31231	15
31234	15
31235	15
31236	15
31240	15
31245	15
31246	15
31247	15
31253	15
31259	15
31261	15
31264	15
31265	15
31266	15
31269	15
31271	15
31272	15
31273	15
31274	15
31280	15
31281	15
31282	15
31283	15
31284	15
31285	15
31286	15
31287	15
31288	15
31289	15
31290	15
31292	15
31293	15
31295	15
31297	15
31298	15
31299	15
31301	15
31302	15
31303	15
31304	15
31306	15
31309	15
31311	15
31317	15
31318	15
31321	15
31322	15
31323	15
31324	15
31325	15
31327	15
31328	15
31330	15
31332	15
31334	15
31337	15
31338	15
31340	15
31343	15
31345	15
31346	15
31348	15
31350	15
31352	15
31353	15
31354	15
31357	15
31358	15
31366	15
31367	15
31368	15
31369	15
31372	15
31374	15
31375	15
31376	15
31377	15
31378	15
31379	15
31380	15
31381	15
31382	15
31383	15
31385	15
31386	15
31387	15
31389	15
31390	15
31393	15
31396	15
31397	15
31398	15
31399	15
31400	15
31402	15
31403	15
31404	15
31406	15
31407	15
31408	15
31409	15
31410	15
31411	15
31413	15
31415	15
31416	15
31417	15
31418	15
31419	15
31420	15
31423	15
31424	15
31425	15
31429	15
31430	15
31431	15
31433	15
31436	15
31437	15
31438	15
31439	15
31440	15
31449	15
31450	15
31452	15
31453	15
31454	15
31456	15
31459	15
31460	15
31461	15
31462	15
31464	15
31465	15
31466	15
31470	15
31472	15
31477	15
31480	15
31481	15
31482	15
31483	15
31486	15
31488	15
31489	15
31492	15
31493	15
31495	15
31497	15
31498	15
31500	15
31504	15
31505	15
31506	15
31507	15
31508	15
31509	15
31510	15
31511	15
31513	15
31515	15
31516	15
31517	15
31518	15
31519	15
31522	15
31523	15
31527	15
31528	15
31530	15
31531	15
31532	15
31533	15
31536	15
31538	15
31539	15
31541	15
31542	15
31544	15
31547	15
31548	15
31549	15
31550	15
31551	15
31554	15
31555	15
31556	15
31559	15
31562	15
31563	15
31566	15
31567	15
31568	15
31569	15
31570	15
31571	15
31575	15
31576	15
31578	15
31580	15
31584	15
31585	15
31586	15
31587	15
31588	15
31589	15
31590	15
31591	15
31593	15
31595	15
31597	15
31598	15
31599	15
31601	15
31603	15
31604	15
31606	15
31608	15
31609	15
31610	15
31611	15
31615	15
31618	15
31619	15
31623	15
31624	15
31625	15
31627	15
31629	15
31630	15
31634	15
31636	15
31637	15
31638	15
31639	15
31640	15
31641	15
31643	15
31652	15
31653	15
31654	15
31655	15
31656	15
31657	15
31658	15
31659	15
31663	15
31665	15
31667	15
31668	15
31669	15
31670	15
31671	15
31672	15
31674	15
31675	15
31676	15
31677	15
31678	15
31680	15
31682	15
31686	15
31687	15
31689	15
31690	15
31691	15
31693	15
31694	15
31696	15
31699	15
31700	15
31702	15
31703	15
31705	15
31706	15
31713	15
31714	15
31716	15
31718	15
31719	15
31723	15
31724	15
31727	15
31729	15
31731	15
31733	15
31734	15
31736	15
31737	15
31738	15
31740	15
31741	15
31742	15
31743	15
31744	15
31746	15
31750	15
31751	15
31752	15
31753	15
31754	15
31760	15
31761	15
31763	15
31765	15
31769	15
31770	15
31771	15
31772	15
31773	15
31774	15
31779	15
31780	15
31781	15
31783	15
31784	15
31786	15
31787	15
31788	15
31790	15
31791	15
31794	15
31795	15
31796	15
31798	15
31799	15
31802	15
31803	15
31804	15
31805	15
31808	15
31809	15
31812	15
31814	15
31817	15
31819	15
31820	15
31821	15
31822	15
31823	15
31824	15
31831	15
31834	15
31835	15
31837	15
31839	15
31841	15
31844	15
31845	15
31847	15
31848	15
31849	15
31850	15
31851	15
31853	15
31856	15
31857	15
31858	15
31859	15
31860	15
31861	15
31862	15
31863	15
31866	15
31868	15
31870	15
31874	15
31875	15
31878	15
31879	15
31881	15
31883	15
31886	15
31889	15
31890	15
31892	15
31893	15
31895	15
31896	15
31897	15
31898	15
31900	15
31901	15
31903	15
31906	15
31907	15
31908	15
31909	15
31911	15
31914	15
31915	15
31916	15
31918	15
31920	15
31923	14
31924	14
31927	14
31928	14
31930	14
31931	14
31933	14
31934	14
31935	14
31936	14
31937	14
31938	14
31940	14
31941	14
31942	14
31943	14
31945	14
31947	14
31949	14
31950	14
31951	14
31954	14
31955	14
31956	14
31958	14
31960	14
31961	14
31962	14
31963	14
31965	14
31967	14
31968	14
31972	14
31973	14
31974	14
31980	14
31981	14
31986	14
31987	14
31988	14
31992	14
31994	14
31996	14
31997	14
31998	14
31999	14
32000	14
32001	14
32003	14
32005	14
32007	14
32008	14
32010	14
32012	14
32014	14
32015	14
32016	14
32017	14
32018	14
32019	14
32020	14
32021	14
32023	14
32024	14
32025	14
32026	14
32027	14
32028	14
32032	14
32033	14
32034	14
32037	14
32038	14
32039	14
32043	14
32044	14
32046	14
32047	14
32049	14
32050	14
32051	14
32052	14
32053	14
32055	14
32056	14
32057	14
32058	14
32059	14
32060	14
32061	14
32062	14
32064	14
32067	14
32068	14
32070	14
32071	14
32072	14
32074	14
32076	14
32078	14
32079	14
32083	14
32085	14
32088	14
32089	14
32091	14
32092	14
32093	14
32094	14
32096	14
32097	14
32098	14
32100	14
32101	14
32103	14
32104	14
32105	14
32106	14
32107	14
32110	14
32111	14
32112	14
32113	14
32115	14
32116	14
32117	14
32118	14
32119	14
32120	14
32121	14
32122	14
32123	14
32124	14
32127	14
32128	14
32131	14
32132	14
32133	14
32135	14
32136	14
32139	14
32140	14
32142	14
32144	14
32145	14
32146	14
32147	14
32148	14
32150	14
32151	14
32153	14
32154	14
32155	14
32156	14
32158	14
32159	14
32160	14
32162	14
32163	14
32164	14
32165	14
32166	14
32168	14
32169	14
32170	14
32171	14
32174	14
32175	14
32176	14
32179	14
32180	14
32181	14
32182	14
32183	14
32186	14
32187	14
32188	14
32190	14
32191	14
32193	14
32194	14
32195	14
32196	14
32197	14
32198	14
32199	14
32200	14
32201	14
32202	14
32203	14
32205	14
32206	14
32207	14
32209	14
32210	14
32211	14
32212	14
32213	14
32219	14
32221	14
32225	14
32226	14
32227	14
32228	14
32229	14
32230	14
32231	14
32232	14
32233	14
32234	14
32235	14
32237	14
32238	14
32239	14
32240	14
32243	14
32246	14
32248	14
32250	14
32251	14
32252	14
32253	14
32254	14
32256	14
32257	14
32258	14
32260	14
32261	14
32262	14
32264	14
32265	14
32266	14
32268	14
32269	14
32270	14
32271	14
32272	14
32273	14
32274	14
32275	14
32276	14
32278	14
32279	14
32281	14
32282	14
32285	14
32289	14
32290	14
32293	14
32294	14
32295	14
32296	14
32297	14
32298	14
32300	14
32302	14
32306	14
32308	14
32309	14
32310	14
32311	14
32312	14
32313	14
32315	14
32316	14
32318	14
32319	14
32322	14
32323	14
32324	14
32325	14
32327	14
32329	14
32330	14
32331	14
32332	14
32333	14
32334	14
32337	14
32339	14
32340	14
32341	14
32344	14
32345	14
32346	14
32348	14
32349	14
32350	14
32351	14
32352	14
32353	14
32354	14
32355	14
32356	14
32357	14
32362	14
32365	14
32368	14
32369	14
32370	14
32371	14
32372	14
32373	14
32374	14
32375	14
32376	14
32377	14
32379	14
32380	14
32381	14
32382	14
32383	14
32385	14
32386	14
32387	14
32389	14
32392	14
32393	14
32394	14
32395	14
32397	14
32398	14
32399	14
32400	14
32403	14
32405	14
32406	14
32407	14
32408	14
32409	14
32411	14
32412	14
32417	14
32419	14
32420	14
32422	14
32423	14
32424	14
32425	14
32426	14
32428	14
32429	14
32430	14
32434	14
32435	14
32436	14
32440	14
32442	14
32445	14
32446	14
32448	14
32449	14
32450	14
32451	14
32452	14
32453	14
32454	14
32455	14
32457	14
32458	14
32459	14
32460	14
32461	14
32462	14
32463	14
32464	14
32465	14
32466	14
32468	14
32469	14
32470	14
32472	14
32474	14
32475	14
32478	14
32481	14
32482	14
32483	14
32484	14
32485	14
32487	14
32488	14
32489	14
32490	14
32491	14
32494	14
32496	14
32497	14
32498	14
32499	14
32502	14
32503	14
32504	14
32506	14
32507	14
32508	14
32510	14
32513	14
32514	14
32515	14
32516	14
32517	14
32518	14
32520	14
32525	14
32526	14
32527	14
32528	14
32530	14
32531	14
32532	14
32533	14
32534	14
32537	14
32538	14
32539	14
32540	14
32541	14
32542	14
32544	14
32545	14
32546	14
32547	14
32548	14
32549	14
32550	14
32551	14
32556	14
32557	14
32558	14
32563	14
32564	14
32565	14
32566	14
32568	14
32569	14
32573	14
32574	14
32575	14
32576	14
32577	14
32578	14
32579	14
32580	14
32582	14
32583	14
32585	14
32586	14
32587	14
32589	14
32590	14
32591	14
32592	14
32593	14
32595	14
32597	14
32598	14
32599	14
32601	14
32602	14
32606	14
32607	14
32608	14
32609	14
32610	14
32611	14
32613	14
32614	14
32617	14
32618	14
32619	14
32622	14
32623	14
32624	14
32625	14
32632	14
32633	14
32634	14
32635	14
32636	14
32638	14
32641	14
32642	14
32643	14
32644	14
32646	14
32647	14
32648	14
32649	14
32650	14
32651	14
32655	14
32657	14
32658	14
32660	14
32661	14
32663	14
32666	14
32669	14
32670	14
32671	14
32672	14
32677	14
32678	14
32679	14
32681	14
32682	14
32685	14
32686	14
32687	14
32688	14
32689	14
32693	14
32695	14
32696	14
32697	14
32698	14
32699	14
32700	14
32701	14
32702	14
32703	14
32704	14
32705	14
32706	14
32707	14
32708	14
32709	14
32711	14
32713	14
32714	14
32715	14
32718	14
32720	14
32721	14
32722	14
32723	14
32724	14
32727	14
32728	14
32729	14
32730	14
32731	14
32735	14
32736	14
32738	14
32739	14
32740	14
32741	14
32742	14
32743	14
32744	14
32745	14
32747	14
32748	14
32749	14
32750	14
32751	14
32752	14
32753	14
32754	14
32755	14
32756	14
32757	14
32758	14
32760	14
32761	14
32762	14
32763	14
32767	14
32768	14
32770	14
32772	14
32773	14
32775	14
32776	14
32779	14
32780	14
32781	14
32782	14
32783	14
32784	14
32785	14
32786	14
32787	14
32788	14
32790	14
32791	14
32792	14
32795	14
32796	14
32797	14
32800	14
32801	14
32802	14
32804	14
32806	14
32807	14
32808	14
32809	14
32810	14
32812	14
32814	14
32816	14
32818	14
32819	14
32820	14
32822	14
32823	14
32825	14
32826	14
32827	14
32830	14
32831	14
32832	14
32833	14
32834	14
32835	14
32836	14
32837	14
32839	14
32840	14
32841	14
32844	14
32846	14
32849	14
32850	14
32851	14
32852	14
32853	14
32854	14
32855	14
32859	14
32861	14
32862	14
32863	14
32866	14
32867	14
32868	14
32869	14
32871	14
32872	14
32875	14
32876	14
32880	14
32881	14
32882	14
32883	14
32885	14
32887	14
32888	14
32889	14
32890	14
32891	14
32893	14
32895	14
32896	14
32898	14
32900	14
32904	14
32905	14
32906	14
32907	14
32908	14
32909	14
32912	14
32913	14
32917	14
32918	14
32919	14
32920	14
32921	14
32922	14
32924	14
32926	14
32927	14
32930	14
32931	14
32937	14
32938	14
32939	14
32941	14
32942	14
32944	14
32945	14
32948	14
32949	14
32950	14
32952	14
32955	14
32956	14
32957	14
32959	14
32960	14
32961	14
32962	14
32963	14
32964	14
32965	14
32966	14
32973	14
32976	14
32977	14
32978	14
32979	14
32981	14
32982	14
32983	14
32985	14
32987	14
32990	14
32993	14
32997	14
32998	14
32999	14
33001	14
33002	14
33004	14
33005	14
33007	14
33010	14
33011	14
33012	14
33013	14
33015	14
33016	14
33017	14
33019	14
33021	14
33026	14
33030	14
33033	14
33036	14
33038	14
33040	14
33042	14
33044	14
33045	14
33051	14
33052	14
33054	14
33055	14
33056	14
33058	14
33061	14
33062	14
33064	14
33065	14
33069	14
33070	14
33072	14
33074	14
33075	14
33076	14
33077	14
33078	14
33079	14
33081	14
33082	14
33083	14
33085	14
33086	14
33087	14
33088	14
33090	14
33092	14
33093	14
33094	14
33096	14
33098	14
33099	14
33100	14
33102	14
33104	14
33106	14
33107	14
33108	14
33109	14
33111	14
33112	14
33113	14
33115	14
33116	14
33117	14
33118	14
33120	14
33121	14
33122	14
33123	14
33128	14
33130	14
33132	14
33133	14
33136	14
33137	14
33140	14
33141	14
33142	14
33143	14
33144	14
33145	14
33147	14
33148	14
33149	14
33150	14
33151	14
33153	14
33154	14
33155	14
33156	14
33158	14
33160	14
33164	14
33165	14
33166	14
33167	14
33168	14
33170	14
33171	14
33172	14
33176	14
33177	14
33178	14
33180	14
33181	14
33182	14
33184	14
33185	14
33186	14
33187	14
33188	14
33189	14
33191	14
33192	14
33193	14
33194	14
33195	14
33197	14
33198	14
33200	14
33201	14
33202	14
33203	14
33204	14
33206	14
33208	14
33209	14
33210	14
33211	14
33213	14
33215	14
33216	14
33217	14
33218	14
33220	14
33222	14
33223	14
33226	14
33227	14
33228	14
33229	14
33230	14
33232	14
33234	14
33235	14
33238	14
33240	14
33242	14
33243	14
33247	14
33249	14
33251	14
33253	14
33255	14
33256	14
33257	14
33263	14
33265	14
33266	14
33268	14
33271	14
33273	14
33274	14
33275	14
33276	14
33279	14
33282	14
33283	14
33284	14
33285	14
33286	14
33287	14
33291	14
33292	14
33293	14
33294	14
33295	14
33296	14
33299	14
33300	14
33301	14
33302	14
33303	14
33304	14
33305	14
33308	14
33310	14
33314	14
33315	14
33316	14
33317	14
33318	14
33319	14
33320	14
33321	14
33322	14
33326	14
33329	14
33330	14
33332	14
33333	14
33334	14
33335	14
33336	14
33338	14
33340	14
33345	14
33346	14
33347	14
33348	14
33349	14
33350	14
33352	14
33353	14
33356	14
33360	14
33362	14
33365	14
33366	14
33367	14
33368	14
33371	14
33373	14
33374	14
33375	14
33377	14
33378	14
33380	14
33381	14
33382	14
33384	14
33385	14
33388	14
33389	14
33390	14
33391	14
33395	14
33396	14
33398	14
33401	14
33402	14
33404	14
33405	14
33406	14
33408	14
33413	14
33416	14
33418	14
33419	14
33420	14
33421	14
33423	14
33424	14
33425	14
33428	14
33429	14
33432	14
33434	14
33435	14
33436	14
33437	14
33438	14
33439	14
33441	14
33442	14
33445	14
33446	14
33448	14
33449	14
33450	14
33452	14
33453	14
33455	14
33456	14
33457	14
33458	14
33460	14
33462	14
33463	14
33465	14
33466	14
33468	14
33471	14
33472	14
33475	14
33478	14
33480	14
33482	14
33484	14
33485	14
33486	14
33487	14
33488	14
33490	14
33491	14
33492	14
33493	14
33494	14
33496	14
33497	14
33499	14
33500	14
33503	14
33504	14
33505	14
33506	14
33507	14
33510	14
33511	14
33512	14
33513	14
33514	14
33517	14
33521	14
33523	14
33524	14
33526	14
33527	14
33528	14
33531	14
33533	14
33534	14
33536	14
33537	14
33538	14
33540	14
33542	14
33543	14
33545	14
33552	14
33554	14
33555	14
33556	14
33557	14
33558	14
33560	14
33561	14
33562	14
33563	14
33565	14
33566	14
33567	14
33568	14
33569	14
33571	14
33572	14
33573	14
33574	14
33575	14
33579	14
33582	14
33583	14
33585	14
33586	14
33587	14
33588	14
33589	14
33590	14
33592	14
33596	14
33597	14
33598	14
33599	14
33600	14
33601	14
33602	14
33604	14
33605	14
33606	14
33607	14
33610	14
33612	14
33615	14
33616	14
33617	14
33618	14
33620	14
33621	14
33623	14
33624	14
33627	14
33628	14
33629	14
33630	14
33631	14
33633	14
33635	14
33637	14
33638	14
33639	14
33640	14
33641	14
33642	14
33644	14
33649	14
33655	14
33657	14
33658	14
33661	14
33662	14
33663	14
33664	14
33665	14
33666	14
33668	14
33669	14
33670	14
33671	14
33672	14
33673	14
33674	14
33676	14
33677	14
33678	14
33680	14
33683	14
33686	14
33687	14
33688	14
33689	14
33690	14
33691	14
33693	14
33695	14
33696	14
33697	14
33698	14
33699	14
33701	14
33704	14
33705	14
33706	14
33707	14
33708	14
33709	14
33712	14
33714	14
33715	14
33717	14
33718	14
33719	14
33720	14
33721	14
33723	14
33724	14
33726	14
33727	14
33728	14
33731	14
33732	14
33733	14
33734	14
33736	14
33737	14
33738	14
33739	14
33741	14
33743	14
33746	14
33749	14
33750	14
33751	14
33755	14
33758	14
33760	14
33762	14
33763	14
33765	14
33766	14
33768	14
33769	14
33770	14
33773	14
33777	14
33778	14
33780	14
33781	14
33783	14
33785	14
33787	14
33788	14
33789	14
33790	14
33791	14
33793	14
33794	14
33795	14
33796	14
33797	14
33799	14
33800	14
33801	14
33802	14
33804	14
33806	14
33807	14
33809	14
33812	14
33813	14
33814	14
33815	14
33817	14
33819	14
33821	14
33822	14
33824	14
33827	14
33829	14
33830	14
33831	14
33833	14
33834	14
33835	14
33837	14
33838	14
33841	14
33842	14
33843	14
33845	14
33847	14
33849	14
33850	14
33852	14
33855	14
33857	14
33858	14
33859	14
33861	14
33862	14
33864	14
33866	14
33868	14
33873	14
33874	14
33877	14
33878	14
33879	14
33881	14
33882	14
33883	14
33885	14
33886	14
33887	14
33888	14
33889	14
33890	14
33891	14
33892	14
33894	14
33895	14
33899	14
33900	14
33901	14
33903	14
33904	14
33905	14
33906	14
33907	14
33908	14
33909	14
33911	14
33913	14
33917	14
33918	14
33919	14
33920	14
33923	14
33924	14
33927	14
33928	14
33929	14
33932	14
33933	14
33934	14
33935	14
33936	14
33938	14
33942	14
33948	14
33949	14
33951	14
33952	14
33953	14
33954	14
33955	14
33956	14
33957	14
33958	14
33962	14
33963	14
33966	14
33968	14
33969	14
33970	14
33971	14
33972	14
33973	14
33975	14
33981	14
33982	14
33983	14
33987	14
33988	14
33989	14
33991	14
33992	14
33994	14
33995	14
33998	14
33999	14
34001	14
34002	14
34003	14
34005	14
34006	14
34007	14
34008	14
34009	14
34010	14
34011	14
34012	14
34013	14
34015	14
34016	14
34020	14
34021	14
34022	14
34023	14
34024	14
34025	14
34026	14
34028	14
34030	14
34031	14
34032	14
34033	14
34034	14
34035	14
34036	14
34039	14
34041	14
34042	14
34043	14
34046	14
34050	14
34052	14
34053	14
34056	14
34059	14
34061	14
34064	14
34065	14
34066	14
34067	14
34070	14
34071	14
34072	14
34077	14
34078	14
34079	14
34080	14
34081	14
34082	14
34083	14
34086	14
34089	14
34092	14
34093	14
34094	14
34095	14
34096	14
34098	14
34099	14
34100	14
34101	14
34102	14
34103	14
34107	14
34109	14
34110	14
34111	14
34112	14
34114	14
34116	14
34117	14
34119	14
34120	14
34122	14
34123	14
34128	14
34129	14
34132	14
34134	14
34135	14
34138	14
34139	14
34140	14
34142	14
34143	14
34145	14
34146	14
34147	14
34150	14
34151	14
34152	14
34154	14
34155	14
34159	14
34160	14
34161	14
34162	14
34163	14
34164	14
34165	14
34169	14
34170	14
34171	14
34173	14
34175	14
34179	14
34180	14
34181	14
34182	14
34183	14
34184	14
34186	14
34187	14
34189	14
34190	14
34191	14
34194	14
34195	14
34196	14
34197	14
34200	14
34201	14
34202	14
34204	14
34205	14
34206	14
34207	14
34208	14
34209	14
34211	14
34212	14
34213	14
34214	14
34215	14
34218	14
34220	14
34221	14
34226	14
34227	14
34228	14
34229	14
34230	14
34231	14
34232	14
34233	14
34234	14
34235	14
34236	14
34237	14
34239	14
34241	14
34242	14
34243	14
34248	14
34249	14
34250	14
34252	14
34255	14
34256	14
34257	14
34260	14
34261	14
34263	14
34264	14
34265	14
34266	14
34267	14
34268	14
34270	14
34271	14
34273	14
34274	14
34277	14
34278	14
34282	14
34286	14
34292	14
34294	14
34295	14
34296	14
34297	14
34299	14
34303	14
34304	14
34307	14
34308	14
34310	14
34312	14
34313	14
34320	14
34324	14
34325	14
34326	14
34327	14
34329	14
34331	14
34332	14
34336	14
34338	14
34341	14
34343	14
34346	14
34347	14
34348	14
34350	14
34351	14
34352	14
34353	14
34354	14
34355	14
34356	14
34358	14
34359	14
34360	14
34364	14
34366	14
34367	14
34368	14
34370	14
34371	14
34373	14
34374	14
34375	14
34377	14
34379	14
34383	14
34386	14
34389	14
34390	14
34391	14
34392	14
34394	14
34396	14
34400	14
34401	14
34402	14
34404	14
34407	14
34409	14
34410	14
34411	14
34414	14
34416	14
34417	14
34420	14
34421	14
34422	14
34423	14
34424	14
34426	14
34428	14
34430	14
34434	14
34435	14
34436	14
34437	14
34439	14
34440	14
34441	14
34442	14
34444	14
34449	14
34450	14
34451	14
34452	14
34456	14
34457	14
34458	14
34461	14
34462	14
34463	14
34465	14
34466	14
34467	14
34468	14
34476	14
34480	14
34481	14
34482	14
34484	14
34485	14
34487	14
34491	14
34492	14
34493	14
34496	14
34499	14
34500	14
34501	14
34503	14
34504	14
34505	14
34507	14
34508	14
34509	14
34513	14
34514	14
34515	14
34516	14
34517	14
34519	14
34520	14
34521	14
34523	14
34525	14
34526	14
34528	14
34529	14
34530	14
34531	14
34534	14
34535	14
34539	14
34542	14
34546	14
34547	14
34548	14
34549	14
34553	14
34554	14
34555	14
34556	14
34557	14
34559	14
34560	14
34566	14
34569	14
34570	14
34573	14
34574	14
34575	14
34576	14
34578	14
34579	14
34580	14
34581	14
34583	14
34586	14
34589	14
34591	14
34593	14
34599	14
34601	14
34603	14
34604	14
34606	14
34608	14
34609	14
34610	14
34612	14
34613	14
34616	14
34618	14
34621	14
34622	14
34623	14
34628	14
34629	14
34635	14
34637	14
34639	14
34640	14
34641	14
34643	14
34644	14
34645	14
34646	14
34647	14
34649	14
34650	14
34652	14
34653	14
34654	14
34655	14
34656	14
34657	14
34658	14
34660	14
34663	14
34664	14
34667	14
34669	14
34670	14
34673	14
34674	14
34676	14
34677	14
34678	14
34679	14
34683	14
34684	14
34685	14
34686	14
34691	14
34692	14
34693	14
34696	14
34697	14
34699	14
34701	14
34703	14
34704	14
34705	14
34706	14
34708	14
34712	14
34713	14
34716	14
34717	14
34719	14


==> results/FNL-degree.txt <==
0	1415
1	1329
2	1321
3	1190
4	1059
5	1031
6	978
7	894
8	856
9	841
11	811
12	732
13	711
14	664
15	658
16	647
17	643
20	631
21	628
22	609
23	583
24	582
25	565
28	549
29	549
31	543
32	541
33	538
34	536
35	524
36	523
37	518
38	517
40	512
41	508
42	504
43	496
44	493
45	492
46	484
47	481
48	481
49	472
50	471
51	469
52	468
53	461
54	460
55	454
56	447
57	446
58	444
59	437
61	436
62	435
63	433
64	432
65	431
66	431
67	429
68	427
69	424
70	421
71	417
72	417
73	413
74	413
75	412
76	408
77	407
78	407
80	400
81	400
82	399
83	399
84	399
88	395
89	394
93	387
94	383
96	382
97	381
98	380
99	379
101	377
102	370
103	367
104	366
105	364
106	363
107	362
108	362
109	361
110	360
111	360
112	360
113	357
114	355
115	355
116	351
117	350
118	349
119	349
120	348
121	348
122	348
123	347
124	345
126	343
127	343
129	339
130	339
131	339
134	333
135	332
136	332
137	331
138	331
139	331
140	330
141	330
142	330
143	330
144	329
145	325
146	325
147	323
148	321
149	321
151	319
152	317
154	316
155	316
157	312
158	312
159	311
160	311
161	310
162	310
163	308
164	308
165	307
166	306
167	306
168	306
171	304
176	299
177	298
179	297
180	296
181	296
182	292
183	291
184	288
185	288
186	288
187	287
188	287
189	285
190	285
191	284
192	283
194	281
195	281
196	281
197	280
198	280
199	280
201	280
202	280
204	279
207	275
208	275
209	274
210	274
212	274
213	274
214	274
215	273
216	273
219	272
221	271
222	271
226	268
227	267
228	266
230	264
231	264
232	264
234	263
235	262
236	261
237	261
238	261
239	260
240	259
241	259
242	257
244	255
246	254
247	254
253	254
254	253
255	253
256	253
257	253
259	252
260	252
261	251
262	250
264	250
265	248
267	247
268	247
270	247
271	246
272	246
273	245
274	245
275	245
276	245
280	244
282	243
283	243
284	243
285	242
286	241
287	241
289	240
290	240
291	239
292	239
293	239
295	238
296	238
297	238
298	238
299	237
300	237
301	237
302	236
303	236
308	235
312	233
313	233
314	233
315	233
316	232
317	232
319	232
320	232
321	232
322	231
323	230
326	229
327	229
328	229
330	228
335	226
336	225
340	225
341	225
344	224
347	223
348	223
349	222
350	221
351	221
353	220
354	220
355	220
356	220
357	219
359	219
360	219
361	218
362	218
363	217
364	217
366	217
368	216
369	216
370	216
371	215
372	213
374	213
377	212
379	211
380	211
381	211
382	211
385	210
386	210
387	209
388	209
389	209
392	208
393	208
394	207
395	207
396	207
398	207
399	207
400	207
401	207
403	206
404	206
406	206
408	204
409	204
410	204
411	204
414	204
416	203
417	203
418	203
419	203
422	202
423	202
424	202
425	202
427	201
430	200
432	200
433	200
435	200
436	200
437	200
439	200
440	199
441	199
442	199
443	199
445	199
446	198
448	198
450	198
451	198
452	198
453	197
454	197
455	197
456	197
458	197
459	197
460	197
461	197
462	197
463	196
464	196
466	196
467	196
468	196
469	195
472	195
473	195
474	195
476	194
477	194
478	193
479	193
481	192
482	192
483	191
484	190
485	190
487	190
488	189
491	189
492	189
493	189
494	188
498	187
499	187
500	187
501	186
502	186
504	186
505	186
506	186
508	185
509	185
510	185
511	185
512	185
514	185
516	184
518	184
519	184
523	183
524	183
525	183
526	183
529	182
530	182
531	182
532	182
533	181
535	181
536	180
537	180
540	180
541	180
542	180
543	179
544	179
546	179
548	178
549	178
550	178
551	177
552	177
553	177
554	177
555	176
556	176
557	176
558	176
562	176
563	176
564	176
565	176
567	175
569	175
570	175
571	175
572	175
573	175
574	175
575	174
577	174
578	174
580	173
581	173
582	173
585	172
586	172
589	172
590	172
591	172
592	172
594	171
596	170
598	170
601	170
602	170
603	170
605	169
606	169
611	168
612	168
613	168
615	168
616	168
619	168
620	168
621	168
622	167
624	167
625	167
627	167
628	166
629	166
630	166
631	166
632	166
634	166
636	166
637	166
638	166
639	166
640	165
641	165
642	165
643	165
644	165
646	165
648	164
650	164
651	164
652	164
653	164
654	164
655	164
656	164
658	164
659	164
661	163
662	163
663	163
665	163
666	163
667	163
668	163
671	162
672	162
673	162
674	162
675	162
676	162
677	162
680	161
682	161
683	161
686	161
687	161
688	160
689	160
695	160
696	160
697	160
698	160
700	160
701	160
702	160
705	160
706	160
707	160
708	159
711	159
713	159
716	159
717	159
718	159
719	158
721	158
722	158
723	158
724	158
725	158
726	158
730	157
731	157
732	157
735	157
736	157
737	157
738	157
739	156
741	156
743	156
745	156
747	156
748	156
749	156
751	156
752	156
753	155
755	155
756	155
757	155
758	155
759	155
760	155
763	154
764	154
768	154
770	154
771	154
772	154
773	154
775	153
776	153
777	153
778	153
779	153
782	153
783	153
784	153
790	152
791	152
794	152
796	152
800	151
802	151
803	151
804	151
805	151
806	151
807	151
808	151
809	150
810	150
811	150
815	150
816	150
818	150
819	150
820	150
823	149
824	149
827	149
828	148
829	148
832	148
833	148
834	148
837	148
839	148
840	148
841	148
842	147
844	147
845	147
846	147
847	147
848	147
849	147
854	146
855	146
856	146
857	146
859	146
860	146
861	146
863	145
864	145
865	145
867	145
868	145
869	145
870	144
874	144
875	144
876	144
878	144
879	144
880	144
881	144
882	144
884	144
885	144
889	143
890	143
892	143
893	143
896	142
898	142
899	142
900	142
901	142
902	142
903	142
904	142
905	142
909	141
910	141
911	141
912	141
915	141
916	141
917	141
918	141
920	140
922	140
923	140
926	140
928	140
929	140
930	140
931	140
932	140
933	140
937	140
939	140
940	140
941	140
942	140
943	140
945	140
946	140
947	139
948	139
949	139
950	139
951	139
952	139
954	139
955	139
959	139
961	139
965	138
967	138
968	138
969	138
970	138
971	138
972	138
973	138
975	137
976	137
977	137
978	137
984	137
987	136
989	136
990	136
992	136
994	136
995	136
996	136
997	136
999	136
1002	136
1003	136
1004	136
1008	135
1013	135
1014	135
1016	135
1018	134
1019	134
1021	134
1023	134
1024	134
1025	134
1026	134
1030	134
1031	133
1034	133
1035	133
1036	133
1037	133
1038	133
1039	133
1041	133
1042	133
1043	132
1045	132
1047	132
1048	132
1051	132
1053	132
1055	132
1056	132
1058	132
1059	132
1060	132
1061	132
1064	132
1066	132
1067	132
1073	131
1075	131
1077	131
1078	131
1079	131
1080	131
1083	130
1084	130
1086	130
1088	130
1090	130
1092	130
1093	130
1094	130
1096	129
1097	129
1100	129
1101	129
1102	129
1103	129
1104	129
1105	129
1106	129
1107	129
1108	129
1109	129
1110	129
1111	128
1112	128
1113	128
1114	128
1115	128
1116	128
1119	128
1120	128
1122	127
1125	127
1127	127
1129	127
1130	127
1131	127
1132	127
1133	127
1135	127
1137	127
1140	126
1142	126
1143	126
1148	126
1149	126
1151	126
1152	126
1153	126
1158	125
1159	125
1163	125
1164	125
1165	125
1166	125
1167	125
1168	124
1169	124
1170	124
1171	124
1172	124
1177	124
1178	124
1179	124
1180	124
1183	124
1184	124
1190	124
1192	123
1193	123
1194	123
1195	123
1196	123
1197	123
1198	123
1199	123
1201	123
1202	123
1204	123
1205	123
1206	122
1209	122
1211	122
1212	122
1213	122
1215	122
1216	122
1217	122
1218	122
1219	122
1220	122
1224	121
1225	121
1228	121
1229	121
1230	121
1231	121
1233	121
1234	121
1235	121
1236	121
1237	121
1238	121
1239	121
1240	121
1241	121
1243	120
1244	120
1245	120
1248	120
1251	120
1257	120
1258	120
1259	120
1260	120
1262	120
1263	120
1265	120
1266	120
1267	120
1268	120
1269	120
1270	120
1271	120
1272	119
1275	119
1277	119
1279	119
1283	119
1284	119
1286	119
1288	119
1290	119
1292	118
1294	118
1297	118
1298	118
1299	118
1300	118
1301	118
1302	118
1304	118
1305	118
1307	118
1308	118
1309	118
1311	117
1312	117
1313	117
1314	117
1315	117
1316	117
1318	117
1320	117
1321	117
1322	117
1323	117
1328	116
1331	116
1334	116
1335	116
1338	116
1340	116
1343	116
1344	116
1345	116
1346	116
1349	116
1353	116
1354	116
1356	116
1357	116
1358	116
1359	116
1360	116
1364	115
1365	115
1371	115
1372	115
1373	115
1374	115
1375	115
1379	115
1385	114
1386	114
1387	114
1388	114
1389	114
1390	114
1391	114
1392	114
1393	114
1394	114
1395	114
1396	114
1397	114
1398	114
1399	114
1400	113
1401	113
1404	113
1405	113
1406	113
1407	113
1408	113
1416	113
1418	113
1421	112
1422	112
1424	112
1425	112
1426	112
1429	112
1430	112
1432	112
1434	112
1436	112
1439	112
1441	112
1442	112
1443	112
1444	112
1445	112
1446	112
1447	112
1448	111
1450	111
1451	111
1452	111
1453	111
1454	111
1456	111
1457	111
1459	111
1462	111
1463	111
1464	111
1465	111
1466	111
1467	111
1468	111
1469	111
1471	111
1474	110
1475	110
1476	110
1486	110
1487	110
1488	110
1489	110
1490	110
1491	110
1494	109
1495	109
1497	109
1499	109
1500	109
1501	109
1502	109
1504	109
1505	109
1506	109
1507	109
1508	109
1509	109
1510	109
1512	108
1513	108
1515	108
1516	108
1518	108
1519	108
1520	108
1521	108
1527	108
1528	108
1530	108
1532	108
1535	108
1536	108
1537	108
1538	108
1541	108
1543	108
1544	108
1546	108
1547	108
1548	108
1549	108
1550	108
1552	107
1557	107
1559	107
1561	107
1562	107
1565	107
1566	107
1567	107
1569	107
1570	107
1571	107
1573	107
1574	107
1575	107
1577	107
1578	107
1580	106
1582	106
1584	106
1586	106
1589	106
1594	106
1596	106
1597	106
1598	106
1599	106
1600	106
1601	106
1602	106
1603	105
1604	105
1607	105
1608	105
1609	105
1611	105
1617	105
1618	105
1620	105
1622	105
1623	105
1624	105
1625	105
1627	105
1628	105
1629	105
1630	105
1631	105
1633	105
1634	105
1635	105
1636	105
1637	105
1638	105
1641	104
1645	104
1648	104
1650	104
1651	104
1654	104
1655	104
1659	104
1660	104
1661	104
1662	104
1663	104
1664	104
1665	104
1666	104
1667	104
1668	104
1669	104
1670	104
1671	104
1674	103
1676	103
1678	103
1679	103
1681	103
1682	103
1684	103
1685	103
1688	103
1689	103
1690	103
1691	103
1693	103
1696	102
1697	102
1698	102
1699	102
1700	102
1701	102
1702	102
1703	102
1704	102
1705	102
1706	102
1707	102
1708	102
1710	102
1712	102
1713	101
1715	101
1717	101
1719	101
1722	101
1723	101
1724	101
1728	101
1729	101
1730	101
1731	101
1733	101
1734	101
1735	101
1739	101
1740	101
1741	101
1742	100
1743	100
1747	100
1753	100
1757	100
1761	100
1762	100
1764	100
1766	100
1767	100
1768	100
1769	100
1770	100
1771	100
1772	100
1774	100
1775	100
1776	100
1779	99
1784	99
1786	99
1787	99
1788	99
1789	99
1790	99
1793	99
1794	99
1795	99
1797	99
1798	99
1799	99
1800	99
1801	99
1802	98
1803	98
1806	98
1807	98
1808	98
1809	98
1810	98
1811	98
1813	98
1814	98
1816	98
1818	98
1819	98
1821	98
1822	98
1824	98
1825	98
1826	98
1827	98
1828	98
1829	98
1830	98
1831	98
1832	98
1833	98
1834	98
1835	98
1836	98
1839	97
1840	97
1844	97
1846	97
1848	97
1849	97
1851	97
1853	97
1854	97
1855	97
1858	97
1859	97
1861	97
1862	97
1863	97
1865	96
1866	96
1867	96
1869	96
1870	96
1873	96
1874	96
1881	96
1882	96
1884	96
1885	96
1887	96
1890	96
1891	96
1892	96
1897	95
1899	95
1902	95
1907	95
1909	95
1911	95
1914	95
1915	95
1919	95
1920	95
1922	94
1924	94
1925	94
1927	94
1932	94
1934	94
1935	94
1936	94
1940	94
1941	94
1942	94
1944	94
1945	94
1946	93
1948	93
1949	93
1951	93
1955	93
1959	93
1960	93
1961	93
1965	93
1966	93
1967	93
1968	93
1969	93
1970	93
1971	93
1972	92
1973	92
1974	92
1976	92
1977	92
1979	92
1982	92
1985	92
1986	92
1989	92
1990	92
1991	92
1996	92
1998	92
1999	92
2003	92
2005	92
2006	92
2009	92
2012	92
2015	92
2016	92
2017	92
2019	92
2021	92
2022	92
2023	92
2024	92
2025	92
2026	92
2027	92
2028	92
2030	92
2032	92
2033	92
2036	91
2042	91
2044	91
2046	91
2047	91
2048	91
2050	91
2052	91
2053	91
2056	91
2057	91
2058	91
2060	91
2061	91
2067	90
2068	90
2069	90
2072	90
2074	90
2076	90
2077	90
2078	90
2079	90
2085	90
2086	90
2088	90
2089	90
2091	90
2092	90
2093	90
2094	90
2095	90
2096	90
2098	90
2099	90
2101	90
2102	90
2107	90
2108	90
2109	90
2110	90
2112	89
2113	89
2117	89
2119	89
2120	89
2122	89
2123	89
2125	89
2127	89
2131	89
2133	89
2134	89
2135	89
2136	89
2138	89
2139	89
2142	89
2143	89
2144	89
2147	89
2148	89
2149	89
2150	89
2151	89
2156	88
2157	88
2159	88
2160	88
2161	88
2163	88
2164	88
2168	88
2170	88
2172	88
2173	88
2174	88
2175	88
2177	88
2179	88
2180	88
2182	88
2183	88
2184	88
2185	88
2186	88
2189	88
2190	88
2192	88
2194	88
2195	88
2197	88
2198	88
2199	88
2200	88
2201	88
2202	88
2203	88
2205	88
2206	88
2208	88
2211	88
2213	88
2214	88
2215	87
2217	87
2219	87
2221	87
2226	87
2231	87
2232	87
2233	87
2237	87
2238	87
2242	87
2243	87
2244	87
2247	87
2248	87
2252	87
2253	87
2257	87
2259	87
2260	87
2265	86
2267	86
2268	86
2279	86
2283	86
2286	86
2287	86
2288	86
2289	86
2290	86
2291	86
2292	86
2294	86
2299	86
2300	86
2302	86
2303	86
2304	86
2305	86
2306	86
2310	85
2312	85
2317	85
2318	85
2319	85
2322	85
2323	85
2324	85
2325	85
2326	85
2327	85
2329	85
2331	85
2332	85
2333	85
2334	85
2337	85
2339	84
2344	84
2346	84
2353	84
2355	84
2358	84
2359	84
2362	84
2363	84
2364	84
2365	84
2369	84
2370	84
2371	84
2375	84
2376	84
2377	84
2378	84
2380	84
2384	84
2386	84
2387	84
2388	84
2389	84
2390	83
2393	83
2399	83
2402	83
2404	83
2408	83
2409	83
2410	83
2413	83
2419	83
2420	83
2421	83
2422	83
2423	83
2424	83
2425	83
2426	83
2428	83
2430	83
2431	83
2432	83
2433	83
2439	82
2440	82
2441	82
2443	82
2445	82
2449	82
2450	82
2451	82
2454	82
2455	82
2458	82
2460	82
2462	82
2463	82
2465	82
2471	82
2472	82
2473	82
2475	82
2476	82
2477	82
2478	82
2479	82
2482	82
2483	82
2484	82
2485	82
2487	82
2494	82
2495	82
2496	82
2497	81
2498	81
2499	81
2501	81
2502	81
2504	81
2505	81
2507	81
2508	81
2513	81
2517	81
2518	81
2521	81
2522	81
2523	81
2524	81
2525	81
2527	81
2528	81
2529	81
2530	81
2531	81
2533	81
2534	81
2535	81
2536	81
2537	81
2538	80
2540	80
2542	80
2547	80
2548	80
2549	80
2553	80
2554	80
2557	80
2559	80
2560	80
2561	80
2563	80
2564	80
2565	80
2567	80
2568	80
2569	80
2574	80
2577	80
2579	80
2581	80
2582	80
2583	80
2585	80
2586	80
2587	80
2588	80
2589	80
2591	80
2594	80
2595	80
2596	80
2597	80
2598	80
2599	80
2600	80
2603	79
2607	79
2608	79
2612	79
2615	79
2618	79
2619	79
2620	79
2621	79
2623	79
2624	79
2625	79
2626	79
2627	79
2628	79
2629	79
2630	79
2632	79
2633	79
2634	79
2635	79
2636	79
2637	79
2640	78
2644	78
2646	78
2650	78
2655	78
2657	78
2660	78
2661	78
2664	78
2668	78
2669	78
2670	78
2673	78
2674	78
2675	78
2676	78
2677	78
2680	78
2684	78
2685	78
2686	78
2687	78
2692	77
2693	77
2695	77
2696	77
2697	77
2698	77
2701	77
2703	77
2705	77
2706	77
2707	77
2713	77
2718	77
2721	77
2722	77
2723	77
2725	77
2727	77
2728	77
2729	77
2731	77
2734	77
2736	77
2737	77
2738	77
2739	77
2741	77
2743	77
2744	77
2746	77
2748	77
2749	77
2750	77
2751	77
2752	76
2754	76
2760	76
2762	76
2763	76
2767	76
2773	76
2774	76
2775	76
2777	76
2778	76
2779	76
2780	76
2782	76
2785	76
2786	76
2787	76
2788	76
2792	76
2797	76
2798	76
2800	76
2803	76
2806	76
2808	76
2809	76
2814	76
2816	76
2818	76
2819	76
2820	76
2821	76
2822	76
2824	76
2826	76
2829	76
2831	76
2832	76
2833	76
2834	76
2835	76
2836	76
2837	76
2839	76
2841	76
2842	76
2843	76
2845	76
2846	76
2847	76
2848	75
2850	75
2851	75
2855	75
2858	75
2860	75
2861	75
2864	75
2865	75
2868	75
2869	75
2871	75
2872	75
2873	75
2874	75
2877	75
2878	75
2879	75
2881	75
2884	75
2887	75
2888	75
2894	75
2897	75
2900	75
2903	75
2904	75
2905	75
2906	75
2907	75
2910	75
2911	75
2912	75
2913	75
2914	75
2915	75
2916	74
2919	74
2922	74
2923	74
2925	74
2926	74
2929	74
2932	74
2934	74
2944	74
2945	74
2946	74
2948	74
2951	74
2952	74
2953	74
2954	74
2959	74
2962	74
2964	73
2967	73
2968	73
2971	73
2972	73
2977	73
2981	73
2982	73
2984	73
2985	73
2986	73
2990	73
2991	73
2997	73
2998	73
2999	73
3001	73
3002	73
3004	73
3005	73
3006	73
3007	73
3010	73
3011	73
3012	73
3015	72
3017	72
3018	72
3020	72
3024	72
3027	72
3030	72
3042	72
3044	72
3047	72
3049	72
3051	72
3053	72
3056	72
3058	72
3060	72
3061	72
3063	72
3067	72
3068	72
3069	72
3070	72
3076	72
3082	72
3083	72
3088	72
3089	72
3090	72
3092	72
3094	72
3095	72
3096	72
3097	72
3098	72
3099	72
3100	72
3101	72
3106	72
3108	72
3110	72
3112	72
3114	71
3115	71
3117	71
3120	71
3125	71
3127	71
3128	71
3129	71
3131	71
3132	71
3134	71
3135	71
3136	71
3142	71
3143	71
3144	71
3145	71
3149	71
3151	71
3154	71
3156	71
3157	71
3163	71
3164	71
3165	71
3169	71
3170	71
3171	71
3173	71
3174	71
3175	71
3176	71
3177	71
3179	70
3181	70
3182	70
3183	70
3187	70
3191	70
3196	70
3198	70
3201	70
3202	70
3203	70
3206	70
3209	70
3211	70
3214	70
3215	70
3217	70
3218	70
3219	70
3220	70
3221	70
3222	70
3223	70
3224	70
3226	70
3227	70
3229	70
3230	70
3232	70
3234	70
3238	70
3239	70
3244	69
3245	69
3246	69
3247	69
3254	69
3266	69
3267	69
3271	69
3272	69
3273	69
3274	69
3275	69
3276	69
3277	69
3278	69
3280	69
3282	69
3284	69
3285	69
3287	69
3288	69
3291	69
3292	69
3293	69
3294	69
3296	69
3297	69
3301	69
3302	69
3305	68
3308	68
3310	68
3313	68
3314	68
3315	68
3321	68
3323	68
3330	68
3334	68
3335	68
3336	68
3337	68
3343	68
3345	68
3348	68
3350	68
3351	68
3354	68
3355	68
3356	68
3357	68
3358	68
3363	68
3366	68
3372	68
3375	68
3377	68
3379	68
3380	68
3381	68
3382	68
3384	68
3385	68
3386	68
3388	68
3391	68
3392	68
3393	68
3395	68
3400	68
3401	68
3402	68
3403	68
3405	68
3406	68
3407	68
3413	67
3414	67
3415	67
3417	67
3418	67
3420	67
3422	67
3424	67
3427	67
3429	67
3430	67
3433	67
3436	67
3437	67
3438	67
3439	67
3441	67
3444	67
3451	67
3452	67
3453	67
3454	67
3456	67
3458	67
3460	67
3461	67
3463	67
3464	67
3465	67
3466	67
3467	67
3470	67
3474	67
3476	67
3478	67
3479	67
3481	67
3483	67
3484	67
3485	67
3486	67
3487	67
3488	67
3490	67
3491	67
3493	67
3494	67
3496	67
3499	67
3503	67
3504	67
3506	67
3507	67
3509	66
3512	66
3513	66
3514	66
3515	66
3516	66
3517	66
3518	66
3520	66
3524	66
3528	66
3529	66
3533	66
3536	66
3538	66
3539	66
3542	66
3544	66
3546	66
3548	66
3550	66
3552	66
3553	66
3554	66
3555	66
3557	66
3558	66
3562	66
3563	66
3564	66
3565	66
3566	66
3568	66
3569	66
3572	66
3573	66
3574	66
3575	66
3576	66
3578	66
3579	66
3582	65
3583	65
3586	65
3587	65
3589	65
3591	65
3592	65
3593	65
3594	65
3595	65
3598	65
3601	65
3603	65
3604	65
3605	65
3606	65
3607	65
3608	65
3609	65
3611	65
3612	65
3613	65
3614	65
3616	65
3620	65
3621	65
3622	65
3623	65
3624	65
3625	65
3626	65
3627	65
3629	65
3631	65
3632	65
3633	65
3634	65
3635	65
3638	65
3639	65
3640	65
3641	65
3642	65
3643	65
3644	65
3645	65
3647	65
3648	65
3650	65
3653	65
3655	65
3660	65
3662	65
3664	65
3665	65
3667	65
3669	64
3675	64
3676	64
3680	64
3681	64
3683	64
3685	64
3691	64
3695	64
3698	64
3702	64
3703	64
3704	64
3705	64
3710	64
3717	64
3722	64
3725	64
3727	64
3729	64
3732	64
3737	64
3740	64
3744	64
3748	64
3752	64
3753	64
3754	64
3756	64
3757	64
3761	64
3763	64
3765	64
3768	64
3770	64
3772	64
3773	64
3774	64
3775	64
3776	64
3777	64
3778	64
3779	64
3781	64
3782	64
3785	64
3787	64
3789	63
3791	63
3794	63
3795	63
3797	63
3798	63
3800	63
3804	63
3805	63
3808	63
3810	63
3814	63
3815	63
3816	63
3819	63
3821	63
3825	63
3826	63
3829	63
3830	63
3834	63
3835	63
3837	63
3839	63
3840	63
3841	63
3842	63
3844	63
3845	63
3849	63
3851	63
3853	63
3855	63
3857	63
3858	63
3859	63
3860	63
3863	63
3864	63
3867	63
3868	63
3874	63
3875	63
3877	63
3878	63
3879	63
3880	63
3881	63
3882	63
3883	63
3884	63
3887	62
3888	62
3889	62
3890	62
3895	62
3898	62
3899	62
3902	62
3905	62
3907	62
3908	62
3910	62
3913	62
3915	62
3918	62
3921	62
3922	62
3923	62
3924	62
3925	62
3929	62
3930	62
3931	62
3934	62
3936	62
3943	62
3944	62
3945	62
3946	62
3947	62
3948	62
3949	62
3950	62
3951	62
3952	62
3953	62
3955	62
3957	62
3958	62
3960	62
3962	62
3963	62
3964	62
3967	62
3970	62
3973	62
3974	62
3975	62
3980	62
3981	62
3987	61
3988	61
3989	61
3995	61
3997	61
3998	61
4000	61
4001	61
4004	61
4005	61
4011	61
4017	61
4022	61
4024	61
4025	61
4026	61
4027	61
4028	61
4030	61
4031	61
4035	61
4038	61
4039	61
4040	61
4041	61
4043	61
4044	61
4045	61
4046	61
4050	61
4051	61
4052	61
4057	61
4058	61
4059	61
4061	61
4062	61
4064	61
4066	61
4069	61
4072	61
4074	61
4075	61
4076	61
4077	61
4079	61
4080	61
4082	61
4083	61
4084	61
4085	61
4087	60
4089	60
4091	60
4092	60
4093	60
4097	60
4098	60
4099	60
4102	60
4103	60
4105	60
4106	60
4109	60
4110	60
4115	60
4117	60
4121	60
4123	60
4124	60
4125	60
4127	60
4129	60
4130	60
4139	60
4140	60
4142	60
4147	60
4148	60
4149	60
4152	60
4155	60
4158	60
4160	60
4164	60
4173	60
4174	60
4184	60
4190	60
4191	60
4193	60
4194	60
4195	60
4196	60
4197	60
4200	60
4201	60
4203	60
4204	60
4205	60
4208	60
4209	60
4211	60
4212	60
4214	60
4215	60
4216	60
4217	60
4218	60
4221	60
4222	60
4223	60
4224	60
4225	60
4227	60
4228	60
4232	60
4233	60
4234	60
4235	60
4237	60
4239	59
4240	59
4242	59
4247	59
4249	59
4250	59
4252	59
4253	59
4254	59
4255	59
4262	59
4264	59
4265	59
4266	59
4267	59
4272	59
4273	59
4274	59
4276	59
4278	59
4279	59
4281	59
4286	59
4287	59
4288	59
4290	59
4291	59
4292	59
4294	59
4295	59
4296	59
4297	59
4298	59
4302	59
4304	59
4305	59
4307	59
4308	59
4310	59
4314	59
4316	59
4319	59
4321	59
4324	59
4327	58
4334	58
4335	58
4340	58
4341	58
4343	58
4345	58
4346	58
4348	58
4351	58
4358	58
4359	58
4360	58
4361	58
4362	58
4363	58
4366	58
4369	58
4370	58
4374	58
4375	58
4376	58
4377	58
4378	58
4379	58
4382	58
4383	58
4384	58
4386	58
4387	58
4389	58
4390	58
4391	58
4392	58
4393	58
4394	58
4395	58
4397	58
4399	58
4400	58
4401	58
4403	58
4408	58
4409	58
4411	58
4416	58
4417	58
4418	58
4419	58
4421	58
4424	58
4427	57
4429	57
4433	57
4434	57
4435	57
4436	57
4437	57
4438	57
4440	57
4442	57
4444	57
4446	57
4448	57
4450	57
4451	57
4452	57
4453	57
4458	57
4460	57
4462	57
4467	57
4468	57
4472	57
4473	57
4477	57
4480	57
4481	57
4482	57
4483	57
4484	57
4485	57
4487	57
4490	57
4491	57
4493	57
4494	57
4495	57
4496	57
4498	57
4505	57
4510	57
4511	57
4517	57
4518	57
4523	57
4525	57
4526	57
4527	57
4528	57
4529	57
4530	57
4533	57
4534	57
4535	57
4544	56
4545	56
4546	56
4548	56
4550	56
4552	56
4555	56
4556	56
4558	56
4559	56
4565	56
4566	56
4578	56
4579	56
4580	56
4582	56
4583	56
4585	56
4586	56
4588	56
4591	56
4592	56
4593	56
4595	56
4601	56
4602	56
4603	56
4606	56
4612	56
4620	56
4621	56
4625	56
4629	56
4632	56
4635	56
4637	56
4638	56
4641	56
4645	56
4651	56
4652	56
4653	56
4655	56
4656	56
4658	56
4661	56
4663	56
4664	56
4666	56
4667	56
4668	56
4670	56
4671	56
4672	56
4673	56
4674	56
4675	56
4677	56
4681	56
4682	56
4686	56
4688	56
4689	56
4690	56
4691	56
4695	56
4696	56
4698	56
4699	56
4700	56
4702	56
4704	56
4705	56
4706	56
4707	56
4708	56
4709	56
4710	56
4711	56
4714	56
4715	55
4716	55
4719	55
4721	55
4728	55
4732	55
4734	55
4736	55
4739	55
4741	55
4745	55
4746	55
4747	55
4752	55
4754	55
4757	55
4760	55
4767	55
4769	55
4770	55
4771	55
4777	55
4779	55
4780	55
4784	55
4785	55
4786	55
4788	55
4790	55
4791	55
4793	55
4800	55
4801	55
4807	55
4808	55
4809	55
4811	55
4812	55
4813	55
4814	55
4815	55
4821	55
4822	55
4823	55
4825	55
4827	55
4828	55
4831	55
4832	55
4833	55
4834	55
4835	55
4836	55
4837	55
4838	55
4839	55
4841	55
4842	55
4844	55
4845	55
4846	54
4851	54
4866	54
4867	54
4869	54
4870	54
4875	54
4876	54
4879	54
4882	54
4883	54
4885	54
4887	54
4897	54
4906	54
4908	54
4909	54
4910	54
4913	54
4914	54
4916	54
4917	54
4918	54
4920	54
4922	54
4923	54
4924	54
4925	54
4927	54
4928	54
4930	54
4932	54
4936	54
4943	54
4944	54
4947	54
4949	54
4950	54
4951	54
4952	54
4953	54
4954	54
4956	54
4959	53
4960	53
4962	53
4964	53
4970	53
4971	53
4972	53
4974	53
4977	53
4978	53
4979	53
4983	53
4988	53
4989	53
4991	53
4992	53
4998	53
5004	53
5005	53
5006	53
5007	53
5010	53
5011	53
5013	53
5014	53
5017	53
5025	53
5028	53
5029	53
5030	53
5032	53
5038	53
5040	53
5048	53
5050	53
5051	53
5053	53
5054	53
5055	53
5056	53
5057	53
5059	53
5060	53
5062	53
5063	53
5064	53
5065	53
5067	53
5070	53
5071	53
5072	53
5073	53
5075	53
5078	53
5079	53
5080	53
5081	53
5082	53
5083	53
5085	53
5087	53
5088	53
5089	53
5093	53
5094	53
5095	53
5097	53
5099	53
5103	53
5104	53
5105	53
5106	53
5108	53
5109	53
5112	53
5114	53
5115	53
5117	53
5119	53
5122	52
5133	52
5134	52
5135	52
5136	52
5139	52
5141	52
5144	52
5145	52
5146	52
5147	52
5148	52
5150	52
5153	52
5157	52
5159	52
5161	52
5163	52
5166	52
5172	52
5179	52
5180	52
5181	52
5188	52
5190	52
5200	52
5203	52
5208	52
5210	52
5211	52
5215	52
5216	52
5220	52
5222	52
5227	52
5229	52
5230	52
5231	52
5232	52
5235	52
5241	52
5242	52
5243	52
5244	52
5245	52
5248	52
5252	52
5255	52
5257	52
5258	52
5262	52
5265	52
5266	52
5269	52
5270	52
5271	52
5272	52
5273	52
5274	52
5275	52
5276	52
5280	52
5281	52
5282	52
5283	52
5284	52
5287	52
5290	52
5292	52
5295	52
5296	52
5300	52
5303	52
5304	52
5306	52
5307	52
5308	52
5309	52
5311	52
5312	52
5315	52
5316	52
5318	52
5320	52
5321	52
5323	52
5324	52
5326	52
5330	51
5335	51
5336	51
5337	51
5338	51
5340	51
5341	51
5342	51
5344	51
5346	51
5348	51
5351	51
5353	51
5358	51
5360	51
5363	51
5365	51
5367	51
5368	51
5369	51
5372	51
5373	51
5374	51
5375	51
5380	51
5383	51
5385	51
5389	51
5392	51
5395	51
5396	51
5397	51
5399	51
5400	51
5401	51
5402	51
5407	51
5408	51
5410	51
5412	51
5413	51
5415	51
5417	51
5418	51
5419	51
5423	51
5425	51
5427	51
5430	51
5431	51
5432	51
5434	51
5435	51
5437	51
5445	51
5446	51
5447	51
5448	51
5449	51
5450	51
5454	51
5455	51
5462	50
5467	50
5473	50
5475	50
5477	50
5479	50
5484	50
5485	50
5486	50
5490	50
5491	50
5492	50
5493	50
5495	50
5500	50
5501	50
5503	50
5505	50
5507	50
5511	50
5514	50
5516	50
5519	50
5522	50
5523	50
5524	50
5534	50
5537	50
5541	50
5543	50
5546	50
5558	50
5559	50
5560	50
5561	50
5562	50
5564	50
5565	50
5566	50
5567	50
5568	50
5569	50
5570	50
5571	50
5573	50
5578	50
5582	50
5584	50
5589	50
5591	50
5592	50
5594	50
5595	50
5596	50
5601	50
5603	50
5604	50
5605	50
5608	50
5610	50
5612	50
5613	50
5614	50
5615	50
5616	50
5617	50
5618	50
5621	50
5622	50
5624	50
5625	50
5626	50
5627	50
5628	50
5630	50
5635	50
5637	49
5638	49
5640	49
5642	49
5643	49
5644	49
5647	49
5649	49
5650	49
5654	49
5657	49
5659	49
5664	49
5665	49
5667	49
5669	49
5676	49
5678	49
5681	49
5682	49
5683	49
5685	49
5687	49
5688	49
5689	49
5692	49
5694	49
5695	49
5697	49
5699	49
5700	49
5712	49
5717	49
5720	49
5721	49
5724	49
5727	49
5732	49
5733	49
5734	49
5735	49
5738	49
5739	49
5740	49
5741	49
5743	49
5746	49
5750	49
5756	49
5761	49
5763	49
5766	49
5768	49
5772	49
5774	49
5775	49
5776	49
5778	49
5779	49
5780	49
5781	49
5784	49
5785	49
5788	49
5793	48
5795	48
5801	48
5818	48
5819	48
5822	48
5823	48
5825	48
5826	48
5830	48
5831	48
5833	48
5839	48
5846	48
5856	48
5859	48
5860	48
5863	48
5867	48
5868	48
5873	48
5874	48
5875	48
5877	48
5885	48
5889	48
5892	48
5894	48
5896	48
5900	48
5902	48
5903	48
5904	48
5905	48
5907	48
5909	48
5910	48
5911	48
5912	48
5914	48
5919	48
5920	48
5922	48
5923	48
5925	48
5927	48
5931	48
5933	48
5934	48
5941	48
5943	48
5951	48
5957	48
5960	48
5963	48
5966	48
5971	48
5972	48
5974	48
5975	48
5980	48
5982	48
5984	48
5986	48
5987	48
5988	48
5989	48
5991	48
5993	48
5996	48
6000	48
6001	48
6002	48
6003	48
6004	48
6006	48
6007	48
6008	48
6009	48
6010	48
6011	48
6017	48
6019	48
6020	48
6021	48
6023	48
6026	48
6027	48
6029	48
6031	48
6032	48
6034	48
6035	48
6036	48
6040	48
6045	48
6046	48
6047	48
6048	48
6049	48
6050	48
6051	48
6053	48
6054	48
6063	47
6065	47
6075	47
6076	47
6077	47
6078	47
6080	47
6083	47
6084	47
6089	47
6095	47
6101	47
6103	47
6104	47
6105	47
6107	47
6110	47
6111	47
6113	47
6116	47
6118	47
6122	47
6123	47
6124	47
6129	47
6132	47
6133	47
6137	47
6139	47
6140	47
6143	47
6154	47
6155	47
6156	47
6157	47
6159	47
6162	47
6163	47
6166	47
6167	47
6168	47
6169	47
6170	47
6171	47
6173	47
6174	47
6175	47
6178	47
6180	47
6181	47
6182	47
6184	47
6185	47
6189	47
6192	47
6193	47
6194	47
6195	47
6198	47
6200	47
6204	47
6206	47
6207	47
6208	47
6210	47
6212	47
6213	47
6215	47
6218	47
6219	47
6220	47
6221	47
6222	47
6224	47
6225	47
6226	47
6227	47
6228	47
6229	47
6232	47
6235	47
6240	47
6249	46
6258	46
6260	46
6265	46
6266	46
6268	46
6270	46
6273	46
6274	46
6275	46
6276	46
6280	46
6282	46
6283	46
6284	46
6285	46
6286	46
6289	46
6290	46
6291	46
6293	46
6296	46
6297	46
6301	46
6302	46
6303	46
6304	46
6305	46
6308	46
6310	46
6321	46
6322	46
6323	46
6326	46
6331	46
6336	46
6339	46
6341	46
6347	46
6351	46
6352	46
6353	46
6356	46
6357	46
6358	46
6361	46
6364	46
6366	46
6368	46
6370	46
6371	46
6372	46
6375	46
6376	46
6377	46
6378	46
6379	46
6388	46
6389	46
6390	46
6391	46
6394	46
6397	46
6400	46
6402	46
6403	46
6411	46
6415	46
6416	46
6420	46
6421	46
6424	46
6428	46
6429	46
6430	46
6432	46
6433	46
6434	46
6435	46
6440	46
6442	46
6443	46
6444	46
6446	46
6449	45
6451	45
6456	45
6460	45
6461	45
6463	45
6464	45
6467	45
6476	45
6479	45
6480	45
6482	45
6484	45
6485	45
6486	45
6487	45
6490	45
6497	45
6502	45
6503	45
6509	45
6512	45
6514	45
6517	45
6524	45
6525	45
6526	45
6527	45
6529	45
6530	45
6531	45
6532	45
6537	45
6539	45
6540	45
6542	45
6550	45
6551	45
6552	45
6557	45
6562	45
6563	45
6568	45
6569	45
6570	45
6571	45
6574	45
6575	45
6576	45
6580	45
6581	45
6582	45
6583	45
6587	45
6588	45
6589	45
6591	45
6592	45
6593	45
6594	45
6595	45
6598	45
6605	45
6606	45
6608	45
6609	45
6610	45
6611	45
6612	45
6614	45
6615	45
6616	45
6617	45
6618	45
6619	45
6621	45
6622	45
6624	45
6625	45
6627	45
6628	45
6630	45
6633	45
6634	45
6635	45
6636	45
6643	45
6644	45
6645	45
6646	45
6647	45
6648	45
6650	45
6651	45
6652	45
6653	45
6654	45
6656	45
6657	45
6658	45
6659	45
6660	45
6661	45
6662	45
6665	45
6666	45
6671	44
6672	44
6674	44
6676	44
6677	44
6683	44
6690	44
6694	44
6696	44
6699	44
6703	44
6704	44
6707	44
6708	44
6712	44
6714	44
6718	44
6719	44
6720	44
6724	44
6730	44
6731	44
6736	44
6738	44
6739	44
6740	44
6751	44
6753	44
6758	44
6761	44
6763	44
6767	44
6769	44
6773	44
6775	44
6778	44
6783	44
6789	44
6795	44
6796	44
6801	44
6803	44
6805	44
6807	44
6810	44
6811	44
6812	44
6816	44
6817	44
6818	44
6822	44
6823	44
6824	44
6827	44
6829	44
6832	44
6833	44
6835	44
6836	44
6841	44
6843	44
6844	44
6849	44
6850	44
6851	44
6854	44
6858	44
6860	44
6861	44
6862	44
6863	44
6864	44
6866	44
6868	44
6870	44
6873	44
6876	44
6878	44
6879	44
6880	44
6881	44
6883	44
6884	44
6886	44
6889	44
6892	44
6895	44
6896	44
6900	44
6901	44
6902	44
6905	44
6906	44
6908	44
6909	44
6910	44
6914	44
6915	44
6916	44
6919	44
6922	44
6923	44
6925	44
6926	44
6928	44
6929	44
6931	44
6933	44
6934	44
6936	44
6938	44
6939	44
6944	44
6951	44
6952	44
6955	44
6958	44
6959	44
6960	44
6961	44
6966	44
6970	44
6972	44
6973	44
6977	44
6978	44
6979	44
6981	44
6982	44
6985	44
6986	44
6988	44
6989	44
6991	44
6993	44
6994	44
6995	44
6997	44
6998	44
6999	44
7000	44
7003	44
7005	44
7007	44
7008	44
7011	44
7013	43
7014	43
7020	43
7023	43
7026	43
7033	43
7038	43
7042	43
7045	43
7046	43
7047	43
7048	43
7052	43
7053	43
7060	43
7061	43
7065	43
7066	43
7072	43
7073	43
7075	43
7079	43
7082	43
7083	43
7084	43
7085	43
7086	43
7087	43
7091	43
7096	43
7097	43
7098	43
7101	43
7102	43
7103	43
7104	43
7109	43
7112	43
7115	43
7117	43
7118	43
7119	43
7120	43
7122	43
7125	43
7126	43
7128	43
7130	43
7132	43
7134	43
7135	43
7137	43
7138	43
7139	43
7142	43
7143	43
7144	43
7145	43
7147	43
7148	43
7149	43
7150	43
7152	43
7153	43
7157	43
7159	43
7162	43
7163	43
7164	43
7166	43
7167	43
7169	43
7170	43
7171	43
7172	43
7173	43
7174	43
7177	43
7184	43
7185	43
7188	43
7189	43
7191	43
7192	43
7193	43
7194	43
7201	43
7203	43
7204	43
7206	43
7207	43
7209	43
7210	43
7213	43
7214	43
7217	43
7222	42
7226	42
7227	42
7230	42
7232	42
7236	42
7240	42
7242	42
7243	42
7248	42
7250	42
7256	42
7257	42
7261	42
7267	42
7268	42
7272	42
7274	42
7275	42
7277	42
7282	42
7284	42
7288	42
7289	42
7293	42
7301	42
7304	42
7305	42
7309	42
7311	42
7318	42
7320	42
7323	42
7326	42
7327	42
7328	42
7331	42
7334	42
7336	42
7339	42
7342	42
7343	42
7346	42
7349	42
7352	42
7355	42
7357	42
7358	42
7359	42
7360	42
7361	42
7366	42
7368	42
7370	42
7372	42
7373	42
7374	42
7378	42
7380	42
7381	42
7382	42
7386	42
7387	42
7389	42
7390	42
7391	42
7396	42
7401	42
7403	42
7406	42
7409	42
7411	42
7415	42
7420	42
7421	42
7422	42
7425	42
7427	42
7428	42
7429	42
7430	42
7431	42
7433	42
7434	42
7435	42
7436	42
7437	42
7438	42
7439	42
7440	42
7441	42
7443	42
7444	42
7445	42
7447	42
7451	42
7453	42
7456	41
7458	41
7466	41
7467	41
7473	41
7481	41
7482	41
7486	41
7487	41
7489	41
7495	41
7496	41
7497	41
7504	41
7505	41
7507	41
7508	41
7510	41
7515	41
7516	41
7517	41
7518	41
7520	41
7525	41
7526	41
7530	41
7532	41
7537	41
7543	41
7548	41
7550	41
7554	41
7562	41
7563	41
7566	41
7572	41
7576	41
7581	41
7584	41
7586	41
7589	41
7591	41
7592	41
7593	41
7598	41
7599	41
7600	41
7601	41
7602	41
7603	41
7604	41
7605	41
7607	41
7609	41
7610	41
7611	41
7614	41
7616	41
7619	41
7622	41
7623	41
7626	41
7627	41
7628	41
7629	41
7632	41
7633	41
7635	41
7641	41
7642	41
7643	41
7647	41
7649	41
7652	41
7656	41
7661	41
7663	41
7664	41
7667	41
7670	41
7671	41
7672	41
7675	41
7678	41
7679	41
7681	41
7683	41
7684	41
7685	41
7687	41
7688	41
7689	41
7690	41
7691	41
7694	41
7697	41
7699	41
7700	41
7702	41
7705	41
7707	41
7708	41
7709	40
7710	40
7712	40
7713	40
7714	40
7715	40
7716	40
7717	40
7721	40
7730	40
7734	40
7738	40
7739	40
7740	40
7741	40
7743	40
7746	40
7755	40
7756	40
7758	40
7764	40
7766	40
7773	40
7777	40
7782	40
7784	40
7785	40
7790	40
7792	40
7795	40
7796	40
7801	40
7806	40
7811	40
7816	40
7817	40
7819	40
7821	40
7823	40
7825	40
7826	40
7827	40
7829	40
7831	40
7833	40
7836	40
7837	40
7840	40
7845	40
7846	40
7848	40
7849	40
7851	40
7852	40
7856	40
7857	40
7859	40
7863	40
7868	40
7873	40
7876	40
7877	40
7878	40
7879	40
7881	40
7890	40
7891	40
7893	40
7901	40
7903	40
7907	40
7911	40
7916	40
7921	40
7925	40
7926	40
7930	40
7931	40
7937	40
7938	40
7940	40
7943	40
7946	40
7947	40
7949	40
7950	40
7951	40
7953	40
7954	40
7955	40
7956	40
7961	40
7963	40
7972	40
7974	40
7981	40
7984	40
7991	40
7992	40
7993	40
7996	40
7998	40
7999	40
8000	40
8001	40
8002	40
8003	40
8005	40
8007	40
8009	40
8011	40
8016	40
8018	40
8019	40
8020	40
8021	40
8023	40
8024	40
8026	40
8027	40
8029	40
8030	40
8031	40
8033	40
8035	40
8038	40
8041	40
8043	40
8045	40
8047	40
8048	40
8053	40
8058	40
8063	40
8065	40
8067	40
8068	40
8070	40
8072	40
8074	40
8076	40
8077	40
8079	40
8080	40
8082	40
8083	40
8084	40
8085	40
8087	40
8094	40
8095	40
8096	40
8098	40
8099	40
8102	40
8109	39
8110	39
8114	39
8125	39
8126	39
8132	39
8133	39
8137	39
8140	39
8149	39
8152	39
8159	39
8160	39
8164	39
8166	39
8169	39
8170	39
8178	39
8179	39
8180	39
8181	39
8183	39
8187	39
8188	39
8194	39
8196	39
8197	39
8200	39
8201	39
8202	39
8203	39
8205	39
8207	39
8209	39
8215	39
8219	39
8220	39
8223	39
8227	39
8230	39
8233	39
8246	39
8248	39
8250	39
8253	39
8256	39
8260	39
8267	39
8268	39
8270	39
8271	39
8272	39
8273	39
8277	39
8279	39
8280	39
8281	39
8283	39
8284	39
8285	39
8286	39
8288	39
8289	39
8295	39
8297	39
8300	39
8301	39
8305	39
8306	39
8308	39
8309	39
8311	39
8312	39
8314	39
8315	39
8316	39
8317	39
8318	39
8321	39
8322	39
8323	39
8329	39
8330	39
8331	39
8332	39
8334	39
8340	39
8342	39
8343	39
8345	39
8346	39
8349	39
8350	39
8351	39
8356	39
8357	39
8362	39
8363	39
8369	39
8371	39
8373	39
8376	39
8377	39
8378	39
8379	39
8382	39
8383	39
8387	39
8388	39
8389	39
8390	39
8391	39
8393	39
8396	39
8397	39
8399	39
8401	39
8403	39
8408	39
8409	39
8410	39
8411	39
8412	39
8413	39
8415	39
8416	39
8417	39
8419	39
8422	39
8424	39
8425	39
8432	38
8433	38
8434	38
8435	38
8444	38
8445	38
8450	38
8458	38
8462	38
8464	38
8475	38
8476	38
8479	38
8481	38
8482	38
8483	38
8485	38
8493	38
8494	38
8495	38
8498	38
8506	38
8509	38
8511	38
8512	38
8516	38
8517	38
8521	38
8531	38
8533	38
8535	38
8539	38
8540	38
8542	38
8545	38
8546	38
8553	38
8559	38
8560	38
8561	38
8567	38
8569	38
8571	38
8581	38
8582	38
8583	38
8584	38
8588	38
8589	38
8590	38
8591	38
8592	38
8593	38
8594	38
8595	38
8599	38
8603	38
8604	38
8605	38
8606	38
8607	38
8608	38
8609	38
8610	38
8611	38
8612	38
8613	38
8614	38
8616	38
8617	38
8620	38
8622	38
8624	38
8625	38
8626	38
8627	38
8628	38
8629	38
8631	38
8632	38
8635	38
8636	38
8637	38
8638	38
8639	38
8640	38
8641	38
8643	38
8645	38
8654	38
8656	38
8659	38
8661	38
8662	38
8664	38
8666	38
8668	38
8669	38
8670	38
8671	38
8672	38
8673	38
8674	38
8675	38
8676	38
8678	38
8679	38
8680	38
8682	38
8686	38
8688	38
8690	38
8691	38
8693	38
8694	38
8695	38
8700	38
8701	38
8703	38
8706	38
8707	38
8711	38
8714	38
8715	38
8716	38
8717	38
8719	38
8720	38
8723	38
8728	37
8733	37
8735	37
8736	37
8737	37
8738	37
8741	37
8743	37
8750	37
8754	37
8756	37
8759	37
8767	37
8782	37
8784	37
8786	37
8793	37
8797	37
8800	37
8803	37
8805	37
8806	37
8807	37
8809	37
8810	37
8812	37
8818	37
8819	37
8820	37
8823	37
8830	37
8833	37
8834	37
8841	37
8843	37
8846	37
8852	37
8853	37
8857	37
8860	37
8862	37
8863	37
8864	37
8866	37
8867	37
8870	37
8872	37
8875	37
8879	37
8880	37
8882	37
8889	37
8891	37
8893	37
8894	37
8898	37
8899	37
8901	37
8905	37
8906	37
8907	37
8908	37
8909	37
8910	37
8911	37
8912	37
8915	37
8916	37
8918	37
8919	37
8921	37
8927	37
8930	37
8931	37
8933	37
8934	37
8935	37
8940	37
8943	37
8948	37
8949	37
8950	37
8952	37
8953	37
8954	37
8957	37
8959	37
8961	37
8965	37
8966	37
8968	37
8969	37
8970	37
8971	37
8972	37
8974	37
8975	37
8977	37
8981	37
8982	37
8983	37
8985	37
8988	37
8989	37
8990	37
8995	37
8996	37
8999	37
9006	37
9007	37
9008	37
9016	37
9018	37
9026	37
9027	37
9028	37
9029	37
9031	37
9034	37
9035	37
9036	37
9037	37
9038	37
9041	37
9042	37
9044	37
9045	37
9048	37
9054	37
9056	37
9057	37
9058	36
9061	36
9062	36
9065	36
9069	36
9073	36
9078	36
9084	36
9085	36
9086	36
9094	36
9096	36
9099	36
9104	36
9107	36
9109	36
9111	36
9113	36
9114	36
9117	36
9119	36
9126	36
9127	36
9129	36
9134	36
9137	36
9139	36
9141	36
9142	36
9143	36
9146	36
9149	36
9150	36
9158	36
9160	36
9165	36
9170	36
9173	36
9174	36
9175	36
9182	36
9183	36
9185	36
9187	36
9188	36
9193	36
9194	36
9197	36
9198	36
9201	36
9202	36
9203	36
9204	36
9205	36
9207	36
9209	36
9213	36
9216	36
9234	36
9236	36
9238	36
9239	36
9240	36
9245	36
9248	36
9249	36
9250	36
9251	36
9258	36
9260	36
9264	36
9267	36
9271	36
9272	36
9277	36
9282	36
9284	36
9286	36
9288	36
9293	36
9296	36
9299	36
9302	36
9305	36
9307	36
9308	36
9309	36
9314	36
9317	36
9323	36
9331	36
9339	36
9348	36
9352	36
9354	36
9364	36
9366	36
9368	36
9371	36
9382	36
9384	36
9385	36
9386	36
9393	36
9394	36
9396	36
9397	36
9400	36
9401	36
9404	36
9406	36
9408	36
9410	36
9411	36
9412	36
9413	36
9414	36
9417	36
9419	36
9420	36
9421	36
9422	36
9423	36
9424	36
9426	36
9429	36
9430	36
9438	36
9443	36
9444	36
9446	36
9448	36
9455	36
9457	36
9459	36
9463	36
9464	36
9466	36
9467	36
9468	36
9473	36
9475	36
9476	36
9479	36
9482	36
9483	36
9486	36
9488	36
9489	36
9490	36
9491	36
9493	36
9502	36
9509	36
9514	36
9517	36
9519	36
9520	36
9524	36
9525	36
9526	36
9528	36
9529	36
9530	36
9531	36
9532	36
9533	36
9534	36
9535	36
9536	36
9537	36
9538	36
9540	36
9544	36
9545	36
9546	36
9547	36
9548	36
9549	36
9550	36
9552	36
9554	36
9555	36
9558	36
9559	36
9560	36
9568	35
9569	35
9571	35
9574	35
9575	35
9576	35
9577	35
9582	35
9584	35
9587	35
9589	35
9591	35
9593	35
9612	35
9614	35
9616	35
9622	35
9643	35
9649	35
9652	35
9659	35
9661	35
9663	35
9669	35
9672	35
9677	35
9678	35
9681	35
9684	35
9687	35
9692	35
9693	35
9694	35
9698	35
9699	35
9701	35
9702	35
9704	35
9707	35
9711	35
9712	35
9713	35
9714	35
9715	35
9718	35
9720	35
9721	35
9723	35
9724	35
9725	35
9727	35
9731	35
9737	35
9740	35
9741	35
9743	35
9746	35
9747	35
9748	35
9749	35
9750	35
9752	35
9753	35
9756	35
9760	35
9763	35
9766	35
9767	35
9768	35
9770	35
9771	35
9774	35
9779	35
9781	35
9782	35
9783	35
9784	35
9785	35
9786	35
9787	35
9788	35
9790	35
9796	35
9797	35
9798	35
9800	35
9807	35
9808	35
9811	35
9812	35
9814	35
9815	35
9817	35
9819	35
9820	35
9825	35
9826	35
9827	35
9828	35
9832	35
9834	35
9835	35
9836	35
9837	35
9841	35
9850	35
9853	35
9854	35
9861	35
9862	35
9863	35
9871	35
9876	35
9877	35
9878	35
9883	35
9884	35
9886	35
9887	35
9889	35
9892	35
9896	35
9897	35
9900	35
9901	35
9905	35
9906	35
9908	35
9909	35
9922	34
9924	34
9925	34
9927	34
9929	34
9936	34
9938	34
9940	34
9941	34
9952	34
9954	34
9955	34
9964	34
9965	34
9971	34
9972	34
9973	34
9976	34
9981	34
9983	34
9992	34
9993	34
9996	34
10003	34
10005	34
10006	34
10009	34
10011	34
10012	34
10015	34
10016	34
10021	34
10026	34
10033	34
10036	34
10040	34
10041	34
10042	34
10044	34
10045	34
10051	34
10052	34
10059	34
10060	34
10064	34
10066	34
10084	34
10089	34
10091	34
10092	34
10093	34
10094	34
10098	34
10106	34
10107	34
10109	34
10112	34
10113	34
10115	34
10116	34
10117	34
10118	34
10123	34
10124	34
10125	34
10128	34
10131	34
10132	34
10135	34
10136	34
10137	34
10138	34
10139	34
10144	34
10146	34
10147	34
10149	34
10150	34
10152	34
10154	34
10157	34
10160	34
10161	34
10163	34
10166	34
10167	34
10169	34
10170	34
10172	34
10176	34
10178	34
10190	34
10193	34
10194	34
10198	34
10203	34
10205	34
10206	34
10212	34
10213	34
10216	34
10217	34
10218	34
10229	34
10234	34
10240	34
10241	34
10242	34
10243	34
10247	34
10248	34
10250	34
10251	34
10252	34
10253	34
10255	34
10256	34
10257	34
10258	34
10259	34
10263	34
10264	34
10266	34
10268	34
10269	34
10270	34
10271	34
10273	34
10274	34
10275	34
10278	34
10280	34
10281	34
10282	34
10287	33
10288	33
10291	33
10292	33
10294	33
10296	33
10297	33
10298	33
10306	33
10309	33
10312	33
10317	33
10322	33
10325	33
10326	33
10328	33
10332	33
10333	33
10340	33
10341	33
10342	33
10346	33
10347	33
10348	33
10351	33
10355	33
10358	33
10359	33
10363	33
10366	33
10367	33
10368	33
10371	33
10374	33
10382	33
10385	33
10387	33
10388	33
10393	33
10395	33
10398	33
10400	33
10401	33
10411	33
10414	33
10415	33
10416	33
10417	33
10418	33
10419	33
10420	33
10423	33
10431	33
10432	33
10435	33
10439	33
10441	33
10443	33
10448	33
10454	33
10459	33
10462	33
10469	33
10470	33
10473	33
10475	33
10481	33
10483	33
10484	33
10488	33
10489	33
10490	33
10494	33
10500	33
10502	33
10503	33
10504	33
10505	33
10509	33
10511	33
10513	33
10514	33
10515	33
10519	33
10520	33
10521	33
10522	33
10525	33
10526	33
10531	33
10532	33
10534	33
10536	33
10537	33
10541	33
10543	33
10545	33
10546	33
10550	33
10555	33
10557	33
10562	33
10563	33
10564	33
10565	33
10567	33
10569	33
10570	33
10573	33
10578	33
10579	33
10580	33
10586	33
10587	33
10588	33
10589	33
10593	33
10596	33
10602	33
10603	33
10606	33
10607	33
10608	33
10615	33
10616	33
10619	33
10622	33
10625	33
10627	33
10628	33
10629	33
10639	33
10641	33
10645	33
10646	33
10647	33
10649	33
10652	33
10654	33
10657	33
10659	33
10660	33
10661	33
10662	33
10663	33
10664	33
10666	33
10670	33
10672	33
10673	33
10674	33
10676	33
10677	33
10678	33
10679	33
10680	33
10683	33
10685	33
10688	33
10690	33
10691	33
10693	33
10700	33
10701	33
10704	33
10707	32
10708	32
10710	32
10713	32
10717	32
10720	32
10721	32
10722	32
10725	32
10733	32
10735	32
10738	32
10739	32
10740	32
10744	32
10748	32
10751	32
10754	32
10760	32
10761	32
10765	32
10768	32
10774	32
10777	32
10779	32
10781	32
10782	32
10787	32
10793	32
10799	32
10801	32
10803	32
10805	32
10806	32
10809	32
10817	32
10821	32
10824	32
10825	32
10827	32
10830	32
10831	32
10836	32
10837	32
10838	32
10841	32
10842	32
10844	32
10845	32
10846	32
10848	32
10852	32
10860	32
10861	32
10863	32
10865	32
10869	32
10876	32
10877	32
10881	32
10883	32
10884	32
10890	32
10892	32
10899	32
10902	32
10909	32
10918	32
10919	32
10920	32
10924	32
10927	32
10932	32
10936	32
10938	32
10944	32
10947	32
10949	32
10950	32
10951	32
10955	32
10956	32
10957	32
10960	32
10966	32
10967	32
10971	32
10972	32
10975	32
10977	32
10989	32
10992	32
10996	32
10999	32
11003	32
11011	32
11012	32
11013	32
11015	32
11022	32
11023	32
11026	32
11028	32
11030	32
11031	32
11033	32
11042	32
11047	32
11049	32
11051	32
11053	32
11055	32
11057	32
11063	32
11065	32
11075	32
11078	32
11080	32
11082	32
11093	32
11095	32
11097	32
11098	32
11099	32
11100	32
11102	32
11105	32
11106	32
11114	32
11117	32
11120	32
11122	32
11125	32
11127	32
11128	32
11131	32
11133	32
11135	32
11137	32
11139	32
11144	32
11146	32
11147	32
11150	32
11151	32
11152	32
11153	32
11156	32
11158	32
11159	32
11160	32
11162	32
11165	32
11168	32
11170	32
11171	32
11173	32
11175	32
11176	32
11177	32
11178	32
11179	32
11183	32
11185	32
11186	32
11187	32
11190	32
11198	32
11203	32
11206	32
11208	32
11210	32
11215	32
11216	32
11222	32
11224	32
11227	32
11228	32
11230	32
11232	32
11233	32
11236	32
11238	32
11239	32
11241	32
11242	32
11244	32
11245	32
11248	32
11255	32
11256	32
11258	32
11259	32
11260	32
11268	32
11270	32
11277	32
11278	32
11283	32
11284	32
11287	32
11290	32
11294	32
11295	32
11298	32
11299	32
11303	32
11304	32
11307	32
11308	32
11309	32
11311	32
11312	32
11314	32
11316	32
11317	32
11318	32
11319	32
11320	32
11322	32
11327	32
11333	32
11335	32
11340	32
11341	32
11351	31
11354	31
11356	31
11357	31
11361	31
11362	31
11369	31
11370	31
11373	31
11374	31
11375	31
11385	31
11390	31
11397	31
11407	31
11408	31
11409	31
11410	31
11414	31
11415	31
11416	31
11423	31
11425	31
11428	31
11431	31
11435	31
11436	31
11439	31
11445	31
11449	31
11451	31
11452	31
11453	31
11464	31
11466	31
11469	31
11470	31
11471	31
11474	31
11479	31
11482	31
11483	31
11484	31
11486	31
11487	31
11488	31
11496	31
11497	31
11498	31
11502	31
11506	31
11510	31
11516	31
11517	31
11521	31
11522	31
11525	31
11526	31
11528	31
11532	31
11537	31
11539	31
11540	31
11541	31
11543	31
11545	31
11551	31
11555	31
11568	31
11569	31
11571	31
11577	31
11579	31
11580	31
11589	31
11593	31
11599	31
11600	31
11605	31
11606	31
11607	31
11611	31
11612	31
11613	31
11614	31
11617	31
11621	31
11624	31
11625	31
11626	31
11629	31
11631	31
11632	31
11634	31
11635	31
11638	31
11639	31
11640	31
11641	31
11642	31
11644	31
11645	31
11648	31
11654	31
11663	31
11665	31
11667	31
11668	31
11670	31
11676	31
11677	31
11678	31
11680	31
11681	31
11683	31
11689	31
11690	31
11691	31
11692	31
11694	31
11698	31
11699	31
11701	31
11702	31
11714	31
11716	31
11719	31
11721	31
11725	31
11726	31
11727	31
11728	31
11729	31
11730	31
11731	31
11733	31
11736	31
11745	31
11748	31
11749	31
11753	31
11754	31
11755	31
11757	31
11763	31
11767	31
11770	31
11777	31
11779	31
11780	31
11781	31
11782	31
11783	31
11785	31
11786	31
11789	31
11791	31
11792	31
11793	31
11794	31
11798	31
11800	31
11801	31
11802	31
11803	31
11804	31
11805	31
11807	31
11810	31
11811	31
11814	31
11815	31
11817	31
11818	31
11819	31
11820	31
11826	31
11829	31
11830	31
11832	31
11834	31
11837	31
11844	30
11846	30
11847	30
11851	30
11852	30
11856	30
11858	30
11859	30
11862	30
11869	30
11872	30
11874	30
11875	30
11876	30
11880	30
11883	30
11884	30
11887	30
11892	30
11893	30
11895	30
11898	30
11900	30
11901	30
11911	30
11914	30
11919	30
11920	30
11926	30
11928	30
11929	30
11932	30
11937	30
11941	30
11945	30
11954	30
11959	30
11960	30
11969	30
11974	30
11982	30
11983	30
11987	30
11989	30
11994	30
11996	30
11998	30
12002	30
12004	30
12006	30
12007	30
12015	30
12018	30
12020	30
12027	30
12029	30
12030	30
12031	30
12032	30
12034	30
12035	30
12043	30
12044	30
12045	30
12048	30
12050	30
12052	30
12053	30
12055	30
12062	30
12064	30
12065	30
12076	30
12077	30
12082	30
12087	30
12088	30
12089	30
12091	30
12093	30
12098	30
12099	30
12101	30
12109	30
12110	30
12112	30
12114	30
12115	30
12118	30
12122	30
12123	30
12125	30
12126	30
12128	30
12129	30
12134	30
12137	30
12139	30
12141	30
12142	30
12144	30
12147	30
12149	30
12150	30
12155	30
12156	30
12157	30
12160	30
12162	30
12168	30
12170	30
12172	30
12175	30
12178	30
12179	30
12184	30
12186	30
12187	30
12189	30
12191	30
12193	30
12194	30
12195	30
12197	30
12199	30
12200	30
12201	30
12202	30
12203	30
12210	30
12215	30
12219	30
12221	30
12225	30
12228	30
12229	30
12230	30
12231	30
12232	30
12233	30
12234	30
12236	30
12238	30
12239	30
12244	30
12245	30
12246	30
12250	30
12251	30
12253	30
12255	30
12256	30
12259	30
12261	30
12264	30
12265	30
12269	30
12270	30
12272	30
12275	30
12279	30
12281	30
12282	30
12283	30
12285	30
12288	30
12289	30
12291	30
12292	30
12293	30
12295	30
12296	30
12297	30
12298	30
12299	30
12302	30
12305	30
12306	30
12307	30
12308	30
12309	30
12311	30
12312	30
12313	30
12314	30
12315	30
12316	30
12317	30
12320	30
12324	30
12329	30
12330	30
12331	30
12332	30
12333	30
12334	30
12336	30
12337	30
12339	30
12344	30
12350	30
12355	30
12356	30
12357	30
12359	30
12361	30
12362	30
12364	30
12366	30
12367	30
12370	30
12384	29
12389	29
12397	29
12401	29
12410	29
12412	29
12415	29
12417	29
12426	29
12431	29
12433	29
12442	29
12445	29
12454	29
12455	29
12456	29
12457	29
12460	29
12463	29
12464	29
12465	29
12472	29
12473	29
12476	29
12477	29
12482	29
12487	29
12489	29
12491	29
12493	29
12494	29
12495	29
12504	29
12508	29
12509	29
12518	29
12521	29
12530	29
12535	29
12537	29
12539	29
12543	29
12547	29
12557	29
12558	29
12561	29
12564	29
12574	29
12575	29
12577	29
12580	29
12582	29
12583	29
12584	29
12586	29
12588	29
12589	29
12595	29
12596	29
12599	29
12600	29
12610	29
12613	29
12620	29
12621	29
12626	29
12637	29
12638	29
12643	29
12645	29
12651	29
12652	29
12658	29
12664	29
12668	29
12670	29
12674	29
12676	29
12677	29
12678	29
12681	29
12682	29
12686	29
12688	29
12690	29
12691	29
12692	29
12694	29
12695	29
12696	29
12699	29
12704	29
12705	29
12706	29
12708	29
12709	29
12710	29
12715	29
12718	29
12720	29
12721	29
12722	29
12724	29
12726	29
12727	29
12728	29
12729	29
12730	29
12731	29
12739	29
12740	29
12741	29
12742	29
12743	29
12749	29
12750	29
12752	29
12754	29
12755	29
12757	29
12759	29
12760	29
12761	29
12762	29
12763	29
12766	29
12768	29
12769	29
12770	29
12772	29
12773	29
12776	29
12777	29
12781	29
12782	29
12791	29
12792	29
12795	29
12797	29
12798	29
12801	29
12803	29
12804	29
12808	29
12814	29
12815	29
12819	29
12825	29
12826	29
12827	29
12828	29
12830	29
12831	29
12833	29
12835	29
12836	29
12837	29
12838	29
12840	29
12841	29
12842	29
12844	29
12846	29
12856	29
12861	29
12862	29
12867	29
12868	29
12876	29
12878	29
12879	29
12880	29
12884	29
12885	29
12886	29
12888	29
12890	29
12891	29
12892	29
12893	29
12895	29
12896	29
12897	29
12898	29
12902	29
12904	29
12906	29
12908	29
12909	29
12910	29
12912	29
12915	29
12923	29
12925	29
12927	29
12929	29
12932	29
12933	29
12934	29
12936	29
12937	29
12940	29
12942	29
12946	29
12958	28
12961	28
12966	28
12970	28
12975	28
12978	28
12980	28
12988	28
12989	28
12990	28
12994	28
12998	28
13001	28
13002	28
13006	28
13009	28
13013	28
13017	28
13019	28
13023	28
13024	28
13025	28
13028	28
13029	28
13033	28
13042	28
13046	28
13049	28
13050	28
13052	28
13053	28
13057	28
13058	28
13061	28
13063	28
13064	28
13069	28
13077	28
13095	28
13096	28
13100	28
13101	28
13102	28
13107	28
13108	28
13121	28
13124	28
13126	28
13128	28
13130	28
13131	28
13134	28
13139	28
13146	28
13151	28
13153	28
13159	28
13163	28
13164	28
13173	28
13175	28
13182	28
13185	28
13186	28
13187	28
13188	28
13189	28
13195	28
13200	28
13222	28
13224	28
13231	28
13233	28
13236	28
13240	28
13242	28
13243	28
13245	28
13246	28
13251	28
13255	28
13265	28
13272	28
13279	28
13280	28
13283	28
13286	28
13288	28
13290	28
13291	28
13296	28
13298	28
13306	28
13307	28
13312	28
13314	28
13315	28
13317	28
13324	28
13328	28
13335	28
13341	28
13342	28
13348	28
13354	28
13357	28
13359	28
13364	28
13365	28
13366	28
13374	28
13375	28
13381	28
13387	28
13395	28
13398	28
13402	28
13403	28
13419	28
13421	28
13422	28
13424	28
13427	28
13428	28
13430	28
13435	28
13437	28
13449	28
13450	28
13452	28
13458	28
13459	28
13463	28
13464	28
13466	28
13468	28
13469	28
13471	28
13472	28
13479	28
13480	28
13485	28
13486	28
13495	28
13498	28
13502	28
13504	28
13505	28
13509	28
13518	28
13521	28
13522	28
13523	28
13524	28
13525	28
13526	28
13538	28
13539	28
13545	28
13547	28
13548	28
13550	28
13551	28
13552	28
13553	28
13554	28
13557	28
13558	28
13560	28
13563	28
13567	28
13571	28
13572	28
13575	28
13587	28
13589	28
13591	28
13593	28
13594	28
13595	28
13596	28
13597	28
13598	28
13602	28
13603	28
13605	28
13606	28
13607	28
13609	28
13610	28
13613	28
13615	28
13616	28
13620	28
13623	28
13625	28
13628	28
13629	28
13631	28
13632	28
13633	28
13634	28
13638	28
13639	28
13647	28
13648	28
13649	28
13653	28
13655	28
13657	28
13660	28
13661	28
13663	28
13664	28
13668	28
13670	28
13672	28
13688	28
13690	28
13691	28
13692	28
13693	28
13695	28
13696	28
13697	28
13700	28
13701	28
13704	28
13708	28
13709	28
13710	28
13714	28
13715	28
13717	28
13718	28
13722	28
13726	28
13732	28
13736	28
13737	28
13743	28
13752	28
13753	28
13754	28
13755	28
13756	28
13758	28
13759	28
13760	28
13761	28
13763	28
13764	28
13765	28
13767	28
13769	28
13770	28
13772	28
13778	28
13781	28
13782	28
13783	28
13784	28
13785	28
13789	28
13793	28
13794	28
13795	28
13798	28
13799	28
13801	28
13802	28
13803	28
13805	28
13808	28
13809	28
13810	28
13811	28
13814	28
13816	28
13821	28
13822	28
13823	28
13824	28
13826	28
13829	28
13833	27
13834	27
13849	27
13854	27
13856	27
13862	27
13864	27
13871	27
13879	27
13880	27
13882	27
13884	27
13886	27
13887	27
13889	27
13894	27
13895	27
13897	27
13898	27
13902	27
13905	27
13912	27
13914	27
13917	27
13922	27
13923	27
13926	27
13939	27
13948	27
13949	27
13951	27
13953	27
13958	27
13966	27
13967	27
13970	27
13973	27
13977	27
13978	27
13980	27
13982	27
13986	27
13987	27
13988	27
13989	27
14003	27
14010	27
14011	27
14012	27
14013	27
14014	27
14020	27
14021	27
14024	27
14027	27
14035	27
14041	27
14043	27
14044	27
14050	27
14053	27
14058	27
14059	27
14064	27
14065	27
14074	27
14077	27
14078	27
14084	27
14086	27
14095	27
14099	27
14109	27
14111	27
14112	27
14113	27
14117	27
14118	27
14121	27
14123	27
14128	27
14129	27
14133	27
14135	27
14136	27
14137	27
14140	27
14143	27
14145	27
14146	27
14149	27
14150	27
14152	27
14153	27
14155	27
14157	27
14163	27
14164	27
14166	27
14167	27
14169	27
14171	27
14173	27
14176	27
14177	27
14178	27
14179	27
14182	27
14183	27
14186	27
14191	27
14192	27
14195	27
14199	27
14201	27
14206	27
14212	27
14218	27
14219	27
14220	27
14223	27
14224	27
14226	27
14229	27
14237	27
14238	27
14243	27
14244	27
14246	27
14249	27
14250	27
14251	27
14253	27
14255	27
14258	27
14261	27
14262	27
14264	27
14265	27
14268	27
14273	27
14277	27
14279	27
14280	27
14283	27
14284	27
14289	27
14300	27
14304	27
14308	27
14315	27
14316	27
14318	27
14321	27
14325	27
14327	27
14329	27
14330	27
14336	27
14340	27
14351	27
14356	27
14365	27
14371	27
14375	27
14376	27
14377	27
14378	27
14387	27
14388	27
14389	27
14390	27
14391	27
14399	27
14402	27
14404	27
14407	27
14408	27
14409	27
14415	27
14417	27
14418	27
14419	27
14420	27
14421	27
14426	27
14429	27
14439	27
14441	27
14442	27
14443	27
14444	27
14452	27
14453	27
14454	27
14455	27
14458	27
14459	27
14460	27
14462	27
14463	27
14471	27
14473	27
14477	27
14482	27
14483	27
14485	27
14487	27
14488	27
14489	27
14492	27
14495	26
14499	26
14504	26
14505	26
14506	26
14514	26
14516	26
14519	26
14520	26
14521	26
14524	26
14525	26
14526	26
14529	26
14534	26
14538	26
14542	26
14546	26
14554	26
14555	26
14569	26
14573	26
14588	26
14592	26
14601	26
14603	26
14610	26
14616	26
14618	26
14619	26
14621	26
14623	26
14646	26
14647	26
14654	26
14656	26
14658	26
14662	26
14666	26
14684	26
14690	26
14693	26
14702	26
14710	26
14712	26
14722	26
14725	26
14730	26
14733	26
14735	26
14737	26
14739	26
14741	26
14742	26
14743	26
14751	26
14755	26
14760	26
14763	26
14764	26
14773	26
14777	26
14781	26
14790	26
14793	26
14796	26
14799	26
14800	26
14802	26
14803	26
14810	26
14813	26
14815	26
14817	26
14823	26
14825	26
14831	26
14832	26
14838	26
14840	26
14841	26
14842	26
14844	26
14847	26
14848	26
14850	26
14851	26
14853	26
14855	26
14856	26
14858	26
14863	26
14865	26
14870	26
14873	26
14875	26
14876	26
14879	26
14883	26
14887	26
14889	26
14891	26
14894	26
14895	26
14897	26
14899	26
14901	26
14906	26
14907	26
14909	26
14911	26
14912	26
14914	26
14915	26
14917	26
14919	26
14923	26
14926	26
14928	26
14931	26
14932	26
14933	26
14939	26
14940	26
14943	26
14946	26
14947	26
14953	26
14955	26
14958	26
14959	26
14964	26
14965	26
14966	26
14968	26
14977	26
14978	26
14980	26
14981	26
14985	26
14994	26
14995	26
14996	26
14998	26
15001	26
15008	26
15011	26
15012	26
15014	26
15019	26
15023	26
15026	26
15028	26
15029	26
15031	26
15032	26
15043	26
15046	26
15050	26
15055	26
15061	26
15062	26
15064	26
15065	26
15066	26
15069	26
15070	26
15071	26
15075	26
15077	26
15080	26
15082	26
15083	26
15085	26
15092	26
15098	26
15100	26
15101	26
15102	26
15104	26
15106	26
15117	26
15119	26
15121	26
15123	26
15126	26
15127	26
15138	26
15140	26
15141	26
15145	26
15152	26
15153	26
15155	26
15156	26
15157	26
15163	26
15164	26
15165	26
15166	26
15169	26
15171	26
15173	26
15176	26
15181	26
15182	26
15187	26
15188	26
15190	26
15195	26
15201	26
15202	26
15205	26
15206	26
15209	26
15221	26
15222	26
15224	25
15232	25
15239	25
15243	25
15247	25
15248	25
15249	25
15250	25
15252	25
15255	25
15258	25
15267	25
15268	25
15269	25
15270	25
15272	25
15275	25
15276	25
15278	25
15285	25
15291	25
15299	25
15301	25
15305	25
15306	25
15310	25
15320	25
15324	25
15326	25
15329	25
15330	25
15331	25
15336	25
15338	25
15340	25
15343	25
15347	25
15353	25
15355	25
15368	25
15370	25
15371	25
15374	25
15375	25
15378	25
15383	25
15384	25
15389	25
15390	25
15393	25
15398	25
15399	25
15402	25
15405	25
15409	25
15412	25
15415	25
15419	25
15420	25
15421	25
15431	25
15439	25
15444	25
15453	25
15460	25
15468	25
15471	25
15475	25
15476	25
15481	25
15483	25
15487	25
15490	25
15495	25
15496	25
15502	25
15506	25
15509	25
15513	25
15519	25
15520	25
15524	25
15525	25
15531	25
15533	25
15537	25
15538	25
15541	25
15543	25
15544	25
15551	25
15553	25
15554	25
15562	25
15563	25
15565	25
15568	25
15569	25
15571	25
15572	25
15574	25
15586	25
15588	25
15589	25
15591	25
15593	25
15595	25
15597	25
15608	25
15609	25
15612	25
15613	25
15614	25
15616	25
15621	25
15623	25
15624	25
15625	25
15630	25
15633	25
15635	25
15637	25
15639	25
15640	25
15642	25
15643	25
15644	25
15648	25
15649	25
15650	25
15651	25
15654	25
15655	25
15656	25
15657	25
15658	25
15659	25
15661	25
15664	25
15665	25
15669	25
15675	25
15676	25
15680	25
15689	25
15693	25
15697	25
15698	25
15700	25
15704	25
15706	25
15708	25
15709	25
15715	25
15719	25
15725	25
15728	25
15729	25
15731	25
15732	25
15740	25
15741	25
15752	25
15758	25
15765	25
15769	25
15774	25
15775	25
15778	25
15780	25
15783	25
15785	25
15786	25
15788	25
15794	25
15797	25
15799	25
15803	25
15807	25
15810	25
15812	25
15813	25
15815	25
15816	25
15817	25
15818	25
15820	25
15821	25
15831	25
15832	25
15836	25
15837	25
15838	25
15839	25
15840	25
15841	25
15842	25
15846	25
15847	25
15849	25
15850	25
15852	25
15857	25
15858	25
15860	25
15861	25
15862	25
15864	25
15870	25
15871	25
15873	25
15874	25
15875	25
15877	25
15882	25
15883	25
15884	25
15885	25
15888	25
15889	25
15890	25
15891	25
15893	25
15901	25
15902	25
15906	25
15907	25
15909	25
15910	25
15913	25
15914	25
15916	25
15923	25
15927	25
15932	25
15938	25
15939	25
15940	25
15942	25
15943	25
15944	25
15945	25
15946	25
15948	25
15953	25
15955	25
15957	25
15958	25
15962	25
15965	25
15968	25
15970	25
15980	24
15983	24
15985	24
15986	24
15990	24
15993	24
15995	24
15997	24
16010	24
16025	24
16028	24
16036	24
16038	24
16039	24
16040	24
16041	24
16046	24
16049	24
16052	24
16060	24
16064	24
16065	24
16068	24
16069	24
16071	24
16072	24
16081	24
16083	24
16086	24
16087	24
16091	24
16092	24
16093	24
16099	24
16100	24
16102	24
16107	24
16108	24
16111	24
16112	24
16113	24
16115	24
16119	24
16121	24
16124	24
16128	24
16130	24
16138	24
16139	24
16149	24
16151	24
16157	24
16159	24
16160	24
16171	24
16174	24
16180	24
16185	24
16188	24
16195	24
16196	24
16200	24
16202	24
16204	24
16210	24
16217	24
16221	24
16223	24
16225	24
16227	24
16228	24
16231	24
16233	24
16235	24
16241	24
16244	24
16245	24
16248	24
16255	24
16259	24
16260	24
16270	24
16272	24
16276	24
16277	24
16288	24
16294	24
16307	24
16308	24
16311	24
16313	24
16317	24
16319	24
16323	24
16325	24
16329	24
16335	24
16337	24
16342	24
16344	24
16345	24
16346	24
16348	24
16353	24
16354	24
16357	24
16358	24
16359	24
16360	24
16362	24
16364	24
16377	24
16378	24
16382	24
16383	24
16384	24
16391	24
16394	24
16403	24
16406	24
16409	24
16410	24
16412	24
16413	24
16421	24
16430	24
16431	24
16436	24
16437	24
16441	24
16446	24
16452	24
16453	24
16454	24
16456	24
16460	24
16462	24
16465	24
16466	24
16468	24
16469	24
16476	24
16483	24
16486	24
16488	24
16491	24
16493	24
16500	24
16502	24
16513	24
16515	24
16518	24
16520	24
16522	24
16523	24
16530	24
16537	24
16538	24
16540	24
16541	24
16549	24
16552	24
16557	24
16565	24
16568	24
16570	24
16576	24
16581	24
16587	24
16590	24
16604	24
16606	24
16615	24
16623	24
16626	24
16635	24
16636	24
16637	24
16638	24
16640	24
16644	24
16646	24
16647	24
16649	24
16650	24
16651	24
16654	24
16664	24
16672	24
16674	24
16677	24
16679	24
16680	24
16683	24
16692	24
16699	24
16701	24
16702	24
16707	24
16708	24
16710	24
16713	24
16719	24
16721	24
16722	24
16723	24
16727	24
16731	24
16732	24
16733	24
16735	24
16739	24
16742	24
16743	24
16745	24
16747	24
16748	24
16749	24
16750	24
16752	24
16753	24
16754	24
16756	24
16757	24
16761	24
16765	24
16768	24
16769	24
16770	24
16772	24
16773	24
16775	24
16777	24
16778	24
16780	24
16781	24
16783	24
16784	24
16785	24
16788	24
16792	24
16793	24
16800	24
16801	24
16803	24
16809	24
16813	24
16817	24
16818	24
16819	24
16820	24
16826	24
16828	24
16834	24
16835	24
16836	24
16838	24
16841	24
16843	24
16847	24
16848	24
16849	24
16850	24
16851	24
16852	24
16854	24
16857	24
16858	24
16859	24
16862	24
16863	24
16864	24
16866	24
16870	24
16873	24
16879	24
16893	24
16902	24
16905	24
16909	24
16910	24
16912	24
16913	24
16914	24
16919	24
16921	24
16922	24
16924	24
16930	24
16932	24
16934	24
16939	24
16941	24
16943	24
16945	24
16948	24
16952	24
16957	24
16959	24
16961	24
16962	24
16964	24
16965	24
16970	24
16972	24
16978	24
16980	24
16983	24
16984	24
16985	24
16987	24
16989	24
16996	24
16997	24
17002	24
17007	24
17013	24
17015	24
17016	24
17019	24
17021	24
17022	24
17033	24
17036	24
17039	24
17041	24
17042	24
17043	24
17048	24
17049	24
17051	24
17056	24
17057	24
17063	24
17064	24
17065	24
17066	24
17070	24
17071	24
17072	24
17074	24
17075	24
17076	24
17078	24
17085	24
17086	24
17087	24
17089	24
17090	24
17091	24
17092	24
17093	24
17095	24
17096	24
17099	24
17100	24
17102	24
17104	24
17105	24
17107	24
17108	24
17110	24
17115	24
17117	24
17121	24
17124	24
17128	24
17129	24
17131	24
17138	24
17139	24
17142	24
17148	24
17150	24
17151	24
17156	24
17158	24
17159	24
17164	24
17165	24
17166	24
17170	24
17171	24
17173	24
17177	24
17179	24
17181	24
17183	24
17184	24
17185	24
17186	23
17191	23
17197	23
17204	23
17211	23
17215	23
17218	23
17222	23
17228	23
17229	23
17231	23
17233	23
17235	23
17245	23
17247	23
17255	23
17256	23
17262	23
17263	23
17269	23
17274	23
17278	23
17279	23
17280	23
17281	23
17284	23
17294	23
17297	23
17300	23
17303	23
17304	23
17305	23
17311	23
17322	23
17327	23
17328	23
17338	23
17339	23
17343	23
17348	23
17349	23
17353	23
17356	23
17359	23
17361	23
17362	23
17365	23
17366	23
17373	23
17381	23
17382	23
17383	23
17385	23
17396	23
17400	23
17404	23
17407	23
17408	23
17411	23
17412	23
17418	23
17421	23
17422	23
17426	23
17427	23
17432	23
17433	23
17438	23
17440	23
17447	23
17448	23
17457	23
17458	23
17466	23
17467	23
17470	23
17473	23
17476	23
17481	23
17483	23
17488	23
17489	23
17490	23
17493	23
17494	23
17495	23
17503	23
17504	23
17510	23
17512	23
17522	23
17524	23
17538	23
17543	23
17547	23
17550	23
17551	23
17554	23
17561	23
17565	23
17566	23
17568	23
17572	23
17574	23
17579	23
17580	23
17582	23
17584	23
17587	23
17589	23
17591	23
17599	23
17606	23
17608	23
17616	23
17623	23
17625	23
17627	23
17628	23
17633	23
17634	23
17638	23
17640	23
17641	23
17642	23
17643	23
17644	23
17645	23
17646	23
17647	23
17649	23
17656	23
17657	23
17659	23
17660	23
17663	23
17664	23
17665	23
17672	23
17673	23
17674	23
17676	23
17678	23
17680	23
17684	23
17685	23
17686	23
17687	23
17691	23
17692	23
17697	23
17698	23
17699	23
17700	23
17702	23
17704	23
17711	23
17715	23
17716	23
17721	23
17723	23
17728	23
17732	23
17734	23
17742	23
17746	23
17750	23
17752	23
17753	23
17754	23
17756	23
17757	23
17758	23
17761	23
17762	23
17767	23
17768	23
17771	23
17774	23
17775	23
17776	23
17779	23
17784	23
17786	23
17788	23
17791	23
17793	23
17794	23
17798	23
17800	23
17802	23
17803	23
17805	23
17806	23
17816	23
17819	23
17827	23
17828	23
17830	23
17831	23
17834	23
17835	23
17836	23
17838	23
17840	23
17842	23
17843	23
17846	23
17850	23
17853	23
17854	23
17858	23
17861	23
17862	23
17865	23
17867	23
17868	23
17869	23
17870	23
17871	23
17875	23
17880	23
17881	23
17882	23
17883	23
17887	23
17888	23
17893	23
17896	23
17897	23
17898	23
17899	23
17900	23
17901	23
17905	23
17908	23
17910	23
17911	23
17912	23
17916	23
17919	23
17924	23
17925	23
17928	23
17930	23
17932	23
17933	23
17936	23
17937	23
17938	23
17945	23
17954	23
17955	23
17956	23
17959	23
17961	23
17968	23
17970	23
17974	23
17976	23
17984	23
17986	23
17992	23
17994	23
17998	23
18000	23
18002	23
18007	23
18008	23
18011	23
18013	23
18023	23
18029	23
18034	23
18036	23
18038	23
18039	23
18041	23
18042	23
18043	23
18051	23
18053	23
18059	23
18060	23
18064	23
18066	23
18078	23
18079	23
18080	23
18081	23
18082	23
18086	23
18087	23
18088	23
18089	23
18093	23
18095	23
18099	22
18104	22
18105	22
18107	22
18121	22
18123	22
18143	22
18146	22
18147	22
18150	22
18152	22
18154	22
18156	22
18161	22
18164	22
18166	22
18171	22
18182	22
18184	22
18186	22
18188	22
18189	22
18190	22
18193	22
18201	22
18203	22
18205	22
18211	22
18214	22
18218	22
18222	22
18225	22
18227	22
18230	22
18232	22
18239	22
18246	22
18248	22
18256	22
18258	22
18260	22
18265	22
18268	22
18269	22
18270	22
18284	22
18290	22
18293	22
18294	22
18297	22
18304	22
18306	22
18309	22
18318	22
18329	22
18331	22
18337	22
18350	22
18351	22
18353	22
18355	22
18358	22
18367	22
18370	22
18371	22
18372	22
18376	22
18378	22
18389	22
18390	22
18404	22
18407	22
18414	22
18416	22
18419	22
18420	22
18428	22
18431	22
18439	22
18447	22
18449	22
18461	22
18464	22
18467	22
18469	22
18470	22
18474	22
18479	22
18480	22
18484	22
18485	22
18487	22
18488	22
18491	22
18504	22
18509	22
18514	22
18516	22
18519	22
18520	22
18521	22
18522	22
18524	22
18525	22
18527	22
18528	22
18532	22
18551	22
18556	22
18561	22
18562	22
18574	22
18576	22
18577	22
18579	22
18581	22
18582	22
18584	22
18585	22
18588	22
18589	22
18594	22
18597	22
18598	22
18600	22
18601	22
18603	22
18608	22
18610	22
18612	22
18613	22
18614	22
18617	22
18622	22
18625	22
18627	22
18628	22
18629	22
18630	22
18634	22
18635	22
18637	22
18642	22
18643	22
18647	22
18653	22
18655	22
18659	22
18660	22
18662	22
18663	22
18667	22
18670	22
18678	22
18679	22
18681	22
18682	22
18684	22
18685	22
18687	22
18688	22
18689	22
18690	22
18692	22
18699	22
18702	22
18703	22
18704	22
18705	22
18708	22
18709	22
18714	22
18715	22
18722	22
18725	22
18747	22
18749	22
18750	22
18751	22
18753	22
18755	22
18756	22
18758	22
18759	22
18760	22
18763	22
18766	22
18767	22
18770	22
18774	22
18777	22
18779	22
18781	22
18782	22
18784	22
18787	22
18788	22
18792	22
18793	22
18794	22
18796	22
18797	22
18802	22
18804	22
18805	22
18808	22
18816	22
18817	22
18821	22
18823	22
18824	22
18826	22
18829	22
18831	22
18834	22
18839	22
18840	22
18841	22
18842	22
18843	22
18844	22
18845	22
18846	22
18848	22
18849	22
18850	22
18857	22
18861	22
18862	22
18864	22
18865	22
18872	22
18873	22
18874	22
18875	22
18876	22
18882	22
18886	22
18890	22
18892	22
18893	22
18898	22
18900	22
18901	22
18903	22
18912	22
18915	22
18916	22
18928	22
18930	22
18932	22
18939	22
18940	22
18944	22
18949	22
18960	22
18962	22
18964	22
18965	22
18969	22
18971	22
18975	22
18976	22
18979	22
18980	22
18985	22
18987	22
18989	22
18994	22
18997	22
18999	22
19001	22
19004	22
19005	22
19007	22
19008	22
19010	22
19016	22
19018	22
19019	22
19020	22
19025	22
19031	22
19033	22
19036	22
19037	22
19042	22
19046	22
19047	22
19051	22
19055	22
19056	22
19057	22
19058	22
19059	22
19060	22
19064	22
19072	22
19074	22
19077	22
19078	22
19079	22
19081	22
19082	22
19083	22
19084	22
19087	22
19089	22
19091	22
19092	22
19096	22
19100	22
19103	22
19105	22
19115	21
19130	21
19135	21
19136	21
19137	21
19140	21
19145	21
19152	21
19153	21
19157	21
19158	21
19160	21
19162	21
19166	21
19167	21
19173	21
19176	21
19177	21
19186	21
19187	21
19196	21
19202	21
19209	21
19212	21
19213	21
19216	21
19217	21
19223	21
19227	21
19230	21
19231	21
19234	21
19235	21
19238	21
19242	21
19246	21
19254	21
19258	21
19259	21
19272	21
19274	21
19280	21
19281	21
19283	21
19285	21
19301	21
19311	21
19313	21
19315	21
19318	21
19319	21
19325	21
19328	21
19337	21
19343	21
19346	21
19347	21
19348	21
19355	21
19356	21
19357	21
19370	21
19376	21
19378	21
19385	21
19387	21
19392	21
19405	21
19409	21
19411	21
19413	21
19414	21
19421	21
19422	21
19427	21
19428	21
19433	21
19438	21
19439	21
19440	21
19442	21
19444	21
19449	21
19450	21
19452	21
19455	21
19459	21
19460	21
19463	21
19465	21
19466	21
19468	21
19472	21
19473	21
19474	21
19483	21
19486	21
19497	21
19498	21
19507	21
19508	21
19509	21
19512	21
19515	21
19521	21
19525	21
19530	21
19535	21
19538	21
19541	21
19546	21
19555	21
19556	21
19558	21
19560	21
19561	21
19562	21
19565	21
19566	21
19572	21
19575	21
19580	21
19584	21
19586	21
19590	21
19593	21
19598	21
19602	21
19604	21
19605	21
19607	21
19608	21
19609	21
19611	21
19612	21
19614	21
19616	21
19617	21
19618	21
19622	21
19624	21
19628	21
19632	21
19633	21
19636	21
19639	21
19640	21
19641	21
19642	21
19644	21
19647	21
19654	21
19656	21
19657	21
19658	21
19659	21
19661	21
19663	21
19664	21
19665	21
19669	21
19673	21
19675	21
19677	21
19680	21
19684	21
19686	21
19687	21
19688	21
19692	21
19693	21
19698	21
19699	21
19701	21
19702	21
19704	21
19710	21
19715	21
19716	21
19717	21
19719	21
19723	21
19726	21
19727	21
19730	21
19731	21
19735	21
19736	21
19743	21
19744	21
19749	21
19750	21
19751	21
19752	21
19753	21
19757	21
19761	21
19768	21
19770	21
19774	21
19775	21
19777	21
19778	21
19781	21
19782	21
19783	21
19785	21
19791	21
19793	21
19794	21
19802	21
19804	21
19808	21
19809	21
19811	21
19812	21
19817	21
19818	21
19824	21
19826	21
19828	21
19829	21
19835	21
19836	21
19840	21
19842	21
19844	21
19845	21
19847	21
19848	21
19850	21
19852	21
19854	21
19855	21
19856	21
19859	21
19860	21
19861	21
19862	21
19863	21
19866	21
19867	21
19876	21
19879	21
19881	21
19882	21
19883	21
19884	21
19887	21
19888	21
19892	21
19896	21
19898	21
19899	21
19902	21
19903	21
19904	21
19905	21
19906	21
19907	21
19908	21
19909	21
19915	21
19916	21
19917	21
19919	21
19920	21
19921	21
19926	21
19931	21
19939	21
19940	21
19950	21
19959	21
19960	21
19961	21
19969	21
19970	21
19971	21
19972	21
19973	21
19978	21
19982	21
19988	21
19995	21
19996	21
19997	21
20000	21
20004	21
20009	21
20015	21
20016	21
20017	21
20023	21
20026	21
20038	21
20048	21
20054	21
20057	21
20061	21
20064	21
20065	21
20066	21
20067	21
20068	21
20073	21
20078	21
20086	21
20087	21
20089	21
20090	21
20092	21
20094	21
20095	21
20097	21
20098	21
20100	21
20101	21
20103	21
20105	21
20106	21
20108	21
20112	21
20113	21
20117	21
20118	21
20121	21
20122	21
20124	21
20125	21
20128	21
20131	21
20132	21
20133	21
20135	21
20139	21
20141	21
20143	21
20144	21
20145	21
20149	21
20152	21
20154	21
20160	21
20164	21
20167	21
20168	21
20171	21
20172	21
20177	21
20178	21
20179	21
20184	21
20185	21
20187	21
20188	21
20193	21
20195	21
20199	21
20201	21
20202	21
20204	21
20205	21
20214	21
20216	21
20221	21
20222	21
20223	21
20224	21
20226	21
20227	21
20228	21
20232	21
20233	21
20241	21
20243	21
20244	21
20247	21
20249	21
20255	21
20257	21
20266	21
20272	21
20273	21
20276	21
20281	20
20285	20
20287	20
20291	20
20292	20
20295	20
20301	20
20302	20
20305	20
20308	20
20311	20
20315	20
20318	20
20320	20
20324	20
20326	20
20327	20
20328	20
20329	20
20333	20
20334	20
20335	20
20336	20
20341	20
20344	20
20350	20
20353	20
20356	20
20360	20
20363	20
20381	20
20390	20
20393	20
20396	20
20398	20
20399	20
20409	20
20421	20
20423	20
20429	20
20433	20
20434	20
20438	20
20444	20
20447	20
20451	20
20458	20
20460	20
20461	20
20462	20
20464	20
20470	20
20472	20
20479	20
20489	20
20491	20
20493	20
20499	20
20507	20
20508	20
20510	20
20514	20
20519	20
20524	20
20530	20
20532	20
20536	20
20539	20
20543	20
20544	20
20546	20
20547	20
20548	20
20560	20
20567	20
20569	20
20570	20
20576	20
20578	20
20584	20
20585	20
20589	20
20590	20
20595	20
20603	20
20604	20
20607	20
20610	20
20612	20
20615	20
20617	20
20626	20
20632	20
20634	20
20637	20
20639	20
20652	20
20653	20
20659	20
20662	20
20663	20
20668	20
20670	20
20672	20
20679	20
20683	20
20691	20
20694	20
20700	20
20701	20
20709	20
20710	20
20711	20
20713	20
20714	20
20726	20
20727	20
20731	20
20733	20
20734	20
20735	20
20745	20
20757	20
20759	20
20761	20
20766	20
20767	20
20768	20
20770	20
20772	20
20773	20
20775	20
20781	20
20790	20
20792	20
20793	20
20800	20
20803	20
20806	20
20811	20
20815	20
20816	20
20829	20
20830	20
20835	20
20840	20
20846	20
20847	20
20850	20
20851	20
20859	20
20864	20
20867	20
20878	20
20881	20
20884	20
20894	20
20901	20
20904	20
20905	20
20911	20
20912	20
20924	20
20933	20
20936	20
20938	20
20939	20
20941	20
20946	20
20951	20
20955	20
20958	20
20962	20
20974	20
20975	20
20977	20
20979	20
20985	20
20988	20
20994	20
20995	20
20997	20
21001	20
21002	20
21004	20
21005	20
21007	20
21016	20
21017	20
21026	20
21028	20
21033	20
21036	20
21037	20
21050	20
21051	20
21058	20
21067	20
21070	20
21071	20
21075	20
21077	20
21078	20
21080	20
21083	20
21092	20
21094	20
21104	20
21107	20
21109	20
21112	20
21113	20
21115	20
21116	20
21119	20
21121	20
21128	20
21139	20
21140	20
21142	20
21147	20
21151	20
21152	20
21166	20
21167	20
21168	20
21170	20
21172	20
21174	20
21179	20
21180	20
21183	20
21185	20
21188	20
21194	20
21198	20
21199	20
21203	20
21212	20
21216	20
21219	20
21227	20
21229	20
21232	20
21233	20
21235	20
21239	20
21243	20
21250	20
21254	20
21258	20
21262	20
21264	20
21268	20
21272	20
21280	20
21281	20
21289	20
21290	20
21293	20
21294	20
21298	20
21300	20
21308	20
21311	20
21320	20
21321	20
21324	20
21328	20
21332	20
21333	20
21337	20
21340	20
21343	20
21347	20
21356	20
21362	20
21363	20
21365	20
21366	20
21368	20
21372	20
21373	20
21374	20
21375	20
21376	20
21377	20
21383	20
21384	20
21385	20
21386	20
21387	20
21389	20
21390	20
21395	20
21397	20
21398	20
21400	20
21401	20
21402	20
21403	20
21405	20
21406	20
21408	20
21414	20
21415	20
21419	20
21420	20
21426	20
21428	20
21429	20
21432	20
21437	20
21440	20
21443	20
21445	20
21447	20
21449	20
21451	20
21454	20
21455	20
21457	20
21461	20
21466	20
21467	20
21469	20
21475	20
21478	20
21479	20
21480	20
21482	20
21483	20
21485	20
21487	20
21489	20
21491	20
21492	20
21493	20
21497	20
21501	20
21504	20
21505	20
21508	20
21509	20
21518	20
21519	20
21522	20
21523	20
21537	20
21540	20
21544	20
21546	20
21556	20
21558	20
21570	20
21571	20
21573	20
21577	20
21580	20
21582	20
21583	20
21584	20
21586	20
21589	20
21590	20
21592	20
21593	20
21594	20
21596	20
21599	20
21601	20
21603	20
21604	20
21612	20
21614	20
21620	20
21622	20
21625	20
21629	20
21635	20
21639	20
21642	20
21643	20
21644	20
21646	20
21648	20
21653	20
21665	20
21670	20
21674	20
21677	20
21679	20
21680	20
21683	20
21690	20
21691	20
21692	20
21696	20
21697	20
21698	20
21699	20
21702	20
21706	20
21707	20
21715	20
21722	20
21730	20
21734	20
21743	20
21747	20
21750	20
21753	20
21754	20
21758	20
21761	20
21762	20
21765	20
21767	20
21777	20
21779	20
21781	20
21782	20
21784	20
21785	20
21786	20
21789	20
21792	20
21794	20
21798	20
21801	20
21803	20
21804	20
21806	20
21809	20
21814	20
21815	20
21816	20
21819	20
21829	20
21830	20
21834	20
21835	20
21838	20
21839	20
21840	20
21846	20
21847	20
21850	20
21859	20
21860	20
21861	20
21862	20
21863	20
21864	20
21866	20
21867	20
21868	20
21870	20
21871	20
21872	20
21873	20
21875	20
21881	20
21882	20
21884	20
21887	20
21888	20
21889	20
21893	20
21894	20
21901	20
21904	20
21905	20
21906	20
21907	20
21909	20
21916	20
21921	20
21922	20
21924	20
21927	20
21928	20
21929	20
21933	20
21934	20
21937	20
21940	20
21941	20
21943	20
21944	20
21947	20
21948	20
21949	20
21950	20
21956	20
21957	20
21960	20
21963	20
21964	20
21965	20
21978	20
21980	20
21981	20
21982	20
21985	20
21988	20
22013	20
22018	20
22020	19
22021	19
22025	19
22026	19
22027	19
22032	19
22033	19
22037	19
22038	19
22044	19
22046	19
22056	19
22062	19
22067	19
22068	19
22077	19
22079	19
22081	19
22082	19
22083	19
22084	19
22086	19
22096	19
22097	19
22119	19
22123	19
22124	19
22125	19
22128	19
22134	19
22138	19
22141	19
22147	19
22148	19
22158	19
22161	19
22163	19
22173	19
22174	19
22176	19
22177	19
22178	19
22183	19
22191	19
22194	19
22200	19
22201	19
22205	19
22206	19
22208	19
22211	19
22216	19
22218	19
22219	19
22223	19
22226	19
22230	19
22231	19
22232	19
22237	19
22239	19
22242	19
22245	19
22246	19
22256	19
22257	19
22273	19
22278	19
22279	19
22281	19
22293	19
22295	19
22299	19
22302	19
22304	19
22305	19
22306	19
22308	19
22312	19
22315	19
22316	19
22321	19
22322	19
22323	19
22324	19
22328	19
22329	19
22330	19
22331	19
22337	19
22345	19
22356	19
22363	19
22364	19
22369	19
22370	19
22374	19
22378	19
22380	19
22381	19
22382	19
22393	19
22396	19
22406	19
22407	19
22408	19
22410	19
22412	19
22420	19
22423	19
22450	19
22451	19
22454	19
22464	19
22467	19
22471	19
22473	19
22474	19
22482	19
22489	19
22496	19
22499	19
22506	19
22508	19
22511	19
22512	19
22513	19
22521	19
22527	19
22529	19
22533	19
22534	19
22536	19
22539	19
22541	19
22551	19
22552	19
22555	19
22556	19
22560	19
22561	19
22565	19
22566	19
22575	19
22581	19
22590	19
22592	19
22594	19
22595	19
22600	19
22604	19
22607	19
22608	19
22609	19
22610	19
22614	19
22616	19
22617	19
22621	19
22622	19
22623	19
22627	19
22629	19
22634	19
22641	19
22642	19
22643	19
22652	19
22655	19
22656	19
22657	19
22658	19
22661	19
22664	19
22665	19
22667	19
22668	19
22675	19
22677	19
22679	19
22680	19
22685	19
22690	19
22691	19
22697	19
22700	19
22702	19
22705	19
22707	19
22709	19
22713	19
22723	19
22730	19
22732	19
22733	19
22734	19
22739	19
22740	19
22741	19
22743	19
22744	19
22745	19
22746	19
22749	19
22752	19
22753	19
22754	19
22755	19
22757	19
22758	19
22759	19
22761	19
22762	19
22767	19
22770	19
22772	19
22775	19
22776	19
22777	19
22783	19
22786	19
22791	19
22794	19
22797	19
22798	19
22807	19
22810	19
22812	19
22814	19
22817	19
22818	19
22820	19
22822	19
22825	19
22826	19
22828	19
22829	19
22835	19
22838	19
22843	19
22846	19
22847	19
22849	19
22852	19
22855	19
22858	19
22859	19
22860	19
22861	19
22863	19
22864	19
22867	19
22879	19
22880	19
22883	19
22886	19
22893	19
22894	19
22895	19
22898	19
22902	19
22908	19
22914	19
22916	19
22918	19
22919	19
22922	19
22923	19
22925	19
22934	19
22935	19
22937	19
22938	19
22941	19
22942	19
22944	19
22957	19
22958	19
22960	19
22964	19
22965	19
22971	19
22972	19
22973	19
22976	19
22977	19
22978	19
22982	19
22985	19
22987	19
22988	19
22992	19
22996	19
22999	19
23002	19
23005	19
23006	19
23007	19
23014	19
23023	19
23027	19
23028	19
23032	19
23033	19
23037	19
23040	19
23043	19
23069	19
23070	19
23076	19
23077	19
23083	19
23091	19
23099	19
23105	19
23107	19
23111	19
23112	19
23113	19
23116	19
23120	19
23131	19
23134	19
23140	19
23142	19
23143	19
23144	19
23146	19
23149	19
23150	19
23153	19
23156	19
23157	19
23158	19
23159	19
23162	19
23163	19
23165	19
23166	19
23168	19
23170	19
23171	19
23174	19
23175	19
23180	19
23183	19
23184	19
23185	19
23186	19
23188	19
23189	19
23197	19
23198	19
23202	19
23203	19
23204	19
23208	19
23209	19
23210	19
23211	19
23212	19
23213	19
23218	19
23221	19
23223	19
23225	19
23231	19
23237	19
23241	19
23242	19
23246	19
23251	19
23253	19
23260	19
23261	19
23265	19
23266	19
23270	19
23271	19
23277	19
23280	19
23283	19
23284	19
23285	19
23289	19
23297	19
23299	19
23302	19
23304	19
23326	19
23332	19
23337	19
23339	19
23341	19
23345	19
23346	19
23349	19
23352	19
23353	19
23360	19
23361	19
23362	19
23371	19
23374	19
23379	19
23387	19
23390	19
23393	18
23394	18
23395	18
23401	18
23403	18
23418	18
23421	18
23423	18
23425	18
23429	18
23437	18
23439	18
23442	18
23446	18
23457	18
23458	18
23461	18
23467	18
23468	18
23473	18
23475	18
23476	18
23477	18
23482	18
23487	18
23492	18
23505	18
23508	18
23524	18
23534	18
23536	18
23539	18
23550	18
23552	18
23557	18
23562	18
23567	18
23570	18
23583	18
23585	18
23586	18
23591	18
23594	18
23598	18
23600	18
23602	18
23604	18
23609	18
23611	18
23614	18
23632	18
23635	18
23639	18
23642	18
23645	18
23649	18
23650	18
23651	18
23661	18
23670	18
23676	18
23681	18
23683	18
23685	18
23697	18
23705	18
23710	18
23715	18
23718	18
23719	18
23722	18
23727	18
23738	18
23745	18
23747	18
23750	18
23751	18
23756	18
23758	18
23761	18
23764	18
23768	18
23769	18
23781	18
23783	18
23785	18
23792	18
23793	18
23797	18
23798	18
23804	18
23811	18
23818	18
23819	18
23821	18
23822	18
23831	18
23838	18
23866	18
23874	18
23880	18
23886	18
23896	18
23897	18
23898	18
23909	18
23911	18
23917	18
23930	18
23932	18
23938	18
23942	18
23948	18
23953	18
23954	18
23961	18
23963	18
23967	18
23969	18
23974	18
23975	18
23986	18
23988	18
24007	18
24009	18
24010	18
24013	18
24019	18
24022	18
24025	18
24026	18
24030	18
24031	18
24032	18
24033	18
24034	18
24041	18
24042	18
24043	18
24048	18
24049	18
24051	18
24058	18
24061	18
24063	18
24064	18
24065	18
24066	18
24067	18
24078	18
24083	18
24089	18
24093	18
24100	18
24104	18
24105	18
24106	18
24107	18
24108	18
24109	18
24121	18
24122	18
24124	18
24126	18
24130	18
24133	18
24136	18
24140	18
24142	18
24144	18
24146	18
24149	18
24152	18
24153	18
24158	18
24161	18
24167	18
24181	18
24183	18
24185	18
24188	18
24191	18
24192	18
24195	18
24197	18
24198	18
24201	18
24206	18
24207	18
24209	18
24212	18
24213	18
24214	18
24215	18
24216	18
24224	18
24225	18
24227	18
24230	18
24234	18
24236	18
24239	18
24247	18
24251	18
24256	18
24261	18
24263	18
24264	18
24267	18
24268	18
24269	18
24277	18
24284	18
24286	18
24287	18
24299	18
24305	18
24308	18
24309	18
24310	18
24311	18
24322	18
24326	18
24336	18
24338	18
24340	18
24341	18
24344	18
24351	18
24352	18
24353	18
24355	18
24358	18
24359	18
24360	18
24361	18
24362	18
24365	18
24370	18
24371	18
24374	18
24376	18
24378	18
24379	18
24380	18
24385	18
24389	18
24390	18
24393	18
24395	18
24399	18
24402	18
24406	18
24407	18
24408	18
24411	18
24414	18
24421	18
24422	18
24426	18
24428	18
24429	18
24435	18
24436	18
24438	18
24439	18
24440	18
24441	18
24442	18
24443	18
24445	18
24447	18
24448	18
24453	18
24454	18
24457	18
24459	18
24460	18
24461	18
24465	18
24472	18
24477	18
24480	18
24482	18
24485	18
24493	18
24498	18
24499	18
24500	18
24503	18
24507	18
24511	18
24513	18
24519	18
24520	18
24521	18
24523	18
24524	18
24525	18
24534	18
24536	18
24538	18
24539	18
24541	18
24542	18
24543	18
24545	18
24552	18
24555	18
24556	18
24557	18
24558	18
24559	18
24561	18
24562	18
24564	18
24567	18
24568	18
24576	18
24580	18
24581	18
24582	18
24607	18
24614	18
24617	18
24620	18
24623	18
24624	18
24627	18
24629	18
24632	18
24633	18
24635	18
24642	18
24650	18
24653	18
24658	18
24662	18
24667	18
24668	18
24669	18
24670	18
24676	18
24679	18
24682	18
24683	18
24684	18
24686	18
24687	18
24690	18
24691	18
24694	18
24696	18
24697	18
24698	18
24700	18
24705	18
24710	18
24712	18
24715	18
24719	18
24729	18
24731	18
24732	18
24733	18
24737	18
24738	18
24743	18
24744	18
24747	18
24750	18
24751	18
24755	18
24757	18
24761	18
24762	18
24767	18
24771	18
24772	18
24776	18
24779	18
24781	18
24783	18
24787	18
24789	18
24801	18
24802	18
24803	18
24804	18
24805	18
24806	18
24813	18
24814	18
24815	18
24819	18
24821	18
24822	18
24826	18
24832	18
24833	18
24837	18
24841	18
24842	18
24843	18
24847	18
24852	18
24858	18
24859	18
24860	18
24862	18
24867	18
24871	18
24872	18
24876	18
24878	18
24882	18
24883	18
24884	18
24887	18
24889	18
24892	18
24893	18
24895	18
24896	18
24898	18
24901	18
24902	18
24903	18
24904	18
24908	18
24910	18
24914	18
24918	18
24920	18
24925	18
24928	18
24929	18
24934	18
24939	18
24945	18
24947	18
24956	18
24958	18
24962	18
24970	18
24972	18
24982	17
24990	17
24992	17
24993	17
24995	17
25007	17
25009	17
25016	17
25018	17
25021	17
25023	17
25036	17
25038	17
25043	17
25047	17
25048	17
25050	17
25051	17
25055	17
25059	17
25062	17
25067	17
25081	17
25091	17
25092	17
25093	17
25096	17
25100	17
25101	17
25106	17
25113	17
25119	17
25121	17
25122	17
25125	17
25129	17
25132	17
25135	17
25138	17
25142	17
25144	17
25148	17
25149	17
25161	17
25171	17
25173	17
25177	17
25178	17
25179	17
25181	17
25183	17
25184	17
25191	17
25196	17
25200	17
25205	17
25214	17
25217	17
25224	17
25226	17
25233	17
25241	17
25247	17
25249	17
25251	17
25254	17
25258	17
25263	17
25266	17
25269	17
25272	17
25275	17
25277	17
25279	17
25290	17
25300	17
25303	17
25307	17
25309	17
25310	17
25312	17
25313	17
25315	17
25323	17
25327	17
25328	17
25339	17
25345	17
25357	17
25359	17
25360	17
25362	17
25369	17
25377	17
25378	17
25383	17
25384	17
25390	17
25396	17
25399	17
25409	17
25411	17
25418	17
25420	17
25421	17
25423	17
25427	17
25430	17
25432	17
25433	17
25446	17
25461	17
25476	17
25485	17
25489	17
25492	17
25493	17
25500	17
25503	17
25509	17
25511	17
25513	17
25515	17
25521	17
25523	17
25524	17
25530	17
25531	17
25537	17
25540	17
25545	17
25549	17
25554	17
25557	17
25563	17
25565	17
25566	17
25571	17
25573	17
25578	17
25581	17
25584	17
25587	17
25588	17
25592	17
25595	17
25599	17
25601	17
25603	17
25604	17
25610	17
25616	17
25617	17
25625	17
25639	17
25640	17
25643	17
25647	17
25653	17
25656	17
25660	17
25667	17
25671	17
25675	17
25679	17
25682	17
25683	17
25684	17
25687	17
25689	17
25690	17
25693	17
25695	17
25697	17
25702	17
25703	17
25705	17
25707	17
25711	17
25712	17
25715	17
25720	17
25723	17
25724	17
25725	17
25728	17
25729	17
25730	17
25731	17
25733	17
25735	17
25736	17
25743	17
25747	17
25750	17
25751	17
25752	17
25754	17
25755	17
25757	17
25759	17
25762	17
25766	17
25767	17
25768	17
25773	17
25774	17
25775	17
25776	17
25777	17
25779	17
25781	17
25784	17
25785	17
25786	17
25788	17
25789	17
25794	17
25802	17
25803	17
25806	17
25809	17
25813	17
25816	17
25818	17
25826	17
25833	17
25834	17
25835	17
25839	17
25840	17
25844	17
25853	17
25860	17
25862	17
25863	17
25865	17
25868	17
25870	17
25874	17
25875	17
25877	17
25883	17
25886	17
25889	17
25892	17
25893	17
25895	17
25897	17
25899	17
25901	17
25903	17
25905	17
25907	17
25910	17
25918	17
25920	17
25923	17
25924	17
25925	17
25935	17
25939	17
25940	17
25947	17
25953	17
25955	17
25962	17
25963	17
25964	17
25966	17
25969	17
25996	17
26003	17
26004	17
26006	17
26009	17
26017	17
26019	17
26023	17
26030	17
26036	17
26040	17
26043	17
26044	17
26052	17
26054	17
26056	17
26060	17
26061	17
26063	17
26064	17
26067	17
26068	17
26069	17
26070	17
26071	17
26072	17
26076	17
26078	17
26079	17
26089	17
26093	17
26094	17
26098	17
26100	17
26103	17
26106	17
26107	17
26110	17
26118	17
26122	17
26125	17
26135	17
26139	17
26143	17
26149	17
26150	17
26153	17
26157	17
26160	17
26161	17
26166	17
26167	17
26173	17
26175	17
26178	17
26180	17
26182	17
26184	17
26188	17
26189	17
26190	17
26191	17
26192	17
26199	17
26202	17
26205	17
26211	17
26219	17
26223	17
26224	17
26225	17
26226	17
26228	17
26232	17
26235	17
26237	17
26239	17
26243	17
26248	17
26250	17
26252	17
26258	17
26262	17
26276	17
26277	17
26278	17
26280	17
26281	17
26283	17
26286	17
26296	17
26297	17
26298	17
26305	17
26307	17
26309	17
26310	17
26314	17
26328	17
26330	17
26331	17
26333	17
26335	17
26342	17
26346	17
26347	17
26364	17
26367	17
26372	17
26374	17
26379	17
26381	17
26382	17
26384	17
26388	17
26390	17
26391	17
26393	17
26396	17
26398	17
26400	17
26405	17
26408	17
26409	17
26411	17
26417	17
26418	17
26421	17
26422	17
26424	17
26425	17
26426	17
26429	17
26432	17
26433	17
26434	17
26436	17
26438	17
26447	17
26448	17
26455	17
26458	17
26459	17
26460	17
26463	17
26466	17
26467	17
26468	17
26469	17
26473	17
26475	17
26483	17
26486	17
26487	17
26488	17
26490	17
26492	17
26493	17
26497	17
26499	17
26500	17
26501	17
26504	17
26505	17
26514	17
26518	17
26519	17
26523	17
26524	17
26525	17
26531	17
26538	17
26540	17
26553	17
26556	17
26557	17
26560	17
26563	17
26568	17
26571	17
26572	17
26577	17
26578	17
26579	17
26582	17
26585	17
26591	17
26597	17
26600	17
26604	17
26611	17
26613	17
26616	17
26617	17
26619	17
26622	17
26623	17
26624	17
26625	17
26626	17
26627	17
26636	17
26641	17
26643	17
26647	17
26648	17
26652	17
26654	17
26655	17
26658	17
26663	17
26666	17
26668	17
26670	17
26673	17
26674	17
26680	17
26683	17
26690	17
26696	17
26697	17
26706	17
26708	17
26709	17
26710	17
26711	17
26718	17
26725	17
26731	17
26741	17
26743	17
26744	17
26747	17
26748	17
26760	16
26764	16
26765	16
26766	16
26769	16
26772	16
26775	16
26782	16
26783	16
26787	16
26797	16
26805	16
26806	16
26811	16
26812	16
26815	16
26819	16
26828	16
26830	16
26834	16
26838	16
26840	16
26843	16
26844	16
26847	16
26848	16
26850	16
26853	16
26855	16
26861	16
26868	16
26870	16
26872	16
26879	16
26886	16
26889	16
26890	16
26899	16
26909	16
26917	16
26920	16
26930	16
26932	16
26933	16
26935	16
26936	16
26938	16
26942	16
26946	16
26951	16
26958	16
26960	16
26962	16
26963	16
26966	16
26971	16
26981	16
26982	16
26986	16
27003	16
27004	16
27007	16
27011	16
27012	16
27014	16
27016	16
27026	16
27027	16
27035	16
27037	16
27040	16
27044	16
27058	16
27063	16
27071	16
27075	16
27077	16
27096	16
27098	16
27100	16
27102	16
27103	16
27110	16
27117	16
27122	16
27126	16
27132	16
27135	16
27138	16
27140	16
27143	16
27148	16
27158	16
27159	16
27164	16
27169	16
27170	16
27172	16
27175	16
27176	16
27179	16
27190	16
27193	16
27195	16
27197	16
27221	16
27232	16
27234	16
27249	16
27250	16
27251	16
27257	16
27268	16
27270	16
27273	16
27279	16
27291	16
27304	16
27306	16
27317	16
27325	16
27335	16
27338	16
27343	16
27345	16
27351	16
27353	16
27358	16
27361	16
27365	16
27370	16
27374	16
27375	16
27378	16
27387	16
27389	16
27395	16
27396	16
27403	16
27405	16
27409	16
27410	16
27412	16
27414	16
27416	16
27424	16
27425	16
27429	16
27431	16
27441	16
27450	16
27452	16
27453	16
27454	16
27459	16
27465	16
27469	16
27475	16
27485	16
27486	16
27495	16
27501	16
27504	16
27505	16
27509	16
27510	16
27511	16
27529	16
27532	16
27544	16
27550	16
27554	16
27560	16
27571	16
27574	16
27575	16
27583	16
27585	16
27587	16
27589	16
27590	16
27593	16
27595	16
27600	16
27601	16
27616	16
27618	16
27620	16
27622	16
27627	16
27641	16
27645	16
27659	16
27663	16
27665	16
27666	16
27671	16
27672	16
27682	16
27688	16
27697	16
27701	16
27712	16
27717	16
27722	16
27723	16
27724	16
27735	16
27745	16
27749	16
27752	16
27756	16
27764	16
27769	16
27773	16
27781	16
27782	16
27791	16
27794	16
27795	16
27797	16
27802	16
27803	16
27806	16
27810	16
27815	16
27818	16
27820	16
27826	16
27827	16
27830	16
27837	16
27843	16
27844	16
27851	16
27857	16
27863	16
27866	16
27867	16
27868	16
27871	16
27873	16
27874	16
27876	16
27877	16
27879	16
27881	16
27886	16
27887	16
27891	16
27895	16
27901	16
27902	16
27903	16
27909	16
27916	16
27923	16
27926	16
27935	16
27939	16
27943	16
27952	16
27953	16
27962	16
27968	16
27969	16
27974	16
27976	16
27978	16
27982	16
27987	16
27988	16
27989	16
27995	16
27996	16
27998	16
28008	16
28010	16
28013	16
28014	16
28022	16
28037	16
28039	16
28041	16
28044	16
28049	16
28051	16
28069	16
28073	16
28083	16
28089	16
28091	16
28098	16
28103	16
28104	16
28105	16
28135	16
28139	16
28143	16
28145	16
28150	16
28162	16
28167	16
28169	16
28180	16
28186	16
28190	16
28198	16
28203	16
28206	16
28213	16
28214	16
28217	16
28237	16
28238	16
28240	16
28246	16
28252	16
28254	16
28273	16
28275	16
28278	16
28280	16
28281	16
28286	16
28287	16
28290	16
28292	16
28293	16
28298	16
28303	16
28309	16
28310	16
28311	16
28316	16
28318	16
28319	16
28320	16
28322	16
28326	16
28329	16
28331	16
28335	16
28336	16
28340	16
28341	16
28349	16
28350	16
28353	16
28356	16
28357	16
28360	16
28361	16
28374	16
28375	16
28377	16
28379	16
28385	16
28391	16
28393	16
28395	16
28396	16
28399	16
28400	16
28401	16
28405	16
28406	16
28409	16
28411	16
28415	16
28418	16
28419	16
28420	16
28422	16
28434	16
28436	16
28437	16
28441	16
28446	16
28450	16
28452	16
28453	16
28455	16
28461	16
28462	16
28463	16
28474	16
28476	16
28477	16
28479	16
28480	16
28481	16
28482	16
28484	16
28488	16
28489	16
28490	16
28492	16
28493	16
28495	16
28497	16
28499	16
28502	16
28504	16
28508	16
28509	16
28514	16
28518	16
28519	16
28520	16
28524	16
28527	16
28533	16
28536	16
28540	16
28542	16
28545	16
28553	16
28554	16
28557	16
28562	16
28572	16
28573	16
28574	16
28576	16
28578	16
28580	16
28583	16
28593	16
28601	16
28615	16
28618	16
28627	16
28636	16
28639	16
28641	16
28643	16
28645	16
28650	16
28656	16
28657	16
28659	16
28660	16
28661	16
28662	16
28674	16
28676	16
28679	16
28682	16
28683	16
28685	16
28687	16
28688	16
28690	16
28691	16
28694	16
28695	16
28696	16
28699	16
28701	16
28702	16
28704	16
28705	16
28706	16
28707	16
28709	16
28710	16
28711	16
28713	16
28714	16
28716	16
28719	16
28720	16
28722	16
28723	16
28725	16
28726	16
28730	16
28731	16
28732	16
28734	16
28739	16
28741	16
28746	16
28751	16
28752	16
28753	16
28761	16
28762	16
28766	16
28768	16
28772	16
28775	16
28777	16
28779	16
28783	16
28784	16
28786	16
28789	16
28792	16
28807	16
28808	16
28813	16
28814	16
28819	16
28820	16
28823	16
28840	16
28852	16
28854	16
28855	16
28857	16
28865	16
28866	16
28871	16
28876	16
28880	16
28888	16
28889	16
28890	16
28895	16
28906	16
28907	16
28910	16
28911	16
28913	16
28915	16
28917	16
28918	16
28919	16
28920	16
28924	16
28929	16
28933	16
28936	16
28940	16
28949	16
28954	16
28957	16
28958	16
28962	16
28963	16
28966	16
28971	16
28974	16
28981	16
28992	16
28996	16
28999	16
29001	16
29002	16
29006	16
29007	16
29008	16
29011	16
29012	16
29024	16
29025	16
29031	16
29033	16
29034	16
29040	16
29046	16
29047	16
29048	16
29049	16
29054	16
29055	16
29057	16
29061	16
29062	16
29064	16
29065	16
29067	16
29068	16
29069	16
29070	16
29076	16
29079	16
29085	16
29096	16
29099	16
29102	16
29103	16
29105	16
29109	16
29116	16
29124	16
29126	16
29134	16
29135	16
29144	16
29145	16
29151	16
29152	16
29153	16
29154	16
29159	16
29160	16
29163	16
29167	16
29175	16
29178	16
29181	16
29185	16
29188	16
29189	16
29192	16
29201	16
29203	16
29204	16
29207	16
29208	16
29209	16
29218	16
29225	16
29230	16
29232	16
29235	16
29238	16
29248	16
29249	16
29251	16
29252	16
29253	16
29258	16
29259	16
29261	16
29264	16
29266	16
29269	16
29271	16
29275	16
29276	16
29279	16
29281	16
29285	16
29294	16
29296	16
29306	16
29308	16
29309	16
29312	16
29313	16
29316	16
29318	16
29335	16
29340	16
29347	16
29357	16
29373	16
29376	16
29379	16
29393	16
29394	16
29402	16
29404	16
29406	16
29407	16
29411	16
29419	16
29423	16
29453	16
29455	16
29459	16
29460	16
29461	16
29464	16
29466	16
29468	16
29472	16
29489	15
29491	15
29493	15
29504	15
29505	15
29507	15
29510	15
29515	15
29517	15
29521	15
29522	15
29534	15
29539	15
29544	15
29546	15
29552	15
29557	15
29569	15
29572	15
29588	15
29596	15
29605	15
29610	15
29617	15
29620	15
29622	15
29628	15
29630	15
29634	15
29642	15
29648	15
29658	15
29667	15
29673	15
29677	15
29678	15
29687	15
29692	15
29694	15
29703	15
29710	15
29720	15
29725	15
29730	15
29734	15
29742	15
29749	15
29761	15
29765	15
29767	15
29768	15
29772	15
29774	15
29775	15
29777	15
29780	15
29791	15
29794	15
29799	15
29806	15
29810	15
29812	15
29813	15
29814	15
29826	15
29828	15
29833	15
29834	15
29838	15
29840	15
29843	15
29844	15
29847	15
29853	15
29860	15
29861	15
29872	15
29874	15
29877	15
29880	15
29881	15
29887	15
29888	15
29895	15
29897	15
29901	15
29906	15
29917	15
29919	15
29926	15
29942	15
29947	15
29948	15
29966	15
29970	15
29977	15
29980	15
29986	15
29988	15
29989	15
29995	15
30002	15
30003	15
30006	15
30010	15
30011	15
30029	15
30033	15
30035	15
30039	15
30053	15
30055	15
30058	15
30065	15
30069	15
30071	15
30086	15
30087	15
30090	15
30100	15
30101	15
30102	15
30113	15
30117	15
30118	15
30127	15
30132	15
30139	15
30142	15
30143	15
30145	15
30146	15
30147	15
30151	15
30152	15
30153	15
30155	15
30156	15
30162	15
30164	15
30165	15
30176	15
30193	15
30196	15
30203	15
30205	15
30210	15
30211	15
30215	15
30216	15
30217	15
30218	15
30222	15
30229	15
30238	15
30248	15
30258	15
30273	15
30281	15
30284	15
30285	15
30288	15
30294	15
30310	15
30313	15
30316	15
30321	15
30325	15
30328	15
30333	15
30346	15
30347	15
30350	15
30352	15
30355	15
30358	15
30360	15
30368	15
30369	15
30370	15
30374	15
30376	15
30379	15
30380	15
30383	15
30389	15
30390	15
30391	15
30393	15
30397	15
30399	15
30400	15
30404	15
30412	15
30413	15
30417	15
30418	15
30420	15
30421	15
30424	15
30425	15
30426	15
30429	15
30431	15
30434	15
30436	15
30450	15
30454	15
30455	15
30457	15
30470	15
30471	15
30477	15
30478	15
30481	15
30483	15
30486	15
30489	15
30490	15
30495	15
30503	15
30509	15
30512	15
30517	15
30520	15
30522	15
30524	15
30526	15
30530	15
30531	15
30535	15
30538	15
30541	15
30542	15
30544	15
30547	15
30548	15
30550	15
30555	15
30559	15
30561	15
30572	15
30573	15
30574	15
30580	15
30582	15
30583	15
30587	15
30596	15
30599	15
30600	15
30601	15
30608	15
30610	15
30615	15
30631	15
30637	15
30643	15
30646	15
30649	15
30651	15
30652	15
30658	15
30662	15
30665	15
30666	15
30668	15
30669	15
30670	15
30673	15
30674	15
30677	15
30678	15
30679	15
30683	15
30690	15
30696	15
30697	15
30698	15
30699	15
30703	15
30708	15
30710	15
30713	15
30715	15
30718	15
30725	15
30728	15
30729	15
30733	15
30736	15
30742	15
30744	15
30745	15
30746	15
30747	15
30752	15
30757	15
30758	15
30759	15
30770	15
30775	15
30792	15
30805	15
30810	15
30811	15
30819	15
30824	15
30833	15
30836	15
30837	15
30839	15
30841	15
30845	15
30847	15
30852	15
30854	15
30855	15
30856	15
30862	15
30864	15
30865	15
30868	15
30870	15
30872	15
30875	15
30882	15
30883	15
30886	15
30889	15
30890	15
30891	15
30892	15
30895	15
30898	15
30901	15
30908	15
30909	15
30911	15
30912	15
30913	15
30918	15
30919	15
30920	15
30921	15
30932	15
30933	15
30935	15
30937	15
30941	15
30950	15
30952	15
30954	15
30956	15
30957	15
30959	15
30960	15
30964	15
30975	15
30976	15
30978	15
30983	15
30984	15
30989	15
30990	15
30993	15
30997	15
30998	15
31003	15
31007	15
31011	15
31016	15
31026	15
31030	15
31031	15
31033	15
31034	15
31036	15
31043	15
31044	15
31046	15
31051	15
31053	15
31057	15
31060	15
31061	15
31063	15
31070	15
31072	15
31078	15
31079	15
31094	15
31099	15
31100	15
31101	15
31105	15
31109	15
31112	15
31117	15
31118	15
31126	15
31128	15
31133	15
31134	15
31135	15
31137	15
31141	15
31142	15
31147	15
31148	15
31152	15
31155	15
31156	15
31164	15
31174	15
31178	15
31184	15
31188	15
31196	15
31198	15
31199	15
31200	15
31204	15
31211	15
31214	15
31216	15
31227	15
31228	15
31229	15
31232	15
31238	15
31239	15
31241	15
31243	15
31244	15
31255	15
31256	15
31258	15
31260	15
31262	15
31263	15
31267	15
31278	15
31279	15
31291	15
31294	15
31296	15
31305	15
31312	15
31314	15
31315	15
31316	15
31326	15
31329	15
31331	15
31333	15
31339	15
31341	15
31342	15
31344	15
31349	15
31351	15
31355	15
31356	15
31359	15
31360	15
31363	15
31365	15
31370	15
31371	15
31373	15
31388	15
31391	15
31392	15
31394	15
31395	15
31405	15
31421	15
31422	15
31428	15
31432	15
31434	15
31435	15
31441	15
31442	15
31447	15
31448	15
31451	15
31455	15
31463	15
31468	15
31469	15
31471	15
31478	15
31479	15
31484	15
31485	15
31487	15
31490	15
31494	15
31496	15
31499	15
31501	15
31503	15
31512	15
31514	15
31524	15
31525	15
31529	15
31537	15
31540	15
31543	15
31545	15
31546	15
31552	15
31553	15
31557	15
31558	15
31560	15
31564	15
31565	15
31579	15
31581	15
31582	15
31583	15
31596	15
31607	15
31612	15
31613	15
31614	15
31616	15
31617	15
31621	15
31622	15
31628	15
31631	15
31632	15
31633	15
31642	15
31644	15
31646	15
31647	15
31651	15
31664	15
31673	15
31681	15
31683	15
31684	15
31692	15
31695	15
31697	15
31698	15
31712	15
31720	15
31725	15
31726	15
31735	15
31739	15
31747	15
31749	15
31755	15
31756	15
31757	15
31758	15
31762	15
31767	15
31768	15
31775	15
31776	15
31782	15
31785	15
31792	15
31797	15
31800	15
31801	15
31806	15
31807	15
31815	15
31816	15
31825	15
31826	15
31830	15
31832	15
31836	15
31840	15
31842	15
31843	15
31846	15
31852	15
31867	15
31869	15
31877	15
31880	15
31882	15
31884	15
31888	15
31891	15
31894	15
31902	15
31904	15
31905	15
31910	15
31912	15
31919	15
31922	14
31925	14
31926	14
31929	14
31932	14
31939	14
31944	14
31946	14
31948	14
31952	14
31953	14
31957	14
31959	14
31964	14
31975	14
31976	14
31977	14
31982	14
31984	14
31985	14
31991	14
31995	14
32006	14
32011	14
32013	14
32022	14
32030	14
32036	14
32040	14
32041	14
32042	14
32048	14
32054	14
32063	14
32066	14
32069	14
32073	14
32075	14
32077	14
32080	14
32082	14
32084	14
32087	14
32090	14
32095	14
32099	14
32102	14
32108	14
32109	14
32114	14
32125	14
32126	14
32130	14
32134	14
32141	14
32149	14
32152	14
32172	14
32177	14
32184	14
32192	14
32204	14
32208	14
32214	14
32215	14
32216	14
32218	14
32220	14
32222	14
32223	14
32224	14
32236	14
32241	14
32242	14
32244	14
32247	14
32249	14
32255	14
32259	14
32263	14
32267	14
32280	14
32283	14
32284	14
32286	14
32287	14
32288	14
32292	14
32299	14
32301	14
32304	14
32307	14
32317	14
32320	14
32321	14
32335	14
32338	14
32342	14
32358	14
32359	14
32361	14
32363	14
32366	14
32367	14
32378	14
32390	14
32391	14
32401	14
32404	14
32410	14
32414	14
32415	14
32416	14
32418	14
32421	14
32439	14
32443	14
32456	14
32480	14
32486	14
32492	14
32493	14
32495	14
32505	14
32509	14
32512	14
32519	14
32521	14
32522	14
32523	14
32524	14
32535	14
32536	14
32543	14
32554	14
32555	14
32560	14
32562	14
32567	14
32572	14
32588	14
32596	14
32600	14
32603	14
32604	14
32612	14
32615	14
32616	14
32627	14
32628	14
32629	14
32631	14
32645	14
32654	14
32659	14
32664	14
32665	14
32668	14
32673	14
32674	14
32684	14
32692	14
32694	14
32710	14
32712	14
32716	14
32717	14
32719	14
32725	14
32726	14
32733	14
32734	14
32746	14
32764	14
32766	14
32769	14
32771	14
32774	14
32777	14
32778	14
32789	14
32793	14
32794	14
32798	14
32799	14
32805	14
32813	14
32815	14
32817	14
32824	14
32829	14
32842	14
32843	14
32848	14
32857	14
32858	14
32860	14
32864	14
32865	14
32870	14
32874	14
32878	14
32879	14
32886	14
32894	14
32897	14
32899	14
32902	14
32903	14
32910	14
32911	14
32914	14
32915	14
32916	14
32923	14
32925	14
32928	14
32929	14
32932	14
32933	14
32934	14
32935	14
32936	14
32940	14
32943	14
32946	14
32951	14
32953	14
32954	14
32958	14
32967	14
32968	14
32970	14
32971	14
32972	14
32974	14
32975	14
32986	14
32988	14
32989	14
32991	14
32992	14
32994	14
32995	14
32996	14
33000	14
33006	14
33008	14
33009	14
33014	14
33018	14
33020	14
33024	14
33025	14
33027	14
33028	14
33031	14
33032	14
33034	14
33037	14
33039	14
33043	14
33046	14
33047	14
33048	14
33049	14
33050	14
33053	14
33057	14
33059	14
33060	14
33063	14
33066	14
33067	14
33068	14
33071	14
33073	14
33080	14
33084	14
33089	14
33091	14
33095	14
33097	14
33101	14
33103	14
33105	14
33110	14
33114	14
33119	14
33125	14
33126	14
33127	14
33129	14
33131	14
33135	14
33138	14
33139	14
33146	14
33152	14
33157	14
33159	14
33162	14
33163	14
33169	14
33173	14
33174	14
33175	14
33179	14
33183	14
33190	14
33196	14
33199	14
33205	14
33207	14
33212	14
33214	14
33219	14
33221	14
33224	14
33225	14
33231	14
33233	14
33236	14
33239	14
33241	14
33245	14
33246	14
33248	14
33250	14
33252	14
33254	14
33258	14
33259	14
33260	14
33261	14
33262	14
33264	14
33267	14
33269	14
33270	14
33272	14
33277	14
33278	14
33280	14
33281	14
33288	14
33290	14
33298	14
33306	14
33307	14
33309	14
33311	14
33312	14
33313	14
33323	14
33324	14
33325	14
33327	14
33328	14
33331	14
33337	14
33342	14
33351	14
33359	14
33361	14
33364	14
33372	14
33379	14
33383	14
33386	14
33392	14
33400	14
33409	14
33410	14
33411	14
33412	14
33417	14
33422	14
33431	14
33433	14
33440	14
33443	14
33444	14
33447	14
33451	14
33454	14
33459	14
33461	14
33464	14
33467	14
33469	14
33470	14
33473	14
33474	14
33476	14
33477	14
33479	14
33481	14
33483	14
33495	14
33501	14
33502	14
33508	14
33509	14
33515	14
33516	14
33518	14
33519	14
33520	14
33529	14
33530	14
33532	14
33535	14
33541	14
33544	14
33546	14
33547	14
33548	14
33549	14
33550	14
33551	14
33553	14
33559	14
33564	14
33570	14
33576	14
33577	14
33584	14
33593	14
33594	14
33609	14
33611	14
33613	14
33614	14
33619	14
33622	14
33626	14
33643	14
33645	14
33646	14
33647	14
33648	14
33650	14
33651	14
33652	14
33660	14
33667	14
33675	14
33679	14
33685	14
33692	14
33694	14
33700	14
33702	14
33703	14
33710	14
33711	14
33713	14
33716	14
33735	14
33740	14
33742	14
33744	14
33745	14
33747	14
33748	14
33752	14
33753	14
33754	14
33756	14
33757	14
33759	14
33761	14
33764	14
33767	14
33771	14
33772	14
33776	14
33779	14
33782	14
33784	14
33786	14
33792	14
33798	14
33803	14
33805	14
33808	14
33810	14
33811	14
33816	14
33818	14
33820	14
33823	14
33826	14
33828	14
33836	14
33839	14
33840	14
33844	14
33853	14
33860	14
33865	14
33869	14
33870	14
33871	14
33872	14
33875	14
33876	14
33880	14
33884	14
33893	14
33896	14
33902	14
33910	14
33912	14
33914	14
33915	14
33916	14
33921	14
33939	14
33940	14
33941	14
33950	14
33959	14
33960	14
33961	14
33965	14
33974	14
33976	14
33977	14
33978	14
33979	14
33980	14
33984	14
33986	14
33996	14
33997	14
34004	14
34014	14
34017	14
34018	14
34029	14
34038	14
34040	14
34047	14
34048	14
34049	14
34051	14
34054	14
34055	14
34057	14
34058	14
34060	14
34062	14
34063	14
34068	14
34069	14
34074	14
34075	14
34076	14
34084	14
34085	14
34087	14
34088	14
34090	14
34091	14
34104	14
34113	14
34115	14
34118	14
34121	14
34126	14
34127	14
34130	14
34131	14
34133	14
34136	14
34141	14
34144	14
34148	14
34149	14
34153	14
34158	14
34166	14
34167	14
34168	14
34172	14
34174	14
34185	14
34188	14
34192	14
34193	14
34198	14
34199	14
34203	14
34217	14
34222	14
34240	14
34244	14
34245	14
34246	14
34247	14
34251	14
34254	14
34258	14
34259	14
34262	14
34269	14
34272	14
34275	14
34276	14
34279	14
34281	14
34283	14
34284	14
34285	14
34287	14
34288	14
34289	14
34290	14
34291	14
34293	14
34298	14
34300	14
34301	14
34305	14
34311	14
34314	14
34317	14
34318	14
34319	14
34323	14
34328	14
34330	14
34334	14
34335	14
34337	14
34342	14
34361	14
34362	14
34363	14
34378	14
34380	14
34382	14
34384	14
34385	14
34388	14
34395	14
34397	14
34398	14
34405	14
34415	14
34418	14
34419	14
34425	14
34427	14
34429	14
34431	14
34432	14
34433	14
34445	14
34446	14
34447	14
34448	14
34454	14
34455	14
34460	14
34464	14
34477	14
34478	14
34479	14
34483	14
34486	14
34488	14
34489	14
34494	14
34495	14
34497	14
34502	14
34506	14
34510	14
34511	14
34512	14
34524	14
34527	14
34532	14
34533	14
34537	14
34538	14
34540	14
34541	14
34544	14
34550	14
34551	14
34558	14
34561	14
34562	14
34563	14
34564	14
34565	14
34567	14
34571	14
34572	14
34577	14
34582	14
34585	14
34587	14
34588	14
34590	14
34592	14
34595	14
34598	14
34602	14
34611	14
34614	14
34615	14
34620	14
34626	14
34627	14
34630	14
34631	14
34632	14
34633	14
34636	14
34638	14
34642	14
34648	14
34651	14
34659	14
34662	14
34665	14
34666	14
34668	14
34672	14
34680	14
34682	14
34690	14
34695	14
34698	14
34702	14
34707	14
34710	14
34711	14
34720	14
34722	14
34727	14
34741	14
34744	13
34745	13
34747	13
34762	13
34767	13
34773	13
34776	13
34778	13
34779	13
34782	13
34785	13
34799	13
34806	13
34809	13
34811	13
34814	13
34816	13
34817	13
34821	13
34823	13
34826	13
34827	13
34832	13
34833	13
34837	13
34844	13
34851	13
34858	13
34864	13
34868	13
34871	13
34879	13
34884	13
34908	13
34909	13
34910	13
34919	13
34922	13
34929	13
34940	13
34943	13
34945	13
34948	13
34955	13
34957	13
34963	13
34982	13
34994	13
34996	13
34998	13
34999	13
35011	13
35012	13
35013	13
35027	13
35028	13
35033	13
35034	13
35035	13
35036	13
35040	13
35044	13
35046	13
35057	13
35060	13
35064	13
35065	13
35068	13
35074	13
35076	13
35079	13
35081	13
35085	13
35089	13
35096	13
35104	13
35105	13
35108	13
35118	13
35130	13
35140	13
35142	13
35145	13
35146	13
35153	13
35159	13
35168	13
35169	13
35172	13
35173	13
35178	13
35184	13
35199	13
35201	13
35213	13
35215	13
35220	13
35224	13
35229	13
35232	13
35235	13
35256	13
35258	13
35264	13
35268	13
35271	13
35286	13
35308	13
35314	13
35319	13
35322	13
35324	13
35327	13
35335	13
35338	13
35341	13
35352	13
35353	13
35362	13
35363	13
35368	13
35371	13
35374	13
35377	13
35378	13
35385	13
35386	13
35399	13
35401	13
35408	13
35419	13
35420	13
35425	13
35427	13
35437	13
35443	13
35447	13
35452	13
35458	13
35461	13
35466	13
35469	13
35472	13
35473	13
35494	13
35497	13
35502	13
35506	13
35507	13
35515	13
35518	13
35519	13
35528	13
35531	13
35536	13
35542	13
35544	13
35553	13
35559	13
35562	13
35571	13
35572	13
35575	13
35576	13
35577	13
35579	13
35580	13
35583	13
35591	13
35602	13
35603	13
35618	13
35624	13
35632	13
35634	13
35637	13
35646	13
35647	13
35650	13
35652	13
35654	13
35656	13
35658	13
35661	13
35663	13
35666	13
35667	13
35671	13
35675	13
35689	13
35692	13
35695	13
35696	13
35697	13
35698	13
35702	13
35708	13
35722	13
35729	13
35733	13
35745	13
35746	13
35754	13
35756	13
35757	13
35763	13
35772	13
35774	13
35775	13
35791	13
35793	13
35805	13
35807	13
35809	13
35810	13
35811	13
35812	13
35822	13
35831	13
35837	13
35838	13
35841	13
35843	13
35849	13
35855	13
35856	13
35860	13
35861	13
35868	13
35869	13
35871	13
35876	13
35881	13
35883	13
35885	13
35890	13
35891	13
35892	13
35893	13
35894	13
35897	13
35898	13
35899	13
35903	13
35919	13
35924	13
35929	13
35931	13
35932	13
35937	13
35941	13
35946	13
35947	13
35948	13
35949	13
35950	13
35958	13
35959	13
35970	13
35972	13
35973	13
35976	13
35982	13
35983	13
35984	13
35988	13
35992	13
35995	13
35996	13
35998	13
36009	13
36014	13
36015	13
36018	13
36030	13
36033	13
36036	13
36039	13
36040	13
36045	13
36053	13
36054	13
36057	13
36058	13
36060	13
36063	13
36064	13
36067	13
36070	13
36080	13
36083	13
36084	13
36088	13
36089	13
36094	13
36096	13
36099	13
36106	13
36124	13
36130	13
36131	13
36132	13
36133	13
36135	13
36139	13
36143	13
36152	13
36154	13
36155	13
36156	13
36163	13
36167	13
36169	13
36170	13
36175	13
36176	13
36181	13
36188	13
36191	13
36196	13
36198	13
36200	13
36204	13
36207	13
36217	13
36218	13
36220	13
36224	13
36226	13
36227	13
36239	13
36247	13
36251	13
36257	13
36259	13
36260	13
36261	13
36268	13
36269	13
36271	13
36281	13
36286	13
36287	13
36291	13
36292	13
36293	13
36313	13
36314	13
36319	13
36322	13
36324	13
36331	13
36344	13
36351	13
36353	13
36357	13
36358	13
36363	13
36374	13
36375	13
36376	13
36377	13
36380	13
36381	13
36387	13
36388	13
36396	13
36398	13
36399	13
36400	13
36401	13
36404	13
36407	13
36410	13
36411	13
36412	13
36415	13
36416	13
36418	13
36419	13
36422	13
36431	13
36432	13
36433	13
36434	13
36436	13
36439	13
36448	13
36449	13
36451	13
36454	13
36455	13
36463	13
36465	13
36466	13
36468	13
36469	13
36470	13
36471	13
36472	13
36473	13
36474	13
36480	13
36482	13
36485	13
36486	13
36488	13
36490	13
36491	13
36492	13
36499	13
36500	13
36506	13
36511	13
36512	13
36513	13
36517	13
36526	13
36531	13
36536	13
36537	13
36547	13
36549	13
36552	13
36559	13
36561	13
36564	13
36565	13
36568	13
36569	13
36570	13
36576	13
36584	13
36590	13
36592	13
36593	13
36595	13
36596	13
36598	13
36599	13
36600	13
36606	13
36619	13
36630	13
36633	13
36634	13
36635	13
36637	13
36646	13
36649	13
36652	13
36655	13
36662	13
36667	13
36669	13
36671	13
36672	13
36674	13
36681	13
36682	13
36684	13
36685	13
36695	13
36704	13
36716	13
36719	13
36723	13
36725	13
36730	13
36731	13
36734	13
36737	13
36739	13
36743	13
36745	13
36764	13
36766	13
36767	13
36788	13
36789	13
36790	13
36791	13
36802	13
36804	13
36815	13
36816	13
36825	13
36829	13
36830	13
36836	13
36839	13
36841	13
36842	13
36844	13
36851	13
36853	13
36856	13
36863	13
36865	13
36867	13
36871	13
36872	13
36876	13
36879	13
36890	13
36891	13
36892	13
36896	13
36907	13
36908	13
36919	13
36922	13
36930	13
36933	13
36946	13
36952	13
36953	13
36954	13
36958	13
36959	13
36962	13
36963	13
36974	13
36977	13
36980	13
36983	13
36985	13
36989	13
36999	13
37000	13
37016	13
37029	13
37030	13
37034	13
37036	13
37038	13
37040	13
37044	13
37053	13
37060	13
37062	13
37067	13
37068	13
37071	13
37081	13
37082	13
37094	13
37095	13
37097	13
37098	13
37099	13
37104	13
37110	13
37112	13
37113	13
37117	13
37120	13
37122	13
37129	13
37134	13
37135	13
37147	13
37151	13
37161	13
37164	13
37168	13
37176	13
37184	13
37186	13
37193	13
37195	13
37196	13
37198	13
37200	13
37202	13
37210	13
37220	13
37230	13
37231	13
37235	13
37243	13
37247	13
37252	13
37253	13
37255	13
37264	13
37271	13
37274	13
37275	13
37284	13
37287	13
37288	13
37292	13
37293	13
37296	13
37298	13
37299	13
37303	13
37309	13
37312	13
37315	13
37318	13
37321	13
37323	13
37326	13
37328	13
37329	13
37330	13
37335	13
37343	13
37344	13
37357	13
37358	13
37359	13
37362	13
37366	13
37367	13
37368	13
37371	13
37376	13
37378	13
37384	13
37388	13
37391	13
37393	13
37396	13
37398	13
37404	13
37424	13
37427	13
37430	13
37431	13
37432	13
37433	13
37437	13
37438	13
37439	13
37441	13
37442	13
37459	13
37460	13
37462	13
37467	13
37470	13
37472	13
37478	13
37485	13
37486	13
37494	13
37496	13
37498	13
37503	13
37505	13
37506	13
37510	13
37512	13
37513	13
37515	13
37518	13
37519	13
37521	13
37523	13
37525	13
37526	13
37536	13
37542	13
37544	13
37550	13
37555	13
37556	13
37560	13
37562	13
37566	13
37567	13
37568	13
37585	13
37587	13
37589	13
37591	13
37593	13
37594	13
37602	13
37608	13
37609	13
37611	13
37615	13
37621	13
37634	13
37641	13
37649	13
37650	13
37651	13
37652	13
37661	13
37668	13
37669	13
37670	13
37674	13
37679	13
37681	13
37683	13
37689	13
37691	13
37695	13
37696	13
37698	13
37699	13
37700	13
37701	13
37702	13
37706	13
37710	13
37721	13
37733	13
37739	13
37745	13
37748	13
37756	13
37762	13
37763	13
37764	13
37766	13
37769	13
37772	13
37774	13
37776	13
37778	13
37783	13
37785	13
37787	13
37789	13
37800	13
37808	13
37814	13
37821	13
37825	13
37829	13
37830	13
37834	13
37838	13
37839	13
37840	13
37843	13
37847	13
37850	13
37855	13
37857	13
37859	13
37865	13
37867	13
37871	13
37882	13
37883	13
37884	13
37885	13
37888	13
37891	13
37894	13
37899	13
37902	13
37915	13
37934	13
37937	13
37946	13
37952	13
37953	13
37955	13
37959	13
37960	13
37966	13
37967	13
37970	13
37972	13
37980	13
37990	13
37994	13
37999	13
38009	12
38017	12
38018	12
38033	12
38039	12
38043	12
38045	12
38046	12
38047	12
38069	12
38071	12
38073	12
38077	12
38079	12
38080	12
38084	12
38092	12
38100	12
38107	12
38118	12
38124	12
38127	12
38128	12
38133	12
38135	12
38147	12
38149	12
38151	12
38153	12
38163	12
38172	12
38181	12
38184	12
38188	12
38198	12
38205	12
38206	12
38218	12
38221	12
38225	12
38227	12
38228	12
38230	12
38233	12
38236	12
38246	12
38251	12
38252	12
38262	12
38264	12
38268	12
38272	12
38279	12
38287	12
38291	12
38296	12
38300	12
38304	12
38307	12
38310	12
38317	12
38326	12
38329	12
38339	12
38341	12
38352	12
38358	12
38366	12
38376	12
38385	12
38386	12
38394	12
38401	12
38406	12
38412	12
38415	12
38417	12
38422	12
38424	12
38425	12
38432	12
38434	12
38435	12
38440	12
38441	12
38443	12
38464	12
38466	12
38467	12
38468	12
38470	12
38472	12
38487	12
38488	12
38490	12
38494	12
38503	12
38511	12
38514	12
38519	12
38522	12
38536	12
38539	12
38541	12
38548	12
38549	12
38553	12
38557	12
38561	12
38562	12
38566	12
38570	12
38573	12
38575	12
38576	12
38596	12
38598	12
38604	12
38605	12
38610	12
38615	12
38626	12
38627	12
38641	12
38644	12
38660	12
38669	12
38673	12
38701	12
38710	12
38722	12
38733	12
38734	12
38748	12
38752	12
38756	12
38757	12
38760	12
38762	12
38766	12
38771	12
38774	12
38780	12
38788	12
38790	12
38793	12
38808	12
38809	12
38813	12
38822	12
38825	12
38831	12
38834	12
38844	12
38851	12
38862	12
38868	12
38874	12
38878	12
38881	12
38883	12
38884	12
38891	12
38899	12
38901	12
38903	12
38905	12
38907	12
38924	12
38928	12
38933	12
38935	12
38948	12
38949	12
38958	12
38961	12
38962	12
38974	12
38980	12
38990	12
38991	12
38999	12
39005	12
39010	12
39018	12
39024	12
39027	12
39031	12
39045	12
39051	12
39063	12
39067	12
39069	12
39072	12
39077	12
39086	12
39088	12
39091	12
39092	12
39093	12
39097	12
39100	12
39107	12
39108	12
39109	12
39112	12
39116	12
39118	12
39126	12
39130	12
39131	12
39133	12
39134	12
39142	12
39148	12
39153	12
39154	12
39155	12
39160	12
39162	12
39169	12
39189	12
39200	12
39206	12
39210	12
39216	12
39222	12
39223	12
39225	12
39230	12
39232	12
39233	12
39236	12
39243	12
39256	12
39267	12
39272	12
39280	12
39284	12
39286	12
39288	12
39290	12
39299	12
39308	12
39313	12
39316	12
39318	12
39336	12
39344	12
39352	12
39353	12
39360	12
39366	12
39377	12
39392	12
39397	12
39399	12
39406	12
39408	12
39419	12
39421	12
39423	12
39425	12
39453	12
39460	12
39461	12
39462	12
39469	12
39470	12
39471	12
39478	12
39482	12
39483	12
39489	12
39498	12
39500	12
39505	12
39508	12
39542	12
39546	12
39551	12
39564	12
39570	12
39571	12
39579	12
39581	12
39583	12
39589	12
39600	12
39602	12
39604	12
39606	12
39617	12
39618	12
39620	12
39637	12
39641	12
39645	12
39649	12
39651	12
39657	12
39667	12
39669	12
39679	12
39686	12
39693	12
39703	12
39713	12
39721	12
39723	12
39729	12
39733	12
39734	12
39736	12
39738	12
39748	12
39751	12
39753	12
39754	12
39757	12
39766	12
39767	12
39775	12
39779	12
39791	12
39792	12
39795	12
39796	12
39797	12
39802	12
39807	12
39810	12
39813	12
39817	12
39824	12
39835	12
39837	12
39843	12
39848	12
39850	12
39852	12
39867	12
39869	12
39878	12
39884	12
39891	12
39903	12
39906	12
39909	12
39925	12
39932	12
39945	12
39950	12
39958	12
39962	12
39966	12
39974	12
39975	12
39981	12
39985	12
39988	12
39992	12
39997	12
40001	12
40007	12
40008	12
40018	12
40022	12
40024	12
40027	12
40028	12
40029	12
40030	12
40042	12
40043	12
40056	12
40063	12
40064	12
40065	12
40066	12
40068	12
40069	12
40075	12
40079	12
40080	12
40081	12
40097	12
40099	12
40100	12
40109	12
40116	12
40125	12
40128	12
40136	12
40139	12
40141	12
40144	12
40147	12
40152	12
40154	12
40155	12
40160	12
40161	12
40165	12
40169	12
40170	12
40176	12
40177	12
40182	12
40183	12
40184	12
40189	12
40190	12
40195	12
40197	12
40200	12
40201	12
40206	12
40207	12
40213	12
40214	12
40216	12
40218	12
40224	12
40228	12
40232	12
40236	12
40238	12
40244	12
40249	12
40255	12
40264	12
40272	12
40274	12
40275	12
40286	12
40290	12
40291	12
40300	12
40302	12
40316	12
40319	12
40320	12
40327	12
40332	12
40343	12
40345	12
40346	12
40351	12
40354	12
40369	12
40375	12
40377	12
40398	12
40407	12
40408	12
40410	12
40412	12
40414	12
40423	12
40430	12
40431	12
40438	12
40444	12
40446	12
40447	12
40463	12
40469	12
40473	12
40474	12
40475	12
40484	12
40487	12
40488	12
40490	12
40492	12
40493	12
40494	12
40495	12
40499	12
40501	12
40502	12
40505	12
40517	12
40525	12
40532	12
40534	12
40535	12
40538	12
40539	12
40540	12
40541	12
40545	12
40549	12
40551	12
40562	12
40563	12
40564	12
40565	12
40567	12
40573	12
40580	12
40589	12
40594	12
40597	12
40598	12
40602	12
40603	12
40606	12
40607	12
40608	12
40610	12
40615	12
40616	12
40620	12
40623	12
40625	12
40634	12
40636	12
40637	12
40649	12
40652	12
40653	12
40659	12
40661	12
40664	12
40665	12
40667	12
40673	12
40674	12
40675	12
40689	12
40700	12
40702	12
40704	12
40705	12
40709	12
40714	12
40715	12
40716	12
40721	12
40724	12
40726	12
40729	12
40734	12
40737	12
40743	12
40749	12
40752	12
40753	12
40763	12
40765	12
40770	12
40771	12
40776	12
40787	12
40797	12
40800	12
40802	12
40803	12
40804	12
40808	12
40809	12
40810	12
40812	12
40813	12
40816	12
40830	12
40836	12
40837	12
40839	12
40841	12
40850	12
40855	12
40857	12
40858	12
40859	12
40864	12
40865	12
40870	12
40871	12
40883	12
40894	12
40899	12
40900	12
40902	12
40909	12
40910	12
40913	12
40914	12
40918	12
40923	12
40924	12
40926	12
40929	12
40930	12
40943	12
40945	12
40946	12
40947	12
40954	12
40956	12
40957	12
40961	12
40965	12
40978	12
40983	12
40993	12
40994	12
41006	12
41007	12
41009	12
41012	12
41014	12
41017	12
41020	12
41022	12
41026	12
41028	12
41029	12
41034	12
41050	12
41054	12
41056	12
41059	12
41067	12
41068	12
41069	12
41081	12
41082	12
41085	12
41090	12
41091	12
41103	12
41105	12
41117	12
41118	12
41137	12
41138	12
41142	12
41151	12
41156	12
41157	12
41159	12
41163	12
41168	12
41174	12
41177	12
41178	12
41180	12
41187	12
41190	12
41195	12
41196	12
41201	12
41203	12
41206	12
41210	12
41216	12
41220	12
41223	12
41224	12
41226	12
41228	12
41231	12
41233	12
41236	12
41245	12
41247	12
41249	12
41250	12
41252	12
41254	12
41259	12
41263	12
41266	12
41267	12
41272	12
41274	12
41279	12
41284	12
41287	12
41288	12
41295	12
41302	12
41319	12
41321	12
41322	12
41327	12
41328	12
41329	12
41337	12
41362	12
41372	12
41373	12
41375	12
41378	12
41379	12
41381	12
41385	12
41386	12
41389	12
41390	12
41391	12
41393	12
41395	12
41396	12
41401	12
41410	12
41411	12
41414	12
41416	12
41420	12
41423	12
41429	12
41433	12
41435	12
41438	12
41439	12
41442	12
41450	12
41452	12
41457	12
41460	12
41462	12
41466	12
41468	12
41482	12
41483	12
41487	12
41488	12
41493	12
41495	12
41496	12
41499	12
41504	12
41524	12
41528	12
41532	12
41533	12
41534	12
41539	12
41540	12
41541	12
41544	12
41549	12
41556	12
41563	12
41570	12
41573	12
41578	12
41585	12
41591	12
41592	12
41596	12
41597	12
41599	12
41603	12
41604	12
41605	12
41606	12
41608	12
41609	12
41611	12
41613	12
41615	12
41628	12
41632	12
41634	12
41636	12
41640	12
41641	12
41644	12
41650	12
41653	12
41659	12
41661	12
41662	12
41663	12
41666	12
41667	12
41669	12
41675	12
41677	12
41678	12
41680	12
41687	12
41691	12
41704	12
41711	12
41727	12
41732	12
41734	12
41736	12
41738	12
41741	12
41745	12
41747	12
41748	12
41749	12
41753	12
41754	12
41767	12
41770	12
41773	12
41783	12
41787	12
41798	12
41817	12
41825	12
41833	12
41835	12
41848	12
41850	12
41860	12
41871	12
41872	12
41873	12
41878	12
41880	12
41882	12
41890	12
41891	12
41896	12
41897	12
41912	12
41916	12
41920	12
41921	12
41927	12
41928	12
41931	12
41934	12
41935	12
41943	12
41948	12
41950	12
41951	12
41953	12
41967	12
41971	12
41974	12
41975	12
41978	12
41984	12
41985	12
41986	12
41987	12
41988	12
41991	12
41994	12
41997	12
42001	12
42003	12
42013	12
42017	12
42020	12
42024	12
42027	12
42043	12
42044	12
42045	12
42048	12
42051	12
42055	12
42059	12
42061	12
42064	12
42065	12
42066	12
42067	12
42078	12
42079	12
42083	12
42086	12
42092	12
42093	12
42095	12
42097	12
42100	12
42104	12
42107	12
42111	12
42118	12
42122	12
42130	12
42132	12
42134	12
42144	12
42154	12
42155	12
42165	12
42168	12
42169	12
42180	12
42181	12
42185	12
42188	12
42192	12
42195	12
42203	12
42207	12
42211	12
42213	12
42214	12
42216	12
42221	12
42224	12
42225	12
42229	12
42231	12
42240	12
42246	12
42248	12
42253	12
42259	12
42263	12
42264	12
42268	12
42270	12
42273	12
42278	12
42281	12
42282	12
42283	12
42285	12
42286	12
42287	12
42288	12
42291	12
42296	12
42298	12
42300	12
42304	12
42305	12
42308	12
42313	12
42318	12
42319	12
42320	12
42323	12
42324	12
42327	12
42329	12
42331	12
42332	12
42341	12
42345	12
42347	12
42350	12
42354	12
42358	12
42359	12
42361	12
42366	12
42374	12
42377	12
42378	12
42383	12
42390	12
42398	12
42399	12
42402	12
42405	12
42406	12
42409	12
42413	12
42415	12
42416	12
42420	12
42424	12
42426	12
42439	12
42441	12
42443	12
42450	12
42453	12
42454	12
42461	12
42462	12
42463	12
42466	12
42472	12
42478	12
42479	12
42488	12
42492	12
42494	12
42497	12
42502	12
42504	12
42509	12
42512	12
42514	12
42518	12
42534	12
42551	12
42552	12
42559	12
42562	12
42565	12
42567	12
42569	12
42571	12
42572	12
42573	12
42575	12
42591	12
42603	12
42604	12
42615	12
42620	12
42621	12
42622	12
42630	12
42634	12
42640	12
42642	12
42644	12
42647	12
42648	12
42652	12
42653	12
42656	12
42669	12
42673	12
42676	12
42677	12
42679	12
42684	12
42688	12
42689	12
42690	12
42691	12
42692	12
42694	12
42708	12
42711	12
42718	12
42719	12
42720	12
42723	12
42724	12
42734	12
42738	12
42740	12
42741	12
42743	12
42749	12
42750	12
42755	12
42764	12
42770	12
42773	12
42781	12
42795	12
42797	12
42801	12
42803	12
42806	12
42807	12
42809	12
42811	12
42813	12
42819	12
42821	12
42822	12
42824	12
42826	12
42827	12
42828	12
42830	12
42831	12
42832	12
42834	12
42849	12
42856	12
42857	12
42859	12
42861	12
42867	12
42869	12
42870	12
42871	12
42876	12
42882	12
42918	12
42921	12
42922	12
42933	12
42938	12
42942	12
42951	12
42957	12
42958	12
42960	12
42961	12
42963	12
42964	12
42969	12
42971	12
42988	12
42989	12
42994	12
42996	12
42997	12
42999	12
43001	12
43019	12
43022	12
43030	12
43032	12
43035	12
43036	12
43039	12
43041	12
43044	12
43045	12
43046	12
43047	12
43049	12
43053	12
43054	12
43058	12
43061	12
43062	12
43064	12
43065	12
43066	12
43067	12
43078	12
43079	12
43080	12
43094	12
43107	12
43109	12
43115	12
43116	12
43118	12
43122	12
43123	12
43124	12
43125	12
43126	12
43128	12
43129	12
43136	11
43141	11
43147	11
43151	11
43155	11
43159	11
43163	11
43167	11
43168	11
43170	11
43171	11
43179	11
43202	11
43204	11
43205	11
43208	11
43221	11
43223	11
43228	11
43231	11
43245	11
43247	11
43248	11
43252	11
43268	11
43274	11
43278	11
43281	11
43283	11
43286	11
43296	11
43305	11
43309	11
43310	11
43316	11
43322	11
43326	11
43328	11
43329	11
43330	11
43339	11
43352	11
43354	11
43358	11
43362	11
43365	11
43367	11
43369	11
43382	11
43389	11
43397	11
43400	11
43401	11
43403	11
43410	11
43412	11
43413	11
43416	11
43420	11
43424	11
43426	11
43430	11
43434	11
43436	11
43440	11
43442	11
43451	11
43462	11
43468	11
43471	11
43475	11
43476	11
43498	11
43499	11
43504	11
43505	11
43516	11
43526	11
43532	11
43546	11
43556	11
43574	11
43579	11
43589	11
43596	11
43598	11
43607	11
43611	11
43614	11
43629	11
43630	11
43640	11
43642	11
43643	11
43645	11
43651	11
43655	11
43665	11
43669	11
43674	11
43681	11
43687	11
43697	11
43699	11
43708	11
43718	11
43721	11
43725	11
43728	11
43733	11
43747	11
43752	11
43754	11
43755	11
43772	11
43780	11
43781	11
43789	11
43797	11
43800	11
43802	11
43806	11
43813	11
43819	11
43821	11
43822	11
43824	11
43826	11
43827	11
43828	11
43829	11
43831	11
43845	11
43855	11
43860	11
43861	11
43868	11
43876	11
43879	11
43884	11
43892	11
43895	11
43900	11
43902	11
43904	11
43913	11
43930	11
43933	11
43950	11
43958	11
43969	11
43972	11
43977	11
43979	11
43981	11
43982	11
43986	11
43987	11
43989	11
43992	11
43997	11
44000	11
44001	11
44003	11
44026	11
44027	11
44037	11
44045	11
44049	11
44060	11
44067	11
44068	11
44069	11
44070	11
44083	11
44088	11
44091	11
44107	11
44114	11
44127	11
44133	11
44134	11
44136	11
44150	11
44157	11
44163	11
44174	11
44175	11
44180	11
44182	11
44192	11
44204	11
44208	11
44212	11
44216	11
44219	11
44225	11
44239	11
44245	11
44250	11
44263	11
44266	11
44275	11
44277	11
44279	11
44286	11
44288	11
44290	11
44294	11
44296	11
44303	11
44309	11
44312	11
44320	11
44328	11
44332	11
44334	11
44341	11
44343	11
44349	11
44353	11
44354	11
44363	11
44367	11
44372	11
44378	11
44389	11
44390	11
44393	11
44398	11
44399	11
44405	11
44411	11
44423	11
44426	11
44431	11
44434	11
44441	11
44442	11
44445	11
44447	11
44452	11
44465	11
44473	11
44475	11
44480	11
44484	11
44487	11
44501	11
44505	11
44520	11
44523	11
44525	11
44542	11
44544	11
44545	11
44560	11
44561	11
44564	11
44570	11
44580	11
44583	11
44584	11
44586	11
44596	11
44597	11
44601	11
44610	11
44612	11
44618	11
44619	11
44621	11
44630	11
44632	11
44633	11
44634	11
44635	11
44636	11
44642	11
44644	11
44645	11
44646	11
44650	11
44653	11
44655	11
44657	11
44664	11
44665	11
44666	11
44670	11
44673	11
44675	11
44678	11
44680	11
44681	11
44685	11
44687	11
44688	11
44690	11
44702	11
44704	11
44709	11
44716	11
44717	11
44722	11
44730	11
44731	11
44733	11
44735	11
44740	11
44742	11
44743	11
44745	11
44749	11
44752	11
44755	11
44757	11
44760	11
44761	11
44765	11
44766	11
44767	11
44768	11
44770	11
44771	11
44773	11
44776	11
44788	11
44797	11
44803	11
44806	11
44807	11
44809	11
44822	11
44824	11
44826	11
44827	11
44835	11
44839	11
44841	11
44842	11
44844	11
44848	11
44849	11
44851	11
44852	11
44860	11
44861	11
44869	11
44884	11
44887	11
44889	11
44901	11
44910	11
44914	11
44915	11
44919	11
44920	11
44923	11
44925	11
44944	11
44949	11
44950	11
44957	11
44959	11
44965	11
44969	11
44972	11
44978	11
45001	11
45009	11
45010	11
45012	11
45013	11
45017	11
45020	11
45021	11
45023	11
45031	11
45032	11
45033	11
45034	11
45035	11
45038	11
45041	11
45044	11
45046	11
45049	11
45051	11
45054	11
45064	11
45067	11
45069	11
45070	11
45071	11
45075	11
45093	11
45098	11
45102	11
45105	11
45106	11
45107	11
45121	11
45122	11
45145	11
45147	11
45150	11
45152	11
45156	11
45157	11
45159	11
45161	11
45170	11
45177	11
45184	11
45187	11
45191	11
45193	11
45196	11
45203	11
45204	11
45220	11
45238	11
45240	11
45247	11
45258	11
45259	11
45260	11
45278	11
45280	11
45284	11
45290	11
45292	11
45309	11
45319	11
45333	11
45335	11
45337	11
45338	11
45341	11
45342	11
45347	11
45350	11
45351	11
45352	11
45360	11
45361	11
45362	11
45368	11
45372	11
45374	11
45375	11
45382	11
45385	11
45386	11
45390	11
45392	11
45397	11
45400	11
45404	11
45405	11
45407	11
45415	11
45422	11
45423	11
45427	11
45429	11
45433	11
45437	11
45441	11
45450	11
45455	11
45457	11
45459	11
45463	11
45475	11
45479	11
45480	11
45481	11
45483	11
45484	11
45490	11
45494	11
45495	11
45503	11
45504	11
45513	11
45517	11
45520	11
45524	11
45525	11
45528	11
45529	11
45531	11
45543	11
45545	11
45552	11
45554	11
45559	11
45579	11
45596	11
45598	11
45605	11
45607	11
45610	11
45611	11
45618	11
45619	11
45620	11
45621	11
45622	11
45623	11
45624	11
45630	11
45631	11
45641	11
45643	11
45646	11
45650	11
45651	11
45658	11
45660	11
45664	11
45672	11
45674	11
45676	11
45679	11
45689	11
45693	11
45694	11
45695	11
45698	11
45699	11
45700	11
45703	11
45704	11
45706	11
45719	11
45723	11
45724	11
45726	11
45729	11
45731	11
45738	11
45749	11
45750	11
45754	11
45755	11
45756	11
45759	11
45770	11
45775	11
45782	11
45785	11
45788	11
45794	11
45797	11
45800	11
45801	11
45803	11
45804	11
45813	11
45814	11
45816	11
45819	11
45821	11
45827	11
45832	11
45833	11
45838	11
45850	11
45852	11
45854	11
45864	11
45868	11
45871	11
45873	11
45880	11
45882	11
45883	11
45893	11
45896	11
45897	11
45903	11
45906	11
45920	11
45935	11
45940	11
45941	11
45942	11
45943	11
45945	11
45946	11
45950	11
45951	11
45952	11
45956	11
45963	11
45976	11
45983	11
45987	11
45989	11
45994	11
45996	11
46002	11
46008	11
46010	11
46017	11
46023	11
46027	11
46032	11
46033	11
46037	11
46043	11
46046	11
46050	11
46051	11
46053	11
46055	11
46056	11
46057	11
46060	11
46065	11
46066	11
46067	11
46069	11
46072	11
46074	11
46075	11
46104	11
46105	11
46108	11
46113	11
46119	11
46151	11
46154	11
46155	11
46160	11
46165	11
46174	11
46186	11
46192	11
46197	11
46200	11
46201	11
46208	11
46212	11
46217	11
46240	11
46242	11
46245	11
46247	11
46250	11
46254	11
46256	11
46261	11
46275	11
46287	11
46290	11
46301	11
46302	11
46303	11
46314	11
46317	11
46323	11
46328	11
46330	11
46333	11
46334	11
46335	11
46337	11
46340	11
46350	11
46351	11
46352	11
46355	11
46357	11
46358	11
46361	11
46363	11
46364	11
46376	11
46377	11
46378	11
46380	11
46383	11
46384	11
46385	11
46387	11
46390	11
46393	11
46399	11
46400	11
46415	11
46425	11
46426	11
46427	11
46430	11
46431	11
46432	11
46443	11
46444	11
46445	11
46449	11
46452	11
46457	11
46459	11
46461	11
46462	11
46464	11
46468	11
46474	11
46475	11
46481	11
46482	11
46483	11
46485	11
46493	11
46501	11
46504	11
46507	11
46512	11
46521	11
46523	11
46525	11
46527	11
46528	11
46533	11
46538	11
46539	11
46541	11
46542	11
46544	11
46547	11
46551	11
46560	11
46562	11
46567	11
46570	11
46572	11
46576	11
46582	11
46585	11
46587	11
46588	11
46589	11
46595	11
46598	11
46600	11
46601	11
46604	11
46607	11
46609	11
46611	11
46612	11
46615	11
46627	11
46629	11
46635	11
46637	11
46644	11
46645	11
46646	11
46647	11
46649	11
46651	11
46655	11
46656	11
46659	11
46666	11
46685	11
46688	11
46689	11
46693	11
46700	11
46701	11
46706	11
46707	11
46710	11
46717	11
46718	11
46724	11
46728	11
46729	11
46732	11
46733	11
46734	11
46735	11
46740	11
46745	11
46746	11
46747	11
46748	11
46749	11
46752	11
46758	11
46762	11
46763	11
46765	11
46767	11
46769	11
46777	11
46779	11
46780	11
46781	11
46783	11
46784	11
46785	11
46800	11
46804	11
46820	11
46824	11
46828	11
46830	11
46833	11
46836	11
46847	11
46849	11
46852	11
46854	11
46859	11
46865	11
46867	11
46868	11
46870	11
46871	11
46880	11
46884	11
46895	11
46896	11
46897	11
46898	11
46906	11
46908	11
46915	11
46917	11
46923	11
46927	11
46939	11
46945	11
46946	11
46948	11
46949	11
46950	11
46955	11
46957	11
46966	11
46970	11
46971	11
46972	11
46976	11
46977	11
46978	11
46980	11
46981	11
46988	11
46993	11
47005	11
47006	11
47024	11
47025	11
47033	11
47034	11
47037	11
47039	11
47043	11
47053	11
47054	11
47057	11
47058	11
47061	11
47065	11
47071	11
47072	11
47086	11
47088	11
47095	11
47102	11
47103	11
47110	11
47116	11
47118	11
47122	11
47126	11
47128	11
47130	11
47131	11
47132	11
47138	11
47142	11
47144	11
47145	11
47151	11
47156	11
47157	11
47160	11
47162	11
47167	11
47169	11
47173	11
47192	11
47195	11
47196	11
47200	11
47202	11
47204	11
47207	11
47209	11
47211	11
47214	11
47215	11
47229	11
47238	11
47241	11
47252	11
47253	11
47254	11
47255	11
47258	11
47262	11
47265	11
47266	11
47267	11
47272	11
47275	11
47278	11
47281	11
47285	11
47286	11
47294	11
47296	11
47306	11
47310	11
47311	11
47317	11
47319	11
47323	11
47325	11
47328	11
47346	11
47363	11
47371	11
47373	11
47375	11
47389	11
47393	11
47396	11
47401	11
47402	11
47414	11
47415	11
47417	11
47422	11
47423	11
47425	11
47427	11
47428	11
47431	11
47437	11
47438	11
47442	11
47446	11
47455	11
47464	11
47470	11
47474	11
47477	11
47487	11
47496	11
47500	11
47510	11
47517	11
47524	11
47525	11
47526	11
47527	11
47534	11
47535	11
47550	11
47551	11
47559	11
47560	11
47583	11
47590	11
47593	11
47594	11
47601	11
47620	11
47624	11
47629	11
47631	11
47636	11
47637	11
47640	11
47646	11
47660	11
47669	11
47673	11
47676	11
47679	11
47680	11
47683	11
47691	11
47692	11
47700	11
47702	11
47709	11
47712	11
47717	11
47718	11
47722	11
47739	11
47743	11
47744	11
47754	11
47757	11
47766	11
47769	11
47770	11
47775	11
47776	11
47777	11
47780	11
47784	11
47793	11
47802	11
47815	11
47833	11
47844	11
47846	11
47851	11
47863	10
47864	10
47870	10
47877	10
47878	10
47899	10
47910	10
47929	10
47933	10
47938	10
47941	10
47943	10
47945	10
47948	10
47951	10
47953	10
47954	10
47955	10
47961	10
47979	10
47981	10
47983	10
48006	10
48011	10
48014	10
48019	10
48027	10
48045	10
48046	10
48054	10
48058	10
48065	10
48068	10
48074	10
48076	10
48077	10
48080	10
48100	10
48102	10
48113	10
48122	10
48136	10
48143	10
48145	10
48151	10
48154	10
48156	10
48162	10
48166	10
48170	10
48174	10
48175	10
48177	10
48183	10
48184	10
48188	10
48189	10
48194	10
48195	10
48196	10
48205	10
48211	10
48222	10
48234	10
48240	10
48245	10
48249	10
48267	10
48274	10
48281	10
48284	10
48286	10
48287	10
48290	10
48294	10
48295	10
48316	10
48323	10
48329	10
48334	10
48336	10
48345	10
48351	10
48353	10
48354	10
48356	10
48358	10
48360	10
48376	10
48383	10
48385	10
48387	10
48389	10
48391	10
48396	10
48398	10
48399	10
48408	10
48412	10
48414	10
48415	10
48449	10
48450	10
48467	10
48474	10
48488	10
48492	10
48495	10
48501	10
48504	10
48506	10
48507	10
48508	10
48510	10
48529	10
48531	10
48532	10
48552	10
48554	10
48556	10
48565	10
48578	10
48584	10
48585	10
48590	10
48596	10
48599	10
48602	10
48603	10
48607	10
48612	10
48614	10
48616	10
48617	10
48626	10
48638	10
48639	10
48641	10
48645	10
48650	10
48655	10
48661	10
48671	10
48674	10
48677	10
48678	10
48680	10
48682	10
48683	10
48690	10
48696	10
48703	10
48709	10
48717	10
48721	10
48726	10
48730	10
48747	10
48752	10
48755	10
48757	10
48760	10
48761	10
48782	10
48789	10
48791	10
48794	10
48801	10
48811	10
48816	10
48822	10
48829	10
48830	10
48845	10
48850	10
48857	10
48860	10
48873	10
48880	10
48881	10
48888	10
48896	10
48909	10
48929	10
48957	10
48969	10
48977	10
48979	10
48985	10
49004	10
49005	10
49007	10
49013	10
49022	10
49023	10
49027	10
49030	10
49035	10
49039	10
49040	10
49041	10
49051	10
49054	10
49055	10
49056	10
49061	10
49065	10
49069	10
49074	10
49079	10
49083	10
49087	10
49091	10
49094	10
49097	10
49103	10
49105	10
49107	10
49110	10
49111	10
49113	10
49117	10
49119	10
49122	10
49132	10
49140	10
49143	10
49149	10
49155	10
49158	10
49160	10
49175	10
49177	10
49185	10
49191	10
49194	10
49205	10
49211	10
49212	10
49217	10
49224	10
49227	10
49228	10
49230	10
49234	10
49236	10
49238	10
49239	10
49241	10
49248	10
49253	10
49264	10
49268	10
49284	10
49291	10
49293	10
49294	10
49295	10
49297	10
49305	10
49306	10
49307	10
49313	10
49322	10
49323	10
49334	10
49342	10
49346	10
49360	10
49361	10
49363	10
49367	10
49369	10
49372	10
49381	10
49386	10
49387	10
49394	10
49396	10
49406	10
49407	10
49417	10
49425	10
49436	10
49448	10
49454	10
49456	10
49457	10
49473	10
49474	10
49478	10
49480	10
49490	10
49499	10
49501	10
49511	10
49535	10
49537	10
49547	10
49556	10
49562	10
49567	10
49572	10
49578	10
49582	10
49583	10
49584	10
49589	10
49594	10
49603	10
49605	10
49611	10
49619	10
49622	10
49627	10
49628	10
49629	10
49638	10
49645	10
49653	10
49654	10
49655	10
49657	10
49667	10
49674	10
49676	10
49677	10
49680	10
49683	10
49692	10
49694	10
49696	10
49697	10
49705	10
49706	10
49713	10
49716	10
49718	10
49719	10
49720	10
49721	10
49731	10
49735	10
49736	10
49754	10
49765	10
49768	10
49775	10
49780	10
49781	10
49782	10
49784	10
49788	10
49800	10
49806	10
49807	10
49808	10
49815	10
49816	10
49820	10
49822	10
49834	10
49835	10
49836	10
49837	10
49839	10
49848	10
49850	10
49852	10
49854	10
49868	10
49869	10
49872	10
49880	10
49885	10
49888	10
49897	10
49898	10
49899	10
49906	10
49907	10
49909	10
49911	10
49912	10
49920	10
49924	10
49934	10
49935	10
49937	10
49938	10
49939	10
49942	10
49943	10
49951	10
49953	10
49956	10
49957	10
49958	10
49967	10
49968	10
49969	10
49970	10
49977	10
49979	10
49981	10
49982	10
49983	10
49987	10
49990	10
49991	10
50018	10
50022	10
50026	10
50038	10
50042	10
50048	10
50052	10
50053	10
50058	10
50062	10
50082	10
50084	10
50086	10
50088	10
50098	10
50100	10
50103	10
50116	10
50117	10
50119	10
50124	10
50126	10
50130	10
50138	10
50142	10
50146	10
50148	10
50151	10
50152	10
50159	10
50160	10
50161	10
50166	10
50167	10
50169	10
50171	10
50172	10
50178	10
50196	10
50201	10
50203	10
50206	10
50214	10
50231	10
50237	10
50246	10
50251	10
50253	10
50256	10
50259	10
50260	10
50263	10
50265	10
50281	10
50284	10
50292	10
50301	10
50303	10
50308	10
50314	10
50321	10
50346	10
50352	10
50357	10
50362	10
50364	10
50368	10
50371	10
50372	10
50376	10
50377	10
50382	10
50384	10
50385	10
50390	10
50392	10
50393	10
50398	10
50409	10
50410	10
50411	10
50417	10
50418	10
50422	10
50423	10
50426	10
50430	10
50431	10
50432	10
50433	10
50439	10
50440	10
50441	10
50442	10
50449	10
50454	10
50455	10
50456	10
50462	10
50463	10
50466	10
50467	10
50469	10
50473	10
50481	10
50483	10
50487	10
50488	10
50492	10
50493	10
50494	10
50496	10
50497	10
50510	10
50511	10
50519	10
50526	10
50540	10
50541	10
50542	10
50543	10
50545	10
50551	10
50552	10
50554	10
50560	10
50573	10
50575	10
50580	10
50584	10
50585	10
50587	10
50598	10
50600	10
50602	10
50622	10
50625	10
50627	10
50642	10
50644	10
50646	10
50649	10
50653	10
50655	10
50656	10
50659	10
50662	10
50663	10
50669	10
50675	10
50676	10
50681	10
50683	10
50684	10
50686	10
50696	10
50702	10
50704	10
50708	10
50712	10
50715	10
50717	10
50734	10
50748	10
50752	10
50755	10
50758	10
50761	10
50766	10
50772	10
50791	10
50794	10
50795	10
50796	10
50799	10
50801	10
50802	10
50803	10
50811	10
50812	10
50817	10
50819	10
50822	10
50833	10
50860	10
50862	10
50863	10
50865	10
50866	10
50868	10
50870	10
50875	10
50877	10
50878	10
50896	10
50897	10
50898	10
50901	10
50906	10
50919	10
50937	10
50939	10
50943	10
50945	10
50959	10
50964	10
50969	10
50970	10
50972	10
50974	10
50977	10
50978	10
50979	10
50980	10
50982	10
50986	10
50990	10
50993	10
50994	10
50995	10
50997	10
51002	10
51011	10
51013	10
51017	10
51023	10
51026	10
51028	10
51031	10
51032	10
51046	10
51048	10
51050	10
51051	10
51055	10
51063	10
51064	10
51072	10
51081	10
51083	10
51086	10
51101	10
51105	10
51115	10
51117	10
51119	10
51121	10
51126	10
51138	10
51139	10
51142	10
51153	10
51166	10
51170	10
51180	10
51182	10
51184	10
51186	10
51189	10
51200	10
51201	10
51209	10
51210	10
51213	10
51230	10
51231	10
51235	10
51241	10
51246	10
51250	10
51254	10
51255	10
51259	10
51261	10
51262	10
51263	10
51270	10
51272	10
51283	10
51284	10
51295	10
51299	10
51302	10
51312	10
51321	10
51332	10
51335	10
51336	10
51349	10
51350	10
51351	10
51367	10
51373	10
51375	10
51380	10
51389	10
51404	10
51406	10
51415	10
51423	10
51424	10
51427	10
51434	10
51450	10
51455	10
51462	10
51471	10
51474	10
51475	10
51487	10
51513	10
51514	10
51516	10
51524	10
51534	10
51538	10
51540	10
51541	10
51543	10
51546	10
51554	10
51557	10
51560	10
51562	10
51572	10
51578	10
51582	10
51586	10
51591	10
51594	10
51596	10
51598	10
51599	10
51601	10
51606	10
51608	10
51623	10
51626	10
51633	10
51646	10
51648	10
51657	10
51663	10
51672	10
51681	10
51683	10
51687	10
51690	10
51694	10
51701	10
51711	10
51719	10
51724	10
51730	10
51734	10
51741	10
51743	10
51747	10
51752	10
51755	10
51756	10
51759	10
51760	10
51761	10
51762	10
51765	10
51767	10
51774	10
51784	10
51786	10
51788	10
51789	10
51792	10
51803	10
51807	10
51811	10
51812	10
51813	10
51824	10
51828	10
51840	10
51842	10
51843	10
51846	10
51856	10
51861	10
51863	10
51864	10
51865	10
51871	10
51888	10
51889	10
51891	10
51895	10
51896	10
51902	10
51903	10
51906	10
51908	10
51914	10
51921	10
51929	10
51933	10
51934	10
51937	10
51939	10
51948	10
51954	10
51959	10
51960	10
51965	10
51968	10
51969	10
51972	10
51975	10
51982	10
51989	10
51990	10
51997	10
52000	10
52007	10
52011	10
52020	10
52024	10
52026	10
52027	10
52033	10
52036	10
52041	10
52047	10
52059	10
52062	10
52063	10
52064	10
52070	10
52081	10
52082	10
52087	10
52093	10
52099	10
52110	10
52113	10
52119	10
52120	10
52121	10
52134	10
52145	10
52147	10
52148	10
52159	10
52170	10
52181	10
52185	10
52187	10
52190	10
52193	10
52195	10
52202	10
52205	10
52216	10
52220	10
52224	10
52226	10
52227	10
52232	10
52237	10
52241	10
52243	10
52257	10
52262	10
52263	10
52268	10
52277	10
52279	10
52281	10
52288	10
52289	10
52290	10
52291	10
52295	10
52313	10
52315	10
52316	10
52317	10
52319	10
52320	10
52326	10
52332	10
52337	10
52338	10
52343	10
52345	10
52349	10
52374	10
52378	10
52386	10
52387	10
52396	10
52401	10
52402	10
52405	10
52406	10
52408	10
52409	10
52411	10
52420	10
52423	10
52429	10
52432	10
52443	10
52445	10
52453	10
52460	10
52470	10
52472	10
52475	10
52477	10
52483	10
52492	10
52494	10
52497	10
52505	10
52512	10
52513	10
52515	10
52521	10
52526	10
52529	10
52531	10
52532	10
52551	10
52560	10
52561	10
52562	10
52565	10
52570	10
52575	10
52580	10
52581	10
52582	10
52598	10
52600	10
52601	10
52602	10
52603	10
52606	10
52614	10
52616	10
52622	10
52623	10
52629	10
52636	10
52638	10
52639	10
52640	10
52641	10
52653	10
52655	10
52658	10
52660	10
52673	10
52678	10
52682	10
52683	10
52684	10
52693	10
52698	10
52700	10
52701	10
52703	10
52705	10
52734	10
52736	10
52739	10
52741	10
52742	10
52745	10
52754	10
52758	10
52759	10
52761	10
52765	10
52770	10
52771	10
52774	10
52783	10
52787	10
52788	10
52792	10
52797	10
52800	10
52803	10
52804	10
52806	10
52810	10
52811	10
52814	10
52822	10
52823	10
52831	10
52833	10
52834	10
52839	10
52840	10
52845	10
52846	10
52850	10
52851	10
52855	10
52863	10
52865	10
52868	10
52873	10
52875	10
52881	10
52883	10
52900	10
52901	10
52929	10
52932	10
52933	10
52955	10
52962	10
52971	10
52974	10
52976	10
52978	10
52984	10
53001	10
53002	10
53003	10
53011	10
53012	10
53014	10
53016	10
53023	10
53026	10
53032	10
53042	10
53048	10
53050	10
53052	10
53057	10
53059	10
53072	10
53073	10
53092	10
53094	10
53103	10
53104	10
53123	10
53125	10
53127	10
53134	10
53136	10
53139	10
53140	10
53148	10
53149	10
53159	10
53164	10
53167	10
53175	10
53176	10
53183	10
53185	10
53191	10
53194	10
53197	10
53203	10
53209	10
53210	10
53213	10
53214	10
53215	10
53222	10
53223	10
53226	10
53228	10
53236	10
53241	10
53244	10
53247	10
53260	10
53265	10
53266	10
53269	10
53273	10
53276	10
53278	10
53282	10
53285	10
53299	10
53307	10
53312	10
53313	10
53317	10
53318	10
53328	10
53339	10
53349	10
53368	10
53372	10
53383	10
53385	10
53388	10
53392	10
53393	10
53403	10
53423	10
53427	10
53436	10
53437	10
53439	10
53440	10
53445	10
53449	10
53454	10
53462	10
53465	10
53466	10
53467	10
53475	10
53487	10
53489	10
53490	10
53492	10
53493	10
53494	10
53497	10
53498	10
53499	10
53501	10
53534	10
53538	10
53539	10
53543	10
53547	10
53558	10
53559	10
53565	10
53569	10
53573	10
53580	10
53581	10
53582	10
53583	10
53584	10
53587	10
53595	10
53604	10
53614	10
53629	10
53646	10
53666	10
53669	10
53670	10
53676	10
53679	10
53681	10
53684	10
53692	10
53696	10
53698	10
53699	10
53702	10
53703	10
53704	10
53706	9
53709	9
53710	9
53723	9
53725	9
53727	9
53736	9
53741	9
53744	9
53750	9
53752	9
53754	9
53765	9
53771	9
53775	9
53777	9
53784	9
53786	9
53789	9
53800	9
53803	9
53811	9
53820	9
53822	9
53839	9
53840	9
53846	9
53852	9
53856	9
53860	9
53862	9
53870	9
53872	9
53879	9
53885	9
53892	9
53893	9
53904	9
53915	9
53917	9
53922	9
53925	9
53928	9
53931	9
53934	9
53948	9
53952	9
53953	9
53963	9
53967	9
53969	9
53970	9
53976	9
53982	9
53985	9
54002	9
54005	9
54013	9
54016	9
54021	9
54023	9
54025	9
54042	9
54057	9
54058	9
54061	9
54063	9
54067	9
54071	9
54074	9
54077	9
54094	9
54098	9
54099	9
54121	9
54122	9
54123	9
54125	9
54129	9
54130	9
54135	9
54148	9
54155	9
54162	9
54163	9
54165	9
54168	9
54169	9
54174	9
54178	9
54179	9
54181	9
54185	9
54190	9
54200	9
54202	9
54206	9
54209	9
54212	9
54213	9
54216	9
54218	9
54219	9
54228	9
54232	9
54234	9
54238	9
54241	9
54245	9
54253	9
54263	9
54276	9
54277	9
54283	9
54285	9
54288	9
54289	9
54293	9
54295	9
54315	9
54323	9
54337	9
54341	9
54352	9
54356	9
54357	9
54362	9
54363	9
54366	9
54377	9
54378	9
54379	9
54388	9
54393	9
54398	9
54401	9
54406	9
54413	9
54414	9
54425	9
54430	9
54431	9
54435	9
54453	9
54472	9
54476	9
54484	9
54485	9
54494	9
54496	9
54497	9
54498	9
54500	9
54504	9
54505	9
54512	9
54513	9
54516	9
54517	9
54518	9
54525	9
54537	9
54539	9
54549	9
54551	9
54554	9
54558	9
54561	9
54563	9
54566	9
54573	9
54579	9
54582	9
54586	9
54588	9
54606	9
54607	9
54608	9
54610	9
54622	9
54628	9
54632	9
54633	9
54637	9
54653	9
54654	9
54660	9
54664	9
54672	9
54674	9
54680	9
54692	9
54699	9
54707	9
54711	9
54716	9
54727	9
54729	9
54732	9
54735	9
54740	9
54742	9
54744	9
54748	9
54754	9
54758	9
54764	9
54767	9
54771	9
54772	9
54774	9
54787	9
54788	9
54796	9
54802	9
54813	9
54824	9
54825	9
54832	9
54835	9
54842	9
54843	9
54859	9
54862	9
54866	9
54872	9
54874	9
54880	9
54883	9
54886	9
54890	9
54895	9
54910	9
54917	9
54919	9
54923	9
54929	9
54933	9
54953	9
54955	9
54957	9
54959	9
54965	9
54971	9
54983	9
54986	9
54998	9
55000	9
55007	9
55019	9
55020	9
55032	9
55056	9
55062	9
55063	9
55070	9
55084	9
55094	9
55095	9
55103	9
55115	9
55119	9
55131	9
55140	9
55145	9
55149	9
55158	9
55161	9
55164	9
55166	9
55172	9
55180	9
55184	9
55185	9
55186	9
55188	9
55202	9
55206	9
55208	9
55210	9
55212	9
55220	9
55242	9
55243	9
55246	9
55251	9
55259	9
55265	9
55268	9
55274	9
55276	9
55283	9
55286	9
55288	9
55291	9
55292	9
55298	9
55300	9
55303	9
55312	9
55316	9
55322	9
55332	9
55333	9
55335	9
55351	9
55356	9
55357	9
55359	9
55361	9
55372	9
55374	9
55376	9
55380	9
55382	9
55387	9
55398	9
55405	9
55415	9
55416	9
55418	9
55420	9
55421	9
55423	9
55424	9
55430	9
55431	9
55432	9
55438	9
55439	9
55441	9
55442	9
55444	9
55448	9
55452	9
55454	9
55456	9
55462	9
55466	9
55467	9
55468	9
55471	9
55472	9
55476	9
55477	9
55481	9
55482	9
55486	9
55494	9
55504	9
55512	9
55514	9
55516	9
55534	9
55536	9
55540	9
55545	9
55546	9
55548	9
55554	9
55556	9
55557	9
55560	9
55565	9
55567	9
55569	9
55570	9
55571	9
55572	9
55573	9
55578	9
55580	9
55587	9
55605	9
55606	9
55609	9
55611	9
55613	9
55615	9
55616	9
55627	9
55630	9
55632	9
55640	9
55642	9
55643	9
55649	9
55660	9
55668	9
55669	9
55670	9
55671	9
55673	9
55685	9
55693	9
55695	9
55697	9
55704	9
55712	9
55719	9
55723	9
55732	9
55733	9
55740	9
55745	9
55748	9
55751	9
55755	9
55763	9
55770	9
55772	9
55777	9
55778	9
55780	9
55781	9
55782	9
55785	9
55791	9
55798	9
55799	9
55801	9
55802	9
55805	9
55808	9
55809	9
55811	9
55819	9
55820	9
55822	9
55823	9
55828	9
55832	9
55833	9
55835	9
55836	9
55837	9
55838	9
55842	9
55844	9
55846	9
55847	9
55848	9
55851	9
55854	9
55862	9
55867	9
55869	9
55870	9
55873	9
55877	9
55882	9
55889	9
55890	9
55893	9
55894	9
55896	9
55918	9
55936	9
55952	9
55954	9
55961	9
55973	9
55976	9
55991	9
55999	9
56001	9
56003	9
56005	9
56006	9
56008	9
56015	9
56016	9
56019	9
56021	9
56025	9
56036	9
56054	9
56056	9
56076	9
56094	9
56105	9
56112	9
56127	9
56128	9
56131	9
56135	9
56156	9
56158	9
56160	9
56171	9
56186	9
56193	9
56196	9
56203	9
56207	9
56208	9
56214	9
56216	9
56217	9
56227	9
56228	9
56234	9
56236	9
56240	9
56243	9
56244	9
56245	9
56247	9
56248	9
56252	9
56261	9
56262	9
56264	9
56269	9
56277	9
56278	9
56279	9
56281	9
56285	9
56287	9
56291	9
56293	9
56301	9
56304	9
56306	9
56307	9
56308	9
56309	9
56311	9
56313	9
56316	9
56317	9
56318	9
56338	9
56339	9
56345	9
56348	9
56349	9
56350	9
56351	9
56356	9
56358	9
56361	9
56362	9
56364	9
56366	9
56368	9
56369	9
56370	9
56372	9
56374	9
56378	9
56380	9
56383	9
56388	9
56399	9
56406	9
56407	9
56408	9
56412	9
56416	9
56426	9
56427	9
56428	9
56442	9
56443	9
56458	9
56459	9
56463	9
56464	9
56465	9
56467	9
56488	9
56493	9
56497	9
56500	9
56503	9
56504	9
56505	9
56508	9
56512	9
56532	9
56534	9
56553	9
56555	9
56561	9
56562	9
56565	9
56567	9
56568	9
56569	9
56584	9
56586	9
56590	9
56595	9
56596	9
56599	9
56602	9
56604	9
56605	9
56607	9
56611	9
56612	9
56613	9
56616	9
56624	9
56632	9
56646	9
56649	9
56652	9
56654	9
56661	9
56665	9
56668	9
56670	9
56675	9
56678	9
56686	9
56704	9
56710	9
56712	9
56720	9
56721	9
56722	9
56723	9
56730	9
56733	9
56735	9
56746	9
56751	9
56764	9
56765	9
56767	9
56780	9
56790	9
56791	9
56793	9
56794	9
56799	9
56800	9
56801	9
56807	9
56808	9
56818	9
56819	9
56820	9
56821	9
56822	9
56823	9
56832	9
56836	9
56841	9
56843	9
56846	9
56852	9
56853	9
56859	9
56860	9
56863	9
56866	9
56868	9
56869	9
56876	9
56877	9
56885	9
56890	9
56893	9
56898	9
56907	9
56915	9
56921	9
56925	9
56933	9
56940	9
56941	9
56950	9
56957	9
56959	9
56960	9
56962	9
56965	9
56968	9
56973	9
56974	9
56975	9
56981	9
56988	9
56990	9
56992	9
56997	9
57002	9
57009	9
57010	9
57011	9
57016	9
57020	9
57023	9
57025	9
57032	9
57034	9
57035	9
57036	9
57038	9
57046	9
57053	9
57055	9
57065	9
57070	9
57071	9
57092	9
57103	9
57129	9
57130	9
57131	9
57143	9
57144	9
57151	9
57160	9
57175	9
57176	9
57179	9
57183	9
57193	9
57197	9
57205	9
57207	9
57210	9
57242	9
57250	9
57254	9
57258	9
57259	9
57261	9
57273	9
57279	9
57284	9
57292	9
57294	9
57296	9
57299	9
57320	9
57326	9
57327	9
57332	9
57339	9
57340	9
57341	9
57342	9
57343	9
57347	9
57357	9
57364	9
57366	9
57381	9
57383	9
57387	9
57391	9
57401	9
57406	9
57409	9
57410	9
57414	9
57421	9
57422	9
57425	9
57426	9
57428	9
57434	9
57435	9
57444	9
57446	9
57450	9
57452	9
57453	9
57460	9
57461	9
57467	9
57468	9
57471	9
57482	9
57483	9
57484	9
57485	9
57486	9
57490	9
57494	9
57505	9
57524	9
57530	9
57537	9
57541	9
57545	9
57547	9
57549	9
57554	9
57562	9
57564	9
57567	9
57568	9
57574	9
57585	9
57586	9
57591	9
57598	9
57600	9
57605	9
57622	9
57625	9
57626	9
57629	9
57631	9
57634	9
57637	9
57641	9
57645	9
57647	9
57649	9
57655	9
57680	9
57684	9
57687	9
57695	9
57696	9
57698	9
57705	9
57706	9
57715	9
57719	9
57721	9
57722	9
57729	9
57732	9
57733	9
57737	9
57749	9
57751	9
57759	9
57763	9
57765	9
57767	9
57769	9
57782	9
57784	9
57786	9
57793	9
57794	9
57795	9
57797	9
57798	9
57800	9
57802	9
57806	9
57810	9
57813	9
57823	9
57836	9
57837	9
57839	9
57842	9
57844	9
57849	9
57854	9
57857	9
57866	9
57868	9
57878	9
57882	9
57885	9
57895	9
57904	9
57913	9
57915	9
57918	9
57920	9
57926	9
57932	9
57936	9
57938	9
57948	9
57949	9
57960	9
57963	9
57965	9
57973	9
57976	9
57977	9
57982	9
57989	9
57990	9
57994	9
57995	9
57997	9
57999	9
58002	9
58008	9
58015	9
58020	9
58030	9
58032	9
58033	9
58034	9
58036	9
58038	9
58040	9
58044	9
58047	9
58053	9
58056	9
58059	9
58061	9
58063	9
58066	9
58067	9
58068	9
58071	9
58090	9
58096	9
58097	9
58102	9
58103	9
58108	9
58109	9
58110	9
58111	9
58112	9
58113	9
58115	9
58117	9
58118	9
58119	9
58120	9
58130	9
58144	9
58170	9
58173	9
58179	9
58181	9
58185	9
58197	9
58199	9
58201	9
58205	9
58213	9
58227	9
58228	9
58231	9
58233	9
58235	9
58237	9
58241	9
58244	9
58254	9
58255	9
58262	9
58263	9
58267	9
58271	9
58274	9
58275	9
58280	9
58286	9
58288	9
58290	9
58310	9
58311	9
58312	9
58315	9
58318	9
58321	9
58322	9
58325	9
58329	9
58330	9
58331	9
58333	9
58336	9
58339	9
58341	9
58347	9
58348	9
58353	9
58354	9
58361	9
58376	9
58377	9
58379	9
58382	9
58384	9
58388	9
58398	9
58399	9
58401	9
58402	9
58403	9
58404	9
58405	9
58422	9
58426	9
58428	9
58436	9
58441	9
58444	9
58449	9
58451	9
58456	9
58457	9
58460	9
58461	9
58465	9
58475	9
58480	9
58490	9
58526	9
58529	9
58530	9
58535	9
58536	9
58537	9
58540	9
58542	9
58543	9
58550	9
58554	9
58566	9
58567	9
58570	9
58582	9
58588	9
58589	9
58592	9
58594	9
58601	9
58608	9
58610	9
58625	9
58628	9
58629	9
58630	9
58632	9
58641	9
58652	9
58653	9
58661	9
58664	9
58672	9
58678	9
58683	9
58686	9
58703	9
58705	9
58723	9
58729	9
58730	9
58732	9
58733	9
58735	9
58736	9
58737	9
58739	9
58742	9
58744	9
58753	9
58760	9
58761	9
58762	9
58763	9
58767	9
58771	9
58773	9
58780	9
58781	9
58784	9
58794	9
58810	9
58811	9
58814	9
58816	9
58818	9
58830	9
58836	9
58841	9
58842	9
58843	9
58845	9
58853	9
58854	9
58859	9
58863	9
58870	9
58889	9
58897	9
58899	9
58903	9
58916	9
58918	9
58919	9
58920	9
58921	9
58931	9
58940	9
58941	9
58943	9
58947	9
58961	9
58965	9
58968	9
58973	9
58977	9
58985	9
58987	9
58992	9
58995	9
59007	9
59009	9
59011	9
59016	9
59030	9
59046	9
59057	9
59065	9
59067	9
59072	9
59080	9
59082	9
59085	9
59095	9
59099	9
59102	9
59104	9
59107	9
59109	9
59110	9
59112	9
59113	9
59114	9
59120	9
59124	9
59136	9
59139	9
59140	9
59144	9
59146	9
59154	9
59158	9
59177	9
59178	9
59186	9
59191	9
59208	9
59212	9
59214	9
59216	9
59217	9
59225	9
59226	9
59230	9
59239	9
59260	9
59264	9
59266	9
59267	9
59274	9
59275	9
59279	9
59284	9
59298	9
59301	9
59303	9
59307	9
59317	9
59321	9
59330	9
59339	9
59354	9
59387	9
59392	9
59406	9
59412	9
59416	9
59421	9
59429	9
59434	9
59441	9
59446	9
59449	9
59452	9
59463	9
59470	9
59497	9
59501	9
59509	9
59512	9
59513	9
59516	9
59526	9
59528	9
59531	9
59536	9
59539	9
59554	9
59557	9
59560	9
59562	9
59564	9
59568	9
59571	9
59572	9
59574	9
59575	9
59577	9
59579	9
59580	9
59583	9
59599	9
59600	9
59605	9
59606	9
59613	9
59620	9
59624	9
59630	9
59634	9
59641	9
59645	9
59667	9
59668	9
59673	9
59678	9
59679	9
59687	9
59688	9
59689	9
59691	9
59694	9
59700	9
59712	9
59715	9
59716	9
59717	9
59722	9
59732	9
59736	9
59741	9
59745	8
59756	8
59757	8
59768	8
59772	8
59773	8
59775	8
59788	8
59792	8
59797	8
59801	8
59806	8
59820	8
59824	8
59828	8
59840	8
59853	8
59868	8
59871	8
59873	8
59882	8
59884	8
59886	8
59892	8
59895	8
59900	8
59904	8
59905	8
59909	8
59914	8
59929	8
59935	8
59938	8
59943	8
59950	8
59965	8
59968	8
59972	8
59976	8
59983	8
59984	8
59985	8
59997	8
60000	8
60015	8
60017	8
60022	8
60023	8
60028	8
60035	8
60039	8
60040	8
60042	8
60052	8
60055	8
60071	8
60079	8
60086	8
60089	8
60102	8
60131	8
60142	8
60144	8
60145	8
60157	8
60168	8
60185	8
60186	8
60188	8
60195	8
60200	8
60208	8
60211	8
60213	8
60218	8
60223	8
60229	8
60236	8
60237	8
60242	8
60250	8
60267	8
60275	8
60280	8
60300	8
60306	8
60308	8
60313	8
60320	8
60331	8
60337	8
60338	8
60372	8
60378	8
60381	8
60385	8
60387	8
60389	8
60390	8
60392	8
60396	8
60406	8
60413	8
60419	8
60425	8
60428	8
60430	8
60442	8
60446	8
60449	8
60451	8
60453	8
60454	8
60459	8
60464	8
60465	8
60478	8
60482	8
60484	8
60504	8
60506	8
60509	8
60513	8
60515	8
60517	8
60519	8
60528	8
60534	8
60537	8
60545	8
60553	8
60564	8
60568	8
60578	8
60583	8
60590	8
60591	8
60594	8
60606	8
60612	8
60620	8
60622	8
60643	8
60644	8
60646	8
60657	8
60662	8
60670	8
60692	8
60698	8
60704	8
60722	8
60730	8
60738	8
60754	8
60756	8
60759	8
60760	8
60772	8
60780	8
60786	8
60789	8
60806	8
60807	8
60810	8
60811	8
60828	8
60835	8
60855	8
60863	8
60874	8
60879	8
60881	8
60882	8
60889	8
60891	8
60893	8
60897	8
60900	8
60920	8
60927	8
60929	8
60932	8
60959	8
60963	8
60965	8
60966	8
60970	8
60975	8
60979	8
61003	8
61005	8
61009	8
61010	8
61013	8
61025	8
61027	8
61042	8
61043	8
61046	8
61049	8
61055	8
61061	8
61086	8
61091	8
61092	8
61102	8
61105	8
61117	8
61119	8
61121	8
61137	8
61156	8
61164	8
61166	8
61168	8
61177	8
61182	8
61183	8
61184	8
61185	8
61189	8
61199	8
61210	8
61212	8
61228	8
61238	8
61241	8
61243	8
61249	8
61254	8
61255	8
61267	8
61273	8
61276	8
61282	8
61283	8
61295	8
61299	8
61305	8
61306	8
61308	8
61309	8
61320	8
61321	8
61332	8
61337	8
61342	8
61346	8
61347	8
61351	8
61355	8
61357	8
61362	8
61363	8
61367	8
61370	8
61382	8
61394	8
61399	8
61400	8
61407	8
61409	8
61410	8
61412	8
61414	8
61418	8
61424	8
61426	8
61428	8
61438	8
61446	8
61451	8
61460	8
61463	8
61464	8
61473	8
61474	8
61483	8
61489	8
61494	8
61500	8
61501	8
61505	8
61506	8
61507	8
61514	8
61526	8
61527	8
61534	8
61542	8
61550	8
61556	8
61563	8
61564	8
61565	8
61576	8
61582	8
61586	8
61596	8
61603	8
61610	8
61617	8
61627	8
61630	8
61632	8
61637	8
61644	8
61651	8
61652	8
61658	8
61665	8
61667	8
61673	8
61675	8
61677	8
61680	8
61684	8
61700	8
61708	8
61722	8
61723	8
61728	8
61729	8
61738	8
61748	8
61750	8
61755	8
61759	8
61761	8
61765	8
61772	8
61776	8
61789	8
61800	8
61803	8
61811	8
61815	8
61816	8
61824	8
61828	8
61830	8
61831	8
61834	8
61838	8
61851	8
61857	8
61861	8
61863	8
61865	8
61868	8
61874	8
61886	8
61901	8
61908	8
61909	8
61915	8
61923	8
61924	8
61927	8
61932	8
61934	8
61935	8
61936	8
61949	8
61955	8
62005	8
62009	8
62014	8
62015	8
62025	8
62036	8
62040	8
62042	8
62044	8
62052	8
62057	8
62058	8
62068	8
62074	8
62077	8
62079	8
62083	8
62085	8
62103	8
62114	8
62117	8
62119	8
62128	8
62129	8
62133	8
62155	8
62157	8
62169	8
62170	8
62179	8
62184	8
62186	8
62206	8
62215	8
62216	8
62227	8
62231	8
62233	8
62234	8
62239	8
62253	8
62256	8
62272	8
62274	8
62288	8
62292	8
62304	8
62308	8
62313	8
62314	8
62325	8
62330	8
62334	8
62339	8
62352	8
62357	8
62360	8
62363	8
62366	8
62369	8
62383	8
62395	8
62397	8
62427	8
62435	8
62447	8
62450	8
62455	8
62462	8
62466	8
62472	8
62476	8
62477	8
62480	8
62486	8
62491	8
62492	8
62501	8
62502	8
62516	8
62530	8
62535	8
62536	8
62539	8
62553	8
62560	8
62564	8
62566	8
62569	8
62579	8
62599	8
62603	8
62604	8
62606	8
62612	8
62617	8
62618	8
62620	8
62627	8
62629	8
62637	8
62652	8
62665	8
62671	8
62681	8
62682	8
62687	8
62688	8
62693	8
62694	8
62695	8
62698	8
62705	8
62714	8
62717	8
62724	8
62733	8
62738	8
62743	8
62746	8
62747	8
62748	8
62749	8
62752	8
62757	8
62762	8
62767	8
62773	8
62774	8
62784	8
62789	8
62790	8
62792	8
62795	8
62799	8
62802	8
62807	8
62829	8
62838	8
62839	8
62845	8
62847	8
62849	8
62851	8
62853	8
62854	8
62865	8
62868	8
62881	8
62885	8
62894	8
62900	8
62901	8
62910	8
62911	8
62913	8
62927	8
62937	8
62940	8
62942	8
62944	8
62950	8
62952	8
62972	8
62977	8
62980	8
62981	8
62985	8
62992	8
62993	8
63000	8
63002	8
63004	8
63006	8
63007	8
63015	8
63022	8
63040	8
63041	8
63056	8
63067	8
63070	8
63072	8
63077	8
63093	8
63098	8
63103	8
63106	8
63109	8
63115	8
63120	8
63124	8
63129	8
63132	8
63142	8
63148	8
63151	8
63157	8
63162	8
63167	8
63169	8
63173	8
63177	8
63178	8
63182	8
63183	8
63192	8
63194	8
63203	8
63219	8
63227	8
63236	8
63237	8
63238	8
63239	8
63249	8
63253	8
63256	8
63267	8
63269	8
63270	8
63275	8
63281	8
63288	8
63295	8
63307	8
63324	8
63327	8
63330	8
63361	8
63373	8
63374	8
63387	8
63390	8
63394	8
63398	8
63405	8
63411	8
63415	8
63421	8
63423	8
63424	8
63433	8
63436	8
63442	8
63445	8
63450	8
63470	8
63482	8
63485	8
63487	8
63490	8
63504	8
63509	8
63513	8
63514	8
63521	8
63524	8
63549	8
63554	8
63572	8
63573	8
63577	8
63585	8
63595	8
63613	8
63616	8
63618	8
63619	8
63639	8
63643	8
63646	8
63652	8
63658	8
63662	8
63663	8
63664	8
63665	8
63669	8
63672	8
63678	8
63682	8
63683	8
63684	8
63694	8
63706	8
63713	8
63722	8
63729	8
63731	8
63732	8
63737	8
63749	8
63750	8
63758	8
63759	8
63760	8
63775	8
63776	8
63777	8
63781	8
63783	8
63784	8
63791	8
63793	8
63796	8
63804	8
63805	8
63815	8
63822	8
63825	8
63828	8
63836	8
63870	8
63872	8
63878	8
63882	8
63889	8
63891	8
63894	8
63899	8
63905	8
63907	8
63910	8
63919	8
63930	8
63933	8
63945	8
63966	8
63971	8
63973	8
63976	8
63977	8
63980	8
63985	8
63987	8
63988	8
63991	8
63993	8
63997	8
64001	8
64004	8
64009	8
64021	8
64022	8
64023	8
64032	8
64035	8
64040	8
64041	8
64044	8
64045	8
64046	8
64050	8
64072	8
64074	8
64076	8
64077	8
64080	8
64083	8
64089	8
64090	8
64092	8
64093	8
64098	8
64099	8
64100	8
64107	8
64108	8
64109	8
64112	8
64114	8
64124	8
64127	8
64137	8
64156	8
64157	8
64161	8
64166	8
64168	8
64171	8
64172	8
64177	8
64179	8
64181	8
64185	8
64192	8
64196	8
64198	8
64200	8
64202	8
64206	8
64208	8
64210	8
64223	8
64228	8
64233	8
64246	8
64247	8
64260	8
64269	8
64274	8
64286	8
64287	8
64297	8
64310	8
64319	8
64320	8
64321	8
64323	8
64342	8
64343	8
64363	8
64364	8
64370	8
64373	8
64377	8
64379	8
64380	8
64382	8
64386	8
64388	8
64390	8
64394	8
64396	8
64405	8
64408	8
64409	8
64410	8
64414	8
64415	8
64417	8
64418	8
64430	8
64431	8
64434	8
64435	8
64436	8
64437	8
64440	8
64442	8
64443	8
64449	8
64462	8
64463	8
64465	8
64469	8
64472	8
64477	8
64489	8
64502	8
64513	8
64514	8
64515	8
64518	8
64519	8
64520	8
64531	8
64533	8
64545	8
64549	8
64550	8
64551	8
64556	8
64557	8
64559	8
64561	8
64562	8
64563	8
64568	8
64569	8
64571	8
64576	8
64579	8
64580	8
64581	8
64604	8
64605	8
64606	8
64607	8
64617	8
64619	8
64632	8
64633	8
64642	8
64650	8
64656	8
64674	8
64679	8
64682	8
64685	8
64701	8
64723	8
64724	8
64728	8
64731	8
64733	8
64737	8
64738	8
64746	8
64753	8
64762	8
64763	8
64765	8
64770	8
64798	8
64802	8
64804	8
64807	8
64809	8
64819	8
64826	8
64831	8
64839	8
64841	8
64848	8
64860	8
64865	8
64871	8
64874	8
64877	8
64878	8
64879	8
64888	8
64901	8
64903	8
64912	8
64913	8
64916	8
64919	8
64921	8
64924	8
64927	8
64944	8
64947	8
64948	8
64949	8
64950	8
64952	8
64983	8
64990	8
64991	8
64994	8
64995	8
64999	8
65000	8
65002	8
65006	8
65009	8
65012	8
65016	8
65025	8
65028	8
65034	8
65038	8
65043	8
65046	8
65049	8
65052	8
65060	8
65064	8
65065	8
65066	8
65098	8
65113	8
65121	8
65123	8
65125	8
65131	8
65144	8
65145	8
65149	8
65156	8
65161	8
65163	8
65164	8
65199	8
65200	8
65203	8
65204	8
65205	8
65217	8
65222	8
65223	8
65225	8
65226	8
65238	8
65243	8
65258	8
65260	8
65261	8
65268	8
65270	8
65282	8
65288	8
65295	8
65296	8
65317	8
65322	8
65324	8
65325	8
65333	8
65334	8
65347	8
65348	8
65358	8
65362	8
65364	8
65365	8
65376	8
65382	8
65390	8
65392	8
65394	8
65396	8
65398	8
65407	8
65416	8
65421	8
65423	8
65427	8
65429	8
65431	8
65434	8
65446	8
65458	8
65459	8
65465	8
65466	8
65472	8
65491	8
65504	8
65513	8
65515	8
65524	8
65528	8
65532	8
65533	8
65549	8
65550	8
65557	8
65562	8
65563	8
65572	8
65579	8
65584	8
65585	8
65587	8
65591	8
65601	8
65606	8
65607	8
65608	8
65610	8
65611	8
65613	8
65619	8
65622	8
65623	8
65628	8
65631	8
65641	8
65647	8
65650	8
65654	8
65664	8
65667	8
65668	8
65670	8
65673	8
65681	8
65685	8
65689	8
65716	8
65726	8
65727	8
65730	8
65743	8
65745	8
65749	8
65750	8
65751	8
65754	8
65757	8
65771	8
65774	8
65777	8
65782	8
65787	8
65789	8
65795	8
65800	8
65803	8
65814	8
65816	8
65827	8
65833	8
65835	8
65837	8
65839	8
65840	8
65842	8
65847	8
65850	8
65851	8
65862	8
65877	8
65878	8
65879	8
65887	8
65888	8
65891	8
65892	8
65893	8
65898	8
65904	8
65905	8
65911	8
65915	8
65917	8
65921	8
65937	8
65941	8
65955	8
65961	8
65963	8
65965	8
65972	8
65977	8
65996	8
65998	8
66001	8
66002	8
66017	8
66019	8
66023	8
66029	8
66035	8
66050	8
66054	8
66063	8
66066	8
66067	8
66076	8
66084	8
66087	8
66088	8
66091	8
66094	8
66113	8
66117	8
66119	8
66120	8
66121	8
66129	8
66132	8
66142	8
66145	8
66146	8
66148	8
66152	8
66153	8
66154	8
66155	8
66158	8
66166	8
66173	8
66174	8
66183	8
66184	8
66185	8
66194	8
66195	8
66196	8
66198	8
66201	8
66221	8
66223	8
66225	8
66229	8
66230	8
66236	8
66242	8
66253	8
66254	8
66261	8
66267	8
66268	8
66274	8
66276	8
66280	8
66281	8
66285	8
66286	8
66288	8
66290	8
66293	8
66310	8
66319	8
66328	8
66332	8
66334	8
66340	8
66341	8
66347	8
66356	8
66358	8
66362	8
66379	8
66389	8
66390	8
66391	8
66392	8
66393	8
66394	8
66397	8
66401	8
66403	8
66410	8
66422	8
66426	8
66442	8
66444	8
66445	8
66448	8
66456	8
66459	8
66460	8
66466	8
66480	8
66493	8
66507	8
66508	8
66516	8
66520	8
66521	8
66522	8
66529	8
66538	8
66543	8
66546	8
66551	8
66554	8
66565	8
66581	8
66582	8
66583	8
66586	8
66593	8
66599	8
66606	8
66613	8
66620	8
66623	8
66628	8
66634	8
66637	8
66642	8
66647	8
66648	8
66656	8
66657	8
66664	8
66666	8
66667	8
66675	8
66684	8
66699	8
66700	8
66701	8
66714	8
66716	8
66728	8
66729	8
66734	8
66735	8
66738	8
66746	8
66750	8
66753	8
66763	8
66774	8
66779	8
66781	8
66782	8
66783	8
66785	8
66787	8
66789	8
66792	8
66796	8
66797	8
66799	8
66807	8
66817	8
66822	8
66833	8
66839	8
66852	8
66865	8
66869	8
66873	8
66877	8
66880	8
66887	8
66889	8
66890	8
66894	8
66898	8
66903	8
66914	8
66925	8
66936	8
66938	8
66941	8
66947	8
66956	8
66963	8
66970	8
66971	8
66976	8
66982	8
66984	8
66987	8
66992	8
66995	8
66997	8
67001	8
67015	8
67020	8
67026	8
67027	8
67032	8
67033	8
67035	8
67036	8
67038	8
67041	8
67042	8
67045	8
67055	8
67067	8
67081	8
67088	8
67094	8
67102	8
67120	8
67124	8
67134	8
67139	8
67147	8
67150	8
67151	8
67152	8
67155	8
67162	8
67165	8
67170	8
67202	7
67205	7
67207	7
67214	7
67242	7
67243	7
67244	7
67245	7
67247	7
67248	7
67251	7
67252	7
67253	7
67256	7
67262	7
67263	7
67273	7
67283	7
67293	7
67294	7
67295	7
67312	7
67313	7
67314	7
67318	7
67325	7
67327	7
67335	7
67337	7
67347	7
67357	7
67361	7
67370	7
67378	7
67386	7
67395	7
67396	7
67398	7
67407	7
67416	7
67420	7
67425	7
67434	7
67436	7
67438	7
67439	7
67441	7
67445	7
67449	7
67457	7
67458	7
67473	7
67474	7
67478	7
67479	7
67487	7
67496	7
67497	7
67501	7
67502	7
67512	7
67523	7
67532	7
67544	7
67549	7
67551	7
67555	7
67556	7
67562	7
67570	7
67572	7
67574	7
67578	7
67579	7
67587	7
67610	7
67612	7
67617	7
67621	7
67623	7
67627	7
67631	7
67633	7
67644	7
67648	7
67669	7
67672	7
67679	7
67697	7
67699	7
67700	7
67717	7
67722	7
67732	7
67753	7
67754	7
67758	7
67767	7
67771	7
67780	7
67784	7
67785	7
67786	7
67790	7
67791	7
67792	7
67793	7
67795	7
67798	7
67806	7
67807	7
67812	7
67814	7
67816	7
67823	7
67825	7
67829	7
67832	7
67833	7
67858	7
67873	7
67879	7
67880	7
67885	7
67905	7
67915	7
67918	7
67921	7
67922	7
67939	7
67941	7
67947	7
67954	7
67955	7
67958	7
67967	7
67972	7
67974	7
67981	7
67989	7
67992	7
67995	7
68001	7
68008	7
68009	7
68029	7
68055	7
68057	7
68058	7
68066	7
68073	7
68074	7
68075	7
68078	7
68083	7
68096	7
68097	7
68099	7
68103	7
68108	7
68117	7
68129	7
68144	7
68146	7
68148	7
68158	7
68172	7
68181	7
68185	7
68186	7
68189	7
68205	7
68206	7
68212	7
68215	7
68218	7
68228	7
68229	7
68235	7
68240	7
68250	7
68252	7
68254	7
68255	7
68257	7
68262	7
68266	7
68270	7
68276	7
68277	7
68281	7
68289	7
68290	7
68305	7
68309	7
68311	7
68312	7
68313	7
68318	7
68319	7
68324	7
68325	7
68327	7
68333	7
68355	7
68362	7
68376	7
68383	7
68396	7
68402	7
68407	7
68409	7
68413	7
68418	7
68426	7
68430	7
68431	7
68438	7
68440	7
68447	7
68454	7
68455	7
68467	7
68475	7
68477	7
68487	7
68496	7
68497	7
68510	7
68514	7
68524	7
68538	7
68546	7
68552	7
68561	7
68568	7
68584	7
68585	7
68588	7
68589	7
68597	7
68601	7
68612	7
68627	7
68632	7
68643	7
68645	7
68648	7
68665	7
68666	7
68670	7
68673	7
68674	7
68684	7
68685	7
68690	7
68695	7
68704	7
68717	7
68724	7
68731	7
68732	7
68740	7
68743	7
68751	7
68753	7
68754	7
68757	7
68763	7
68765	7
68768	7
68770	7
68771	7
68772	7
68778	7
68782	7
68784	7
68793	7
68794	7
68801	7
68806	7
68807	7
68811	7
68823	7
68828	7
68834	7
68835	7
68836	7
68841	7
68842	7
68853	7
68856	7
68863	7
68873	7
68877	7
68879	7
68887	7
68889	7
68892	7
68893	7
68902	7
68905	7
68906	7
68918	7
68933	7
68935	7
68943	7
68949	7
68961	7
68971	7
68974	7
68975	7
68982	7
68983	7
68995	7
68999	7
69007	7
69016	7
69026	7
69032	7
69035	7
69037	7
69042	7
69054	7
69061	7
69065	7
69067	7
69068	7
69074	7
69080	7
69089	7
69099	7
69105	7
69108	7
69111	7
69117	7
69120	7
69138	7
69143	7
69150	7
69162	7
69163	7
69164	7
69167	7
69173	7
69175	7
69195	7
69202	7
69205	7
69215	7
69219	7
69236	7
69238	7
69246	7
69251	7
69259	7
69275	7
69281	7
69285	6
69287	6
69291	6
69297	6
69298	6
69304	6
69312	6
69313	6
69314	6
69318	6
69325	6
69327	6
69330	6
69331	6
69334	6
69335	6
69346	6
69353	6
69355	6
69361	6
69362	6
69363	6
69365	6
69366	6
69374	6
69395	6
69396	6
69398	6
69399	6
69400	6
69404	6
69406	6
69409	6
69412	6
69425	6
69428	6
69441	6
69442	6
69448	6
69463	6
69466	6
69471	6
69475	6
69489	6
69491	6
69510	6
69511	6
69520	6
69535	6
69536	6
69538	6
69557	6
69568	6
69570	6
69574	6
69575	6
69578	6
69580	6
69599	6
69608	6
69612	6
69619	6
69624	6
69631	6
69634	6
69637	6
69638	6
69648	6
69653	6
69654	6
69655	6
69657	6
69665	6
69668	6
69669	6
69692	6
69697	6
69698	6
69700	6
69704	6
69712	6
69723	6
69724	6
69726	6
69732	6
69737	6
69739	6
69740	6
69742	6
69747	6
69759	6
69771	6
69787	6
69794	6
69801	6
69809	6
69815	6
69819	6
69825	6
69828	6
69832	6
69839	6
69868	6
69870	6
69876	6
69877	6
69879	6
69881	6
69896	6
69900	6
69908	6
69917	6
69930	6
69934	6
69944	6
69953	6
69958	6
69965	6
69967	6
69970	6
69976	6
69983	6
69990	6
69992	6
69995	6
70007	6
70008	6
70010	6
70017	6
70021	6
70022	6
70028	6
70032	6
70034	6
70037	6
70038	6
70041	6
70042	6
70043	6
70046	6
70049	6
70052	6
70057	6
70063	6
70071	6
70075	6
70076	6
70088	6
70094	6
70105	6
70108	6
70115	6
70131	6
70134	6
70136	6
70140	6
70145	6
70159	6
70162	6
70164	6
70176	6
70207	6
70209	6
70218	6
70225	6
70227	6
70228	6
70232	6
70235	5
70236	5
70247	5
70268	5
70269	5
70274	5
70280	5
70296	5
70320	5
70329	5
70332	5
70334	5
70335	5
70345	5
70348	5
70359	5
70361	5
70367	5
70387	5
70392	5
70394	5
70400	5
70401	5
70411	5
70415	5
70424	5
70431	5
70432	5
70436	5
70447	5
70452	5
70463	5
70464	5
70465	5
70487	5
70496	5
70498	5
70501	5
70505	5
70508	5
70509	5
70518	5
70519	5
70528	5
70530	5
70542	5
70548	5
70550	5
70581	5
70604	5
70613	5
70626	5
70634	5
70639	5
70640	5
70648	4
70649	4
70650	4
70655	4
70663	4
70665	4
70672	4
70682	4
70689	4
70698	4
70703	4
70714	4
70718	4
70723	4
70727	4
70731	4
70748	4
70770	3
70773	3
70774	3
70775	3
70807	3
70819	2
70820	2
70825	2


==> results/PNL-degree.txt <==
0	1415
1	1329
2	1321
3	1190
4	1059
5	1031
6	978
7	894
8	856
9	841
11	811
12	732
13	711
14	664
15	658
16	647
17	643
20	631
21	628
22	609
23	583
24	582
25	565
28	549
29	549
31	543
32	541
33	538
34	536
35	524
36	523
37	518
38	517
40	512
41	508
42	504
43	496
44	493
45	492
46	484
47	481
48	481
49	472
50	471
51	469
52	468
53	461
54	460
55	454
56	447
57	446
58	444
59	437
61	436
62	435
63	433
64	432
65	431
66	431
67	429
68	427
69	424
70	421
71	417
72	417
73	413
74	413
75	412
76	408
77	407
78	407
80	400
81	400
82	399
83	399
84	399
88	395
89	394
93	387
94	383
96	382
97	381
98	380
99	379
101	377
102	370
103	367
104	366
105	364
106	363
107	362
108	362
109	361
110	360
111	360
112	360
113	357
114	355
115	355
116	351
117	350
118	349
119	349
120	348
121	348
122	348
123	347
124	345
126	343
127	343
129	339
130	339
131	339
134	333
135	332
136	332
137	331
138	331
139	331
140	330
141	330
142	330
143	330
144	329
145	325
146	325
147	323
148	321
149	321
151	319
152	317
154	316
155	316
157	312
158	312
159	311
160	311
161	310
162	310
163	308
164	308
165	307
166	306
167	306
168	306
171	304
176	299
177	298
179	297
180	296
181	296
182	292
183	291
184	288
185	288
186	288
187	287
188	287
189	285
190	285
191	284
192	283
194	281
195	281
196	281
197	280
198	280
199	280
201	280
202	280
204	279
207	275
208	275
209	274
210	274
212	274
213	274
214	274
215	273
216	273
219	272
221	271
222	271
226	268
227	267
228	266
230	264
231	264
232	264
234	263
235	262
236	261
237	261
238	261
239	260
240	259
241	259
242	257
244	255
246	254
247	254
253	254
254	253
255	253
256	253
257	253
259	252
260	252
261	251
262	250
264	250
265	248
267	247
268	247
270	247
271	246
272	246
273	245
274	245
275	245
276	245
280	244
282	243
283	243
284	243
285	242
286	241
287	241
289	240
290	240
291	239
292	239
293	239
295	238
296	238
297	238
298	238
299	237
300	237
301	237
302	236
303	236
308	235
312	233
313	233
314	233
315	233
316	232
317	232
319	232
320	232
321	232
322	231
323	230
326	229
327	229
328	229
330	228
335	226
336	225
340	225
341	225
344	224
347	223
348	223
349	222
350	221
351	221
353	220
354	220
355	220
356	220
357	219
359	219
360	219
361	218
362	218
363	217
364	217
366	217
368	216
369	216
370	216
371	215
372	213
374	213
377	212
379	211
380	211
381	211
382	211
385	210
386	210
387	209
388	209
389	209
392	208
393	208
394	207
395	207
396	207
398	207
399	207
400	207
401	207
403	206
404	206
406	206
408	204
409	204
410	204
411	204
414	204
416	203
417	203
418	203
419	203
422	202
423	202
424	202
425	202
427	201
430	200
432	200
433	200
435	200
436	200
437	200
439	200
440	199
441	199
442	199
443	199
445	199
446	198
448	198
450	198
451	198
452	198
453	197
454	197
455	197
456	197
458	197
459	197
460	197
461	197
462	197
463	196
464	196
466	196
467	196
468	196
469	195
472	195
473	195
474	195
476	194
477	194
478	193
479	193
481	192
482	192
483	191
484	190
485	190
487	190
488	189
491	189
492	189
493	189
494	188
498	187
499	187
500	187
501	186
502	186
504	186
505	186
506	186
508	185
509	185
510	185
511	185
512	185
514	185
516	184
518	184
519	184
523	183
524	183
525	183
526	183
529	182
530	182
531	182
532	182
533	181
535	181
536	180
537	180
540	180
541	180
542	180
543	179
544	179
546	179
548	178
549	178
550	178
551	177
552	177
553	177
554	177
555	176
556	176
557	176
558	176
562	176
563	176
564	176
565	176
567	175
569	175
570	175
571	175
572	175
573	175
574	175
575	174
577	174
578	174
580	173
581	173
582	173
585	172
586	172
589	172
590	172
591	172
592	172
594	171
596	170
598	170
601	170
602	170
603	170
605	169
606	169
611	168
612	168
613	168
615	168
616	168
619	168
620	168
621	168
622	167
624	167
625	167
627	167
628	166
629	166
630	166
631	166
632	166
634	166
636	166
637	166
638	166
639	166
640	165
641	165
642	165
643	165
644	165
646	165
648	164
650	164
651	164
652	164
653	164
654	164
655	164
656	164
658	164
659	164
661	163
662	163
663	163
665	163
666	163
667	163
668	163
671	162
672	162
673	162
674	162
675	162
676	162
677	162
680	161
682	161
683	161
686	161
687	161
688	160
689	160
695	160
696	160
697	160
698	160
700	160
701	160
702	160
705	160
706	160
707	160
708	159
711	159
713	159
716	159
717	159
718	159
719	158
721	158
722	158
723	158
724	158
725	158
726	158
730	157
731	157
732	157
735	157
736	157
737	157
738	157
739	156
741	156
743	156
745	156
747	156
748	156
749	156
751	156
752	156
753	155
755	155
756	155
757	155
758	155
759	155
760	155
763	154
764	154
768	154
770	154
771	154
772	154
773	154
775	153
776	153
777	153
778	153
779	153
782	153
783	153
784	153
790	152
791	152
794	152
796	152
800	151
802	151
803	151
804	151
805	151
806	151
807	151
808	151
809	150
810	150
811	150
815	150
816	150
818	150
819	150
820	150
823	149
824	149
827	149
828	148
829	148
832	148
833	148
834	148
837	148
839	148
840	148
841	148
842	147
844	147
845	147
846	147
847	147
848	147
849	147
854	146
855	146
856	146
857	146
859	146
860	146
861	146
863	145
864	145
865	145
867	145
868	145
869	145
870	144
874	144
875	144
876	144
878	144
879	144
880	144
881	144
882	144
884	144
885	144
889	143
890	143
892	143
893	143
896	142
898	142
899	142
900	142
901	142
902	142
903	142
904	142
905	142
909	141
910	141
911	141
912	141
915	141
916	141
917	141
918	141
920	140
922	140
923	140
926	140
928	140
929	140
930	140
931	140
932	140
933	140
937	140
939	140
940	140
941	140
942	140
943	140
945	140
946	140
947	139
948	139
949	139
950	139
951	139
952	139
954	139
955	139
959	139
961	139
965	138
967	138
968	138
969	138
970	138
971	138
972	138
973	138
975	137
976	137
977	137
978	137
984	137
987	136
989	136
990	136
992	136
994	136
995	136
996	136
997	136
999	136
1002	136
1003	136
1004	136
1008	135
1013	135
1014	135
1016	135
1018	134
1019	134
1021	134
1023	134
1024	134
1025	134
1026	134
1030	134
1031	133
1034	133
1035	133
1036	133
1037	133
1038	133
1039	133
1041	133
1042	133
1043	132
1045	132
1047	132
1048	132
1051	132
1053	132
1055	132
1056	132
1058	132
1059	132
1060	132
1061	132
1064	132
1066	132
1067	132
1073	131
1075	131
1077	131
1078	131
1079	131
1080	131
1083	130
1084	130
1086	130
1088	130
1090	130
1092	130
1093	130
1094	130
1096	129
1097	129
1100	129
1101	129
1102	129
1103	129
1104	129
1105	129
1106	129
1107	129
1108	129
1109	129
1110	129
1111	128
1112	128
1113	128
1114	128
1115	128
1116	128
1119	128
1120	128
1122	127
1125	127
1127	127
1129	127
1130	127
1131	127
1132	127
1133	127
1135	127
1137	127
1140	126
1142	126
1143	126
1148	126
1149	126
1151	126
1152	126
1153	126
1158	125
1159	125
1163	125
1164	125
1165	125
1166	125
1167	125
1168	124
1169	124
1170	124
1171	124
1172	124
1177	124
1178	124
1179	124
1180	124
1183	124
1184	124
1190	124
1192	123
1193	123
1194	123
1195	123
1196	123
1197	123
1198	123
1199	123
1201	123
1202	123
1204	123
1205	123
1206	122
1209	122
1211	122
1212	122
1213	122
1215	122
1216	122
1217	122
1218	122
1219	122
1220	122
1224	121
1225	121
1228	121
1229	121
1230	121
1231	121
1233	121
1234	121
1235	121
1236	121
1237	121
1238	121
1239	121
1240	121
1241	121
1243	120
1244	120
1245	120
1248	120
1251	120
1257	120
1258	120
1259	120
1260	120
1262	120
1263	120
1265	120
1266	120
1267	120
1268	120
1269	120
1270	120
1271	120
1272	119
1275	119
1277	119
1279	119
1283	119
1284	119
1286	119
1288	119
1290	119
1292	118
1294	118
1297	118
1298	118
1299	118
1300	118
1301	118
1302	118
1304	118
1305	118
1307	118
1308	118
1309	118
1311	117
1312	117
1313	117
1314	117
1315	117
1316	117
1318	117
1320	117
1321	117
1322	117
1323	117
1328	116
1331	116
1334	116
1335	116
1338	116
1340	116
1343	116
1344	116
1345	116
1346	116
1349	116
1353	116
1354	116
1356	116
1357	116
1358	116
1359	116
1360	116
1364	115
1365	115
1371	115
1372	115
1373	115
1374	115
1375	115
1379	115
1385	114
1386	114
1387	114
1388	114
1389	114
1390	114
1391	114
1392	114
1393	114
1394	114
1395	114
1396	114
1397	114
1398	114
1399	114
1400	113
1401	113
1404	113
1405	113
1406	113
1407	113
1408	113
1416	113
1418	113
1421	112
1422	112
1424	112
1425	112
1426	112
1429	112
1430	112
1432	112
1434	112
1436	112
1439	112
1441	112
1442	112
1443	112
1444	112
1445	112
1446	112
1447	112
1448	111
1450	111
1451	111
1452	111
1453	111
1454	111
1456	111
1457	111
1459	111
1462	111
1463	111
1464	111
1465	111
1466	111
1467	111
1468	111
1469	111
1471	111
1474	110
1475	110
1476	110
1486	110
1487	110
1488	110
1489	110
1490	110
1491	110
1494	109
1495	109
1497	109
1499	109
1500	109
1501	109
1502	109
1504	109
1505	109
1506	109
1507	109
1508	109
1509	109
1510	109
1512	108
1513	108
1515	108
1516	108
1518	108
1519	108
1520	108
1521	108
1527	108
1528	108
1530	108
1532	108
1535	108
1536	108
1537	108
1538	108
1541	108
1543	108
1544	108
1546	108
1547	108
1548	108
1549	108
1550	108
1552	107
1557	107
1559	107
1561	107
1562	107
1565	107
1566	107
1567	107
1569	107
1570	107
1571	107
1573	107
1574	107
1575	107
1577	107
1578	107
1580	106
1582	106
1584	106
1586	106
1589	106
1594	106
1596	106
1597	106
1598	106
1599	106
1600	106
1601	106
1602	106
1603	105
1604	105
1607	105
1608	105
1609	105
1611	105
1617	105
1618	105
1620	105
1622	105
1623	105
1624	105
1625	105
1627	105
1628	105
1629	105
1630	105
1631	105
1633	105
1634	105
1635	105
1636	105
1637	105
1638	105
1641	104
1645	104
1648	104
1650	104
1651	104
1654	104
1655	104
1659	104
1660	104
1661	104
1662	104
1663	104
1664	104
1665	104
1666	104
1667	104
1668	104
1669	104
1670	104
1671	104
1674	103
1676	103
1678	103
1679	103
1681	103
1682	103
1684	103
1685	103
1688	103
1689	103
1690	103
1691	103
1693	103
1696	102
1697	102
1698	102
1699	102
1700	102
1701	102
1702	102
1703	102
1704	102
1705	102
1706	102
1707	102
1708	102
1710	102
1712	102
1713	101
1715	101
1717	101
1719	101
1722	101
1723	101
1724	101
1728	101
1729	101
1730	101
1731	101
1733	101
1734	101
1735	101
1739	101
1740	101
1741	101
1742	100
1743	100
1747	100
1753	100
1757	100
1761	100
1762	100
1764	100
1766	100
1767	100
1768	100
1769	100
1770	100
1771	100
1772	100
1774	100
1775	100
1776	100
1779	99
1784	99
1786	99
1787	99
1788	99
1789	99
1790	99
1793	99
1794	99
1795	99
1797	99
1798	99
1799	99
1800	99
1801	99
1802	98
1803	98
1806	98
1807	98
1808	98
1809	98
1810	98
1811	98
1813	98
1814	98
1816	98
1818	98
1819	98
1821	98
1822	98
1824	98
1825	98
1826	98
1827	98
1828	98
1829	98
1830	98
1831	98
1832	98
1833	98
1834	98
1835	98
1836	98
1839	97
1840	97
1844	97
1846	97
1848	97
1849	97
1851	97
1853	97
1854	97
1855	97
1858	97
1859	97
1861	97
1862	97
1863	97
1865	96
1866	96
1867	96
1869	96
1870	96
1873	96
1874	96
1881	96
1882	96
1884	96
1885	96
1887	96
1890	96
1891	96
1892	96
1897	95
1899	95
1902	95
1907	95
1909	95
1911	95
1914	95
1915	95
1919	95
1920	95
1922	94
1924	94
1925	94
1927	94
1932	94
1934	94
1935	94
1936	94
1940	94
1941	94
1942	94
1944	94
1945	94
1946	93
1948	93
1949	93
1951	93
1955	93
1959	93
1960	93
1961	93
1965	93
1966	93
1967	93
1968	93
1969	93
1970	93
1971	93
1972	92
1973	92
1974	92
1976	92
1977	92
1979	92
1982	92
1985	92
1986	92
1989	92
1990	92
1991	92
1996	92
1998	92
1999	92
2003	92
2005	92
2006	92
2009	92
2012	92
2015	92
2016	92
2017	92
2019	92
2021	92
2022	92
2023	92
2024	92
2025	92
2026	92
2027	92
2028	92
2030	92
2032	92
2033	92
2036	91
2042	91
2044	91
2046	91
2047	91
2048	91
2050	91
2052	91
2053	91
2056	91
2057	91
2058	91
2060	91
2061	91
2067	90
2068	90
2069	90
2072	90
2074	90
2076	90
2077	90
2078	90
2079	90
2085	90
2086	90
2088	90
2089	90
2091	90
2092	90
2093	90
2094	90
2095	90
2096	90
2098	90
2099	90
2101	90
2102	90
2107	90
2108	90
2109	90
2110	90
2112	89
2113	89
2117	89
2119	89
2120	89
2122	89
2123	89
2125	89
2127	89
2131	89
2133	89
2134	89
2135	89
2136	89
2138	89
2139	89
2142	89
2143	89
2144	89
2147	89
2148	89
2149	89
2150	89
2151	89
2156	88
2157	88
2159	88
2160	88
2161	88
2163	88
2164	88
2168	88
2170	88
2172	88
2173	88
2174	88
2175	88
2177	88
2179	88
2180	88
2182	88
2183	88
2184	88
2185	88
2186	88
2189	88
2190	88
2192	88
2194	88
2195	88
2197	88
2198	88
2199	88
2200	88
2201	88
2202	88
2203	88
2205	88
2206	88
2208	88
2211	88
2213	88
2214	88
2215	87
2217	87
2219	87
2221	87
2226	87
2231	87
2232	87
2233	87
2237	87
2238	87
2242	87
2243	87
2244	87
2247	87
2248	87
2252	87
2253	87
2257	87
2259	87
2260	87
2265	86
2267	86
2268	86
2279	86
2283	86
2286	86
2287	86
2288	86
2289	86
2290	86
2291	86
2292	86
2294	86
2299	86
2300	86
2302	86
2303	86
2304	86
2305	86
2306	86
2310	85
2312	85
2317	85
2318	85
2319	85
2322	85
2323	85
2324	85
2325	85
2326	85
2327	85
2329	85
2331	85
2332	85
2333	85
2334	85
2337	85
2339	84
2344	84
2346	84
2353	84
2355	84
2358	84
2359	84
2362	84
2363	84
2364	84
2365	84
2369	84
2370	84
2371	84
2375	84
2376	84
2377	84
2378	84
2380	84
2384	84
2386	84
2387	84
2388	84
2389	84
2390	83
2393	83
2399	83
2402	83
2404	83
2408	83
2409	83
2410	83
2413	83
2419	83
2420	83
2421	83
2422	83
2423	83
2424	83
2425	83
2426	83
2428	83
2430	83
2431	83
2432	83
2433	83
2439	82
2440	82
2441	82
2443	82
2445	82
2449	82
2450	82
2451	82
2454	82
2455	82
2458	82
2460	82
2462	82
2463	82
2465	82
2471	82
2472	82
2473	82
2475	82
2476	82
2477	82
2478	82
2479	82
2482	82
2483	82
2484	82
2485	82
2487	82
2494	82
2495	82
2496	82
2497	81
2498	81
2499	81
2501	81
2502	81
2504	81
2505	81
2507	81
2508	81
2513	81
2517	81
2518	81
2521	81
2522	81
2523	81
2524	81
2525	81
2527	81
2528	81
2529	81
2530	81
2531	81
2533	81
2534	81
2535	81
2536	81
2537	81
2538	80
2540	80
2542	80
2547	80
2548	80
2549	80
2553	80
2554	80
2557	80
2559	80
2560	80
2561	80
2563	80
2564	80
2565	80
2567	80
2568	80
2569	80
2574	80
2577	80
2579	80
2581	80
2582	80
2583	80
2585	80
2586	80
2587	80
2588	80
2589	80
2591	80
2594	80
2595	80
2596	80
2597	80
2598	80
2599	80
2600	80
2603	79
2607	79
2608	79
2612	79
2615	79
2618	79
2619	79
2620	79
2621	79
2623	79
2624	79
2625	79
2626	79
2627	79
2628	79
2629	79
2630	79
2632	79
2633	79
2634	79
2635	79
2636	79
2637	79
2640	78
2644	78
2646	78
2650	78
2655	78
2657	78
2660	78
2661	78
2664	78
2668	78
2669	78
2670	78
2673	78
2674	78
2675	78
2676	78
2677	78
2680	78
2684	78
2685	78
2686	78
2687	78
2692	77
2693	77
2695	77
2696	77
2697	77
2698	77
2701	77
2703	77
2705	77
2706	77
2707	77
2713	77
2718	77
2721	77
2722	77
2723	77
2725	77
2727	77
2728	77
2729	77
2731	77
2734	77
2736	77
2737	77
2738	77
2739	77
2741	77
2743	77
2744	77
2746	77
2748	77
2749	77
2750	77
2751	77
2752	76
2754	76
2760	76
2762	76
2763	76
2767	76
2773	76
2774	76
2775	76
2777	76
2778	76
2779	76
2780	76
2782	76
2785	76
2786	76
2787	76
2788	76
2792	76
2797	76
2798	76
2800	76
2803	76
2806	76
2808	76
2809	76
2814	76
2816	76
2818	76
2819	76
2820	76
2821	76
2822	76
2824	76
2826	76
2829	76
2831	76
2832	76
2833	76
2834	76
2835	76
2836	76
2837	76
2839	76
2841	76
2842	76
2843	76
2845	76
2846	76
2847	76
2848	75
2850	75
2851	75
2855	75
2858	75
2860	75
2861	75
2864	75
2865	75
2868	75
2869	75
2871	75
2872	75
2873	75
2874	75
2877	75
2878	75
2879	75
2881	75
2884	75
2887	75
2888	75
2894	75
2897	75
2900	75
2903	75
2904	75
2905	75
2906	75
2907	75
2910	75
2911	75
2912	75
2913	75
2914	75
2915	75
2916	74
2919	74
2922	74
2923	74
2925	74
2926	74
2929	74
2932	74
2934	74
2944	74
2945	74
2946	74
2948	74
2951	74
2952	74
2953	74
2954	74
2959	74
2962	74
2964	73
2967	73
2968	73
2971	73
2972	73
2977	73
2981	73
2982	73
2984	73
2985	73
2986	73
2990	73
2991	73
2997	73
2998	73
2999	73
3001	73
3002	73
3004	73
3005	73
3006	73
3007	73
3010	73
3011	73
3012	73
3015	72
3017	72
3018	72
3020	72
3024	72
3027	72
3030	72
3042	72
3044	72
3047	72
3049	72
3051	72
3053	72
3056	72
3058	72
3060	72
3061	72
3063	72
3067	72
3068	72
3069	72
3070	72
3076	72
3082	72
3083	72
3088	72
3089	72
3090	72
3092	72
3094	72
3095	72
3096	72
3097	72
3098	72
3099	72
3100	72
3101	72
3106	72
3108	72
3110	72
3112	72
3114	71
3115	71
3117	71
3120	71
3125	71
3127	71
3128	71
3129	71
3131	71
3132	71
3134	71
3135	71
3136	71
3142	71
3143	71
3144	71
3145	71
3149	71
3151	71
3154	71
3156	71
3157	71
3163	71
3164	71
3165	71
3169	71
3170	71
3171	71
3173	71
3174	71
3175	71
3176	71
3177	71
3179	70
3181	70
3182	70
3183	70
3187	70
3191	70
3196	70
3198	70
3201	70
3202	70
3203	70
3206	70
3209	70
3211	70
3214	70
3215	70
3217	70
3218	70
3219	70
3220	70
3221	70
3222	70
3223	70
3224	70
3226	70
3227	70
3229	70
3230	70
3232	70
3234	70
3238	70
3239	70
3244	69
3245	69
3246	69
3247	69
3254	69
3266	69
3267	69
3271	69
3272	69
3273	69
3274	69
3275	69
3276	69
3277	69
3278	69
3280	69
3282	69
3284	69
3285	69
3287	69
3288	69
3291	69
3292	69
3293	69
3294	69
3296	69
3297	69
3301	69
3302	69
3305	68
3308	68
3310	68
3313	68
3314	68
3315	68
3321	68
3323	68
3330	68
3334	68
3335	68
3336	68
3337	68
3343	68
3345	68
3348	68
3350	68
3351	68
3354	68
3355	68
3356	68
3357	68
3358	68
3363	68
3366	68
3372	68
3375	68
3377	68
3379	68
3380	68
3381	68
3382	68
3384	68
3385	68
3386	68
3388	68
3391	68
3392	68
3393	68
3395	68
3400	68
3401	68
3402	68
3403	68
3405	68
3406	68
3407	68
3413	67
3414	67
3415	67
3417	67
3418	67
3420	67
3422	67
3424	67
3427	67
3429	67
3430	67
3433	67
3436	67
3437	67
3438	67
3439	67
3441	67
3444	67
3451	67
3452	67
3453	67
3454	67
3456	67
3458	67
3460	67
3461	67
3463	67
3464	67
3465	67
3466	67
3467	67
3470	67
3474	67
3476	67
3478	67
3479	67
3481	67
3483	67
3484	67
3485	67
3486	67
3487	67
3488	67
3490	67
3491	67
3493	67
3494	67
3496	67
3499	67
3503	67
3504	67
3506	67
3507	67
3509	66
3512	66
3513	66
3514	66
3515	66
3516	66
3517	66
3518	66
3520	66
3524	66
3528	66
3529	66
3533	66
3536	66
3538	66
3539	66
3542	66
3544	66
3546	66
3548	66
3550	66
3552	66
3553	66
3554	66
3555	66
3557	66
3558	66
3562	66
3563	66
3564	66
3565	66
3566	66
3568	66
3569	66
3572	66
3573	66
3574	66
3575	66
3576	66
3578	66
3579	66
3582	65
3583	65
3586	65
3587	65
3589	65
3591	65
3592	65
3593	65
3594	65
3595	65
3598	65
3601	65
3603	65
3604	65
3605	65
3606	65
3607	65
3608	65
3609	65
3611	65
3612	65
3613	65
3614	65
3616	65
3620	65
3621	65
3622	65
3623	65
3624	65
3625	65
3626	65
3627	65
3629	65
3631	65
3632	65
3633	65
3634	65
3635	65
3638	65
3639	65
3640	65
3641	65
3642	65
3643	65
3644	65
3645	65
3647	65
3648	65
3650	65
3653	65
3655	65
3660	65
3662	65
3664	65
3665	65
3667	65
3669	64
3675	64
3676	64
3680	64
3681	64
3683	64
3685	64
3691	64
3695	64
3698	64
3702	64
3703	64
3704	64
3705	64
3710	64
3717	64
3722	64
3725	64
3727	64
3729	64
3732	64
3737	64
3740	64
3744	64
3748	64
3752	64
3753	64
3754	64
3756	64
3757	64
3761	64
3763	64
3765	64
3768	64
3770	64
3772	64
3773	64
3774	64
3775	64
3776	64
3777	64
3778	64
3779	64
3781	64
3782	64
3785	64
3787	64
3789	63
3791	63
3794	63
3795	63
3797	63
3798	63
3800	63
3804	63
3805	63
3808	63
3810	63
3814	63
3815	63
3816	63
3819	63
3821	63
3825	63
3826	63
3829	63
3830	63
3834	63
3835	63
3837	63
3839	63
3840	63
3841	63
3842	63
3844	63
3845	63
3849	63
3851	63
3853	63
3855	63
3857	63
3858	63
3859	63
3860	63
3863	63
3864	63
3867	63
3868	63
3874	63
3875	63
3877	63
3878	63
3879	63
3880	63
3881	63
3882	63
3883	63
3884	63
3887	62
3888	62
3889	62
3890	62
3895	62
3898	62
3899	62
3902	62
3905	62
3907	62
3908	62
3910	62
3913	62
3915	62
3918	62
3921	62
3922	62
3923	62
3924	62
3925	62
3929	62
3930	62
3931	62
3934	62
3936	62
3943	62
3944	62
3945	62
3946	62
3947	62
3948	62
3949	62
3950	62
3951	62
3952	62
3953	62
3955	62
3957	62
3958	62
3960	62
3962	62
3963	62
3964	62
3967	62
3970	62
3973	62
3974	62
3975	62
3980	62
3981	62
3987	61
3988	61
3989	61
3995	61
3997	61
3998	61
4000	61
4001	61
4004	61
4005	61
4011	61
4017	61
4022	61
4024	61
4025	61
4026	61
4027	61
4028	61
4030	61
4031	61
4035	61
4038	61
4039	61
4040	61
4041	61
4043	61
4044	61
4045	61
4046	61
4050	61
4051	61
4052	61
4057	61
4058	61
4059	61
4061	61
4062	61
4064	61
4066	61
4069	61
4072	61
4074	61
4075	61
4076	61
4077	61
4079	61
4080	61
4082	61
4083	61
4084	61
4085	61
4087	60
4089	60
4091	60
4092	60
4093	60
4097	60
4098	60
4099	60
4102	60
4103	60
4105	60
4106	60
4109	60
4110	60
4115	60
4117	60
4121	60
4123	60
4124	60
4125	60
4127	60
4129	60
4130	60
4139	60
4140	60
4142	60
4147	60
4148	60
4149	60
4152	60
4155	60
4158	60
4160	60
4164	60
4173	60
4174	60
4184	60
4190	60
4191	60
4193	60
4194	60
4195	60
4196	60
4197	60
4200	60
4201	60
4203	60
4204	60
4205	60
4208	60
4209	60
4211	60
4212	60
4214	60
4215	60
4216	60
4217	60
4218	60
4221	60
4222	60
4223	60
4224	60
4225	60
4227	60
4228	60
4232	60
4233	60
4234	60
4235	60
4237	60
4239	59
4240	59
4242	59
4247	59
4249	59
4250	59
4252	59
4253	59
4254	59
4255	59
4262	59
4264	59
4265	59
4266	59
4267	59
4272	59
4273	59
4274	59
4276	59
4278	59
4279	59
4281	59
4286	59
4287	59
4288	59
4290	59
4291	59
4292	59
4294	59
4295	59
4296	59
4297	59
4298	59
4302	59
4304	59
4305	59
4307	59
4308	59
4310	59
4314	59
4316	59
4319	59
4321	59
4324	59
4327	58
4334	58
4335	58
4340	58
4341	58
4343	58
4345	58
4346	58
4348	58
4351	58
4358	58
4359	58
4360	58
4361	58
4362	58
4363	58
4366	58
4369	58
4370	58
4374	58
4375	58
4376	58
4377	58
4378	58
4379	58
4382	58
4383	58
4384	58
4386	58
4387	58
4389	58
4390	58
4391	58
4392	58
4393	58
4394	58
4395	58
4397	58
4399	58
4400	58
4401	58
4403	58
4408	58
4409	58
4411	58
4416	58
4417	58
4418	58
4419	58
4421	58
4424	58
4427	57
4429	57
4433	57
4434	57
4435	57
4436	57
4437	57
4438	57
4440	57
4442	57
4444	57
4446	57
4448	57
4450	57
4451	57
4452	57
4453	57
4458	57
4460	57
4462	57
4467	57
4468	57
4472	57
4473	57
4477	57
4480	57
4481	57
4482	57
4483	57
4484	57
4485	57
4487	57
4490	57
4491	57
4493	57
4494	57
4495	57
4496	57
4498	57
4505	57
4510	57
4511	57
4517	57
4518	57
4523	57
4525	57
4526	57
4527	57
4528	57
4529	57
4530	57
4533	57
4534	57
4535	57
4544	56
4545	56
4546	56
4548	56
4550	56
4552	56
4555	56
4556	56
4558	56
4559	56
4565	56
4566	56
4578	56
4579	56
4580	56
4582	56
4583	56
4585	56
4586	56
4588	56
4591	56
4592	56
4593	56
4595	56
4601	56
4602	56
4603	56
4606	56
4612	56
4620	56
4621	56
4625	56
4629	56
4632	56
4635	56
4637	56
4638	56
4641	56
4645	56
4651	56
4652	56
4653	56
4655	56
4656	56
4658	56
4661	56
4663	56
4664	56
4666	56
4667	56
4668	56
4670	56
4671	56
4672	56
4673	56
4674	56
4675	56
4677	56
4681	56
4682	56
4686	56
4688	56
4689	56
4690	56
4691	56
4695	56
4696	56
4698	56
4699	56
4700	56
4702	56
4704	56
4705	56
4706	56
4707	56
4708	56
4709	56
4710	56
4711	56
4714	56
4715	55
4716	55
4719	55
4721	55
4728	55
4732	55
4734	55
4736	55
4739	55
4741	55
4745	55
4746	55
4747	55
4752	55
4754	55
4757	55
4760	55
4767	55
4769	55
4770	55
4771	55
4777	55
4779	55
4780	55
4784	55
4785	55
4786	55
4788	55
4790	55
4791	55
4793	55
4800	55
4801	55
4807	55
4808	55
4809	55
4811	55
4812	55
4813	55
4814	55
4815	55
4821	55
4822	55
4823	55
4825	55
4827	55
4828	55
4831	55
4832	55
4833	55
4834	55
4835	55
4836	55
4837	55
4838	55
4839	55
4841	55
4842	55
4844	55
4845	55
4846	54
4851	54
4866	54
4867	54
4869	54
4870	54
4875	54
4876	54
4879	54
4882	54
4883	54
4885	54
4887	54
4897	54
4906	54
4908	54
4909	54
4910	54
4913	54
4914	54
4916	54
4917	54
4918	54
4920	54
4922	54
4923	54
4924	54
4925	54
4927	54
4928	54
4930	54
4932	54
4936	54
4943	54
4944	54
4947	54
4949	54
4950	54
4951	54
4952	54
4953	54
4954	54
4956	54
4959	53
4960	53
4962	53
4964	53
4970	53
4971	53
4972	53
4974	53
4977	53
4978	53
4979	53
4983	53
4988	53
4989	53
4991	53
4992	53
4998	53
5004	53
5005	53
5006	53
5007	53
5010	53
5011	53
5013	53
5014	53
5017	53
5025	53
5028	53
5029	53
5030	53
5032	53
5038	53
5040	53
5048	53
5050	53
5051	53
5053	53
5054	53
5055	53
5056	53
5057	53
5059	53
5060	53
5062	53
5063	53
5064	53
5065	53
5067	53
5070	53
5071	53
5072	53
5073	53
5075	53
5078	53
5079	53
5080	53
5081	53
5082	53
5083	53
5085	53
5087	53
5088	53
5089	53
5093	53
5094	53
5095	53
5097	53
5099	53
5103	53
5104	53
5105	53
5106	53
5108	53
5109	53
5112	53
5114	53
5115	53
5117	53
5119	53
5122	52
5133	52
5134	52
5135	52
5136	52
5139	52
5141	52
5144	52
5145	52
5146	52
5147	52
5148	52
5150	52
5153	52
5157	52
5159	52
5161	52
5163	52
5166	52
5172	52
5179	52
5180	52
5181	52
5188	52
5190	52
5200	52
5203	52
5208	52
5210	52
5211	52
5215	52
5216	52
5220	52
5222	52
5227	52
5229	52
5230	52
5231	52
5232	52
5235	52
5241	52
5242	52
5243	52
5244	52
5245	52
5248	52
5252	52
5255	52
5257	52
5258	52
5262	52
5265	52
5266	52
5269	52
5270	52
5271	52
5272	52
5273	52
5274	52
5275	52
5276	52
5280	52
5281	52
5282	52
5283	52
5284	52
5287	52
5290	52
5292	52
5295	52
5296	52
5300	52
5303	52
5304	52
5306	52
5307	52
5308	52
5309	52
5311	52
5312	52
5315	52
5316	52
5318	52
5320	52
5321	52
5323	52
5324	52
5326	52
5330	51
5335	51
5336	51
5337	51
5338	51
5340	51
5341	51
5342	51
5344	51
5346	51
5348	51
5351	51
5353	51
5358	51
5360	51
5363	51
5365	51
5367	51
5368	51
5369	51
5372	51
5373	51
5374	51
5375	51
5380	51
5383	51
5385	51
5389	51
5392	51
5395	51
5396	51
5397	51
5399	51
5400	51
5401	51
5402	51
5407	51
5408	51
5410	51
5412	51
5413	51
5415	51
5417	51
5418	51
5419	51
5423	51
5425	51
5427	51
5430	51
5431	51
5432	51
5434	51
5435	51
5437	51
5445	51
5446	51
5447	51
5448	51
5449	51
5450	51
5454	51
5455	51
5462	50
5467	50
5473	50
5475	50
5477	50
5479	50
5484	50
5485	50
5486	50
5490	50
5491	50
5492	50
5493	50
5495	50
5500	50
5501	50
5503	50
5505	50
5507	50
5511	50
5514	50
5516	50
5519	50
5522	50
5523	50
5524	50
5534	50
5537	50
5541	50
5543	50
5546	50
5558	50
5559	50
5560	50
5561	50
5562	50
5564	50
5565	50
5566	50
5567	50
5568	50
5569	50
5570	50
5571	50
5573	50
5578	50
5582	50
5584	50
5589	50
5591	50
5592	50
5594	50
5595	50
5596	50
5601	50
5603	50
5604	50
5605	50
5608	50
5610	50
5612	50
5613	50
5614	50
5615	50
5616	50
5617	50
5618	50
5621	50
5622	50
5624	50
5625	50
5626	50
5627	50
5628	50
5630	50
5635	50
5637	49
5638	49
5640	49
5642	49
5643	49
5644	49
5647	49
5649	49
5650	49
5654	49
5657	49
5659	49
5664	49
5665	49
5667	49
5669	49
5676	49
5678	49
5681	49
5682	49
5683	49
5685	49
5687	49
5688	49
5689	49
5692	49
5694	49
5695	49
5697	49
5699	49
5700	49
5712	49
5717	49
5720	49
5721	49
5724	49
5727	49
5732	49
5733	49
5734	49
5735	49
5738	49
5739	49
5740	49
5741	49
5743	49
5746	49
5750	49
5756	49
5761	49
5763	49
5766	49
5768	49
5772	49
5774	49
5775	49
5776	49
5778	49
5779	49
5780	49
5781	49
5784	49
5785	49
5788	49
5793	48
5795	48
5801	48
5818	48
5819	48
5822	48
5823	48
5825	48
5826	48
5830	48
5831	48
5833	48
5839	48
5846	48
5856	48
5859	48
5860	48
5863	48
5867	48
5868	48
5873	48
5874	48
5875	48
5877	48
5885	48
5889	48
5892	48
5894	48
5896	48
5900	48
5902	48
5903	48
5904	48
5905	48
5907	48
5909	48
5910	48
5911	48
5912	48
5914	48
5919	48
5920	48
5922	48
5923	48
5925	48
5927	48
5931	48
5933	48
5934	48
5941	48
5943	48
5951	48
5957	48
5960	48
5963	48
5966	48
5971	48
5972	48
5974	48
5975	48
5980	48
5982	48
5984	48
5986	48
5987	48
5988	48
5989	48
5991	48
5993	48
5996	48
6000	48
6001	48
6002	48
6003	48
6004	48
6006	48
6007	48
6008	48
6009	48
6010	48
6011	48
6017	48
6019	48
6020	48
6021	48
6023	48
6026	48
6027	48
6029	48
6031	48
6032	48
6034	48
6035	48
6036	48
6040	48
6045	48
6046	48
6047	48
6048	48
6049	48
6050	48
6051	48
6053	48
6054	48
6063	47
6065	47
6075	47
6076	47
6077	47
6078	47
6080	47
6083	47
6084	47
6089	47
6095	47
6101	47
6103	47
6104	47
6105	47
6107	47
6110	47
6111	47
6113	47
6116	47
6118	47
6122	47
6123	47
6124	47
6129	47
6132	47
6133	47
6137	47
6139	47
6140	47
6143	47
6154	47
6155	47
6156	47
6157	47
6159	47
6162	47
6163	47
6166	47
6167	47
6168	47
6169	47
6170	47
6171	47
6173	47
6174	47
6175	47
6178	47
6180	47
6181	47
6182	47
6184	47
6185	47
6189	47
6192	47
6193	47
6194	47
6195	47
6198	47
6200	47
6204	47
6206	47
6207	47
6208	47
6210	47
6212	47
6213	47
6215	47
6218	47
6219	47
6220	47
6221	47
6222	47
6224	47
6225	47
6226	47
6227	47
6228	47
6229	47
6232	47
6235	47
6240	47
6249	46
6258	46
6260	46
6265	46
6266	46
6268	46
6270	46
6273	46
6274	46
6275	46
6276	46
6280	46
6282	46
6283	46
6284	46
6285	46
6286	46
6289	46
6290	46
6291	46
6293	46
6296	46
6297	46
6301	46
6302	46
6303	46
6304	46
6305	46
6308	46
6310	46
6321	46
6322	46
6323	46
6326	46
6331	46
6336	46
6339	46
6341	46
6347	46
6351	46
6352	46
6353	46
6356	46
6357	46
6358	46
6361	46
6364	46
6366	46
6368	46
6370	46
6371	46
6372	46
6375	46
6376	46
6377	46
6378	46
6379	46
6388	46
6389	46
6390	46
6391	46
6394	46
6397	46
6400	46
6402	46
6403	46
6411	46
6415	46
6416	46
6420	46
6421	46
6424	46
6428	46
6429	46
6430	46
6432	46
6433	46
6434	46
6435	46
6440	46
6442	46
6443	46
6444	46
6446	46
6449	45
6451	45
6456	45
6460	45
6461	45
6463	45
6464	45
6467	45
6476	45
6479	45
6480	45
6482	45
6484	45
6485	45
6486	45
6487	45
6490	45
6497	45
6502	45
6503	45
6509	45
6512	45
6514	45
6517	45
6524	45
6525	45
6526	45
6527	45
6529	45
6530	45
6531	45
6532	45
6537	45
6539	45
6540	45
6542	45
6550	45
6551	45
6552	45
6557	45
6562	45
6563	45
6568	45
6569	45
6570	45
6571	45
6574	45
6575	45
6576	45
6580	45
6581	45
6582	45
6583	45
6587	45
6588	45
6589	45
6591	45
6592	45
6593	45
6594	45
6595	45
6598	45
6605	45
6606	45
6608	45
6609	45
6610	45
6611	45
6612	45
6614	45
6615	45
6616	45
6617	45
6618	45
6619	45
6621	45
6622	45
6624	45
6625	45
6627	45
6628	45
6630	45
6633	45
6634	45
6635	45
6636	45
6643	45
6644	45
6645	45
6646	45
6647	45
6648	45
6650	45
6651	45
6652	45
6653	45
6654	45
6656	45
6657	45
6658	45
6659	45
6660	45
6661	45
6662	45
6665	45
6666	45
6671	44
6672	44
6674	44
6676	44
6677	44
6683	44
6690	44
6694	44
6696	44
6699	44
6703	44
6704	44
6707	44
6708	44
6712	44
6714	44
6718	44
6719	44
6720	44
6724	44
6730	44
6731	44
6736	44
6738	44
6739	44
6740	44
6751	44
6753	44
6758	44
6761	44
6763	44
6767	44
6769	44
6773	44
6775	44
6778	44
6783	44
6789	44
6795	44
6796	44
6801	44
6803	44
6805	44
6807	44
6810	44
6811	44
6812	44
6816	44
6817	44
6818	44
6822	44
6823	44
6824	44
6827	44
6829	44
6832	44
6833	44
6835	44
6836	44
6841	44
6843	44
6844	44
6849	44
6850	44
6851	44
6854	44
6858	44
6860	44
6861	44
6862	44
6863	44
6864	44
6866	44
6868	44
6870	44
6873	44
6876	44
6878	44
6879	44
6880	44
6881	44
6883	44
6884	44
6886	44
6889	44
6892	44
6895	44
6896	44
6900	44
6901	44
6902	44
6905	44
6906	44
6908	44
6909	44
6910	44
6914	44
6915	44
6916	44
6919	44
6922	44
6923	44
6925	44
6926	44
6928	44
6929	44
6931	44
6933	44
6934	44
6936	44
6938	44
6939	44
6944	44
6951	44
6952	44
6955	44
6958	44
6959	44
6960	44
6961	44
6966	44
6970	44
6972	44
6973	44
6977	44
6978	44
6979	44
6981	44
6982	44
6985	44
6986	44
6988	44
6989	44
6991	44
6993	44
6994	44
6995	44
6997	44
6998	44
6999	44
7000	44
7003	44
7005	44
7007	44
7008	44
7011	44
7013	43
7014	43
7020	43
7023	43
7026	43
7033	43
7038	43
7042	43
7045	43
7046	43
7047	43
7048	43
7052	43
7053	43
7060	43
7061	43
7065	43
7066	43
7072	43
7073	43
7075	43
7079	43
7082	43
7083	43
7084	43
7085	43
7086	43
7087	43
7091	43
7096	43
7097	43
7098	43
7101	43
7102	43
7103	43
7104	43
7109	43
7112	43
7115	43
7117	43
7118	43
7119	43
7120	43
7122	43
7125	43
7126	43
7128	43
7130	43
7132	43
7134	43
7135	43
7137	43
7138	43
7139	43
7142	43
7143	43
7144	43
7145	43
7147	43
7148	43
7149	43
7150	43
7152	43
7153	43
7157	43
7159	43
7162	43
7163	43
7164	43
7166	43
7167	43
7169	43
7170	43
7171	43
7172	43
7173	43
7174	43
7177	43
7184	43
7185	43
7188	43
7189	43
7191	43
7192	43
7193	43
7194	43
7201	43
7203	43
7204	43
7206	43
7207	43
7209	43
7210	43
7213	43
7214	43
7217	43
7222	42
7226	42
7227	42
7230	42
7232	42
7236	42
7240	42
7242	42
7243	42
7248	42
7250	42
7256	42
7257	42
7261	42
7267	42
7268	42
7272	42
7274	42
7275	42
7277	42
7282	42
7284	42
7288	42
7289	42
7293	42
7301	42
7304	42
7305	42
7309	42
7311	42
7318	42
7320	42
7323	42
7326	42
7327	42
7328	42
7331	42
7334	42
7336	42
7339	42
7342	42
7343	42
7346	42
7349	42
7352	42
7355	42
7357	42
7358	42
7359	42
7360	42
7361	42
7366	42
7368	42
7370	42
7372	42
7373	42
7374	42
7378	42
7380	42
7381	42
7382	42
7386	42
7387	42
7389	42
7390	42
7391	42
7396	42
7401	42
7403	42
7406	42
7409	42
7411	42
7415	42
7420	42
7421	42
7422	42
7425	42
7427	42
7428	42
7429	42
7430	42
7431	42
7433	42
7434	42
7435	42
7436	42
7437	42
7438	42
7439	42
7440	42
7441	42
7443	42
7444	42
7445	42
7447	42
7451	42
7453	42
7456	41
7458	41
7466	41
7467	41
7473	41
7481	41
7482	41
7486	41
7487	41
7489	41
7495	41
7496	41
7497	41
7504	41
7505	41
7507	41
7508	41
7510	41
7515	41
7516	41
7517	41
7518	41
7520	41
7525	41
7526	41
7530	41
7532	41
7537	41
7543	41
7548	41
7550	41
7554	41
7562	41
7563	41
7566	41
7572	41
7576	41
7581	41
7584	41
7586	41
7589	41
7591	41
7592	41
7593	41
7598	41
7599	41
7600	41
7601	41
7602	41
7603	41
7604	41
7605	41
7607	41
7609	41
7610	41
7611	41
7614	41
7616	41
7619	41
7622	41
7623	41
7626	41
7627	41
7628	41
7629	41
7632	41
7633	41
7635	41
7641	41
7642	41
7643	41
7647	41
7649	41
7652	41
7656	41
7661	41
7663	41
7664	41
7667	41
7670	41
7671	41
7672	41
7675	41
7678	41
7679	41
7681	41
7683	41
7684	41
7685	41
7687	41
7688	41
7689	41
7690	41
7691	41
7694	41
7697	41
7699	41
7700	41
7702	41
7705	41
7707	41
7708	41
7709	40
7710	40
7712	40
7713	40
7714	40
7715	40
7716	40
7717	40
7721	40
7730	40
7734	40
7738	40
7739	40
7740	40
7741	40
7743	40
7746	40
7755	40
7756	40
7758	40
7764	40
7766	40
7773	40
7777	40
7782	40
7784	40
7785	40
7790	40
7792	40
7795	40
7796	40
7801	40
7806	40
7811	40
7816	40
7817	40
7819	40
7821	40
7823	40
7825	40
7826	40
7827	40
7829	40
7831	40
7833	40
7836	40
7837	40
7840	40
7845	40
7846	40
7848	40
7849	40
7851	40
7852	40
7856	40
7857	40
7859	40
7863	40
7868	40
7873	40
7876	40
7877	40
7878	40
7879	40
7881	40
7890	40
7891	40
7893	40
7901	40
7903	40
7907	40
7911	40
7916	40
7921	40
7925	40
7926	40
7930	40
7931	40
7937	40
7938	40
7940	40
7943	40
7946	40
7947	40
7949	40
7950	40
7951	40
7953	40
7954	40
7955	40
7956	40
7961	40
7963	40
7972	40
7974	40
7981	40
7984	40
7991	40
7992	40
7993	40
7996	40
7998	40
7999	40
8000	40
8001	40
8002	40
8003	40
8005	40
8007	40
8009	40
8011	40
8016	40
8018	40
8019	40
8020	40
8021	40
8023	40
8024	40
8026	40
8027	40
8029	40
8030	40
8031	40
8033	40
8035	40
8038	40
8041	40
8043	40
8045	40
8047	40
8048	40
8053	40
8058	40
8063	40
8065	40
8067	40
8068	40
8070	40
8072	40
8074	40
8076	40
8077	40
8079	40
8080	40
8082	40
8083	40
8084	40
8085	40
8087	40
8094	40
8095	40
8096	40
8098	40
8099	40
8102	40
8109	39
8110	39
8114	39
8125	39
8126	39
8132	39
8133	39
8137	39
8140	39
8149	39
8152	39
8159	39
8160	39
8164	39
8166	39
8169	39
8170	39
8178	39
8179	39
8180	39
8181	39
8183	39
8187	39
8188	39
8194	39
8196	39
8197	39
8200	39
8201	39
8202	39
8203	39
8205	39
8207	39
8209	39
8215	39
8219	39
8220	39
8223	39
8227	39
8230	39
8233	39
8246	39
8248	39
8250	39
8253	39
8256	39
8260	39
8267	39
8268	39
8270	39
8271	39
8272	39
8273	39
8277	39
8279	39
8280	39
8281	39
8283	39
8284	39
8285	39
8286	39
8288	39
8289	39
8295	39
8297	39
8300	39
8301	39
8305	39
8306	39
8308	39
8309	39
8311	39
8312	39
8314	39
8315	39
8316	39
8317	39
8318	39
8321	39
8322	39
8323	39
8329	39
8330	39
8331	39
8332	39
8334	39
8340	39
8342	39
8343	39
8345	39
8346	39
8349	39
8350	39
8351	39
8356	39
8357	39
8362	39
8363	39
8369	39
8371	39
8373	39
8376	39
8377	39
8378	39
8379	39
8382	39
8383	39
8387	39
8388	39
8389	39
8390	39
8391	39
8393	39
8396	39
8397	39
8399	39
8401	39
8403	39
8408	39
8409	39
8410	39
8411	39
8412	39
8413	39
8415	39
8416	39
8417	39
8419	39
8422	39
8424	39
8425	39
8432	38
8433	38
8434	38
8435	38
8444	38
8445	38
8450	38
8458	38
8462	38
8464	38
8475	38
8476	38
8479	38
8481	38
8482	38
8483	38
8485	38
8493	38
8494	38
8495	38
8498	38
8506	38
8509	38
8511	38
8512	38
8516	38
8517	38
8521	38
8531	38
8533	38
8535	38
8539	38
8540	38
8542	38
8545	38
8546	38
8553	38
8559	38
8560	38
8561	38
8567	38
8569	38
8571	38
8581	38
8582	38
8583	38
8584	38
8588	38
8589	38
8590	38
8591	38
8592	38
8593	38
8594	38
8595	38
8599	38
8603	38
8604	38
8605	38
8606	38
8607	38
8608	38
8609	38
8610	38
8611	38
8612	38
8613	38
8614	38
8616	38
8617	38
8620	38
8622	38
8624	38
8625	38
8626	38
8627	38
8628	38
8629	38
8631	38
8632	38
8635	38
8636	38
8637	38
8638	38
8639	38
8640	38
8641	38
8643	38
8645	38
8654	38
8656	38
8659	38
8661	38
8662	38
8664	38
8666	38
8668	38
8669	38
8670	38
8671	38
8672	38
8673	38
8674	38
8675	38
8676	38
8678	38
8679	38
8680	38
8682	38
8686	38
8688	38
8690	38
8691	38
8693	38
8694	38
8695	38
8700	38
8701	38
8703	38
8706	38
8707	38
8711	38
8714	38
8715	38
8716	38
8717	38
8719	38
8720	38
8723	38
8728	37
8733	37
8735	37
8736	37
8737	37
8738	37
8741	37
8743	37
8750	37
8754	37
8756	37
8759	37
8767	37
8782	37
8784	37
8786	37
8793	37
8797	37
8800	37
8803	37
8805	37
8806	37
8807	37
8809	37
8810	37
8812	37
8818	37
8819	37
8820	37
8823	37
8830	37
8833	37
8834	37
8841	37
8843	37
8846	37
8852	37
8853	37
8857	37
8860	37
8862	37
8863	37
8864	37
8866	37
8867	37
8870	37
8872	37
8875	37
8879	37
8880	37
8882	37
8889	37
8891	37
8893	37
8894	37
8898	37
8899	37
8901	37
8905	37
8906	37
8907	37
8908	37
8909	37
8910	37
8911	37
8912	37
8915	37
8916	37
8918	37
8919	37
8921	37
8927	37
8930	37
8931	37
8933	37
8934	37
8935	37
8940	37
8943	37
8948	37
8949	37
8950	37
8952	37
8953	37
8954	37
8957	37
8959	37
8961	37
8965	37
8966	37
8968	37
8969	37
8970	37
8971	37
8972	37
8974	37
8975	37
8977	37
8981	37
8982	37
8983	37
8985	37
8988	37
8989	37
8990	37
8995	37
8996	37
8999	37
9006	37
9007	37
9008	37
9016	37
9018	37
9026	37
9027	37
9028	37
9029	37
9031	37
9034	37
9035	37
9036	37
9037	37
9038	37
9041	37
9042	37
9044	37
9045	37
9048	37
9054	37
9056	37
9057	37
9058	36
9061	36
9062	36
9065	36
9069	36
9073	36
9078	36
9084	36
9085	36
9086	36
9094	36
9096	36
9099	36
9104	36
9107	36
9109	36
9111	36
9113	36
9114	36
9117	36
9119	36
9126	36
9127	36
9129	36
9134	36
9137	36
9139	36
9141	36
9142	36
9143	36
9146	36
9149	36
9150	36
9158	36
9160	36
9165	36
9170	36
9173	36
9174	36
9175	36
9182	36
9183	36
9185	36
9187	36
9188	36
9193	36
9194	36
9197	36
9198	36
9201	36
9202	36
9203	36
9204	36
9205	36
9207	36
9209	36
9213	36
9216	36
9234	36
9236	36
9238	36
9239	36
9240	36
9245	36
9248	36
9249	36
9250	36
9251	36
9258	36
9260	36
9264	36
9267	36
9271	36
9272	36
9277	36
9282	36
9284	36
9286	36
9288	36
9293	36
9296	36
9299	36
9302	36
9305	36
9307	36
9308	36
9309	36
9314	36
9317	36
9323	36
9331	36
9339	36
9348	36
9352	36
9354	36
9364	36
9366	36
9368	36
9371	36
9382	36
9384	36
9385	36
9386	36
9393	36
9394	36
9396	36
9397	36
9400	36
9401	36
9404	36
9406	36
9408	36
9410	36
9411	36
9412	36
9413	36
9414	36
9417	36
9419	36
9420	36
9421	36
9422	36
9423	36
9424	36
9426	36
9429	36
9430	36
9438	36
9443	36
9444	36
9446	36
9448	36
9455	36
9457	36
9459	36
9463	36
9464	36
9466	36
9467	36
9468	36
9473	36
9475	36
9476	36
9479	36
9482	36
9483	36
9486	36
9488	36
9489	36
9490	36
9491	36
9493	36
9502	36
9509	36
9514	36
9517	36
9519	36
9520	36
9524	36
9525	36
9526	36
9528	36
9529	36
9530	36
9531	36
9532	36
9533	36
9534	36
9535	36
9536	36
9537	36
9538	36
9540	36
9544	36
9545	36
9546	36
9547	36
9548	36
9549	36
9550	36
9552	36
9554	36
9555	36
9558	36
9559	36
9560	36
9568	35
9569	35
9571	35
9574	35
9575	35
9576	35
9577	35
9582	35
9584	35
9587	35
9589	35
9591	35
9593	35
9612	35
9614	35
9616	35
9622	35
9643	35
9649	35
9652	35
9659	35
9661	35
9663	35
9669	35
9672	35
9677	35
9678	35
9681	35
9684	35
9687	35
9692	35
9693	35
9694	35
9698	35
9699	35
9701	35
9702	35
9704	35
9707	35
9711	35
9712	35
9713	35
9714	35
9715	35
9718	35
9720	35
9721	35
9723	35
9724	35
9725	35
9727	35
9731	35
9737	35
9740	35
9741	35
9743	35
9746	35
9747	35
9748	35
9749	35
9750	35
9752	35
9753	35
9756	35
9760	35
9763	35
9766	35
9767	35
9768	35
9770	35
9771	35
9774	35
9779	35
9781	35
9782	35
9783	35
9784	35
9785	35
9786	35
9787	35
9788	35
9790	35
9796	35
9797	35
9798	35
9800	35
9807	35
9808	35
9811	35
9812	35
9814	35
9815	35
9817	35
9819	35
9820	35
9825	35
9826	35
9827	35
9828	35
9832	35
9834	35
9835	35
9836	35
9837	35
9841	35
9850	35
9853	35
9854	35
9861	35
9862	35
9863	35
9871	35
9876	35
9877	35
9878	35
9883	35
9884	35
9886	35
9887	35
9889	35
9892	35
9896	35
9897	35
9900	35
9901	35
9905	35
9906	35
9908	35
9909	35
9922	34
9924	34
9925	34
9927	34
9929	34
9936	34
9938	34
9940	34
9941	34
9952	34
9954	34
9955	34
9964	34
9965	34
9971	34
9972	34
9973	34
9976	34
9981	34
9983	34
9992	34
9993	34
9996	34
10003	34
10005	34
10006	34
10009	34
10011	34
10012	34
10015	34
10016	34
10021	34
10026	34
10033	34
10036	34
10040	34
10041	34
10042	34
10044	34
10045	34
10051	34
10052	34
10059	34
10060	34
10064	34
10066	34
10084	34
10089	34
10091	34
10092	34
10093	34
10094	34
10098	34
10106	34
10107	34
10109	34
10112	34
10113	34
10115	34
10116	34
10117	34
10118	34
10123	34
10124	34
10125	34
10128	34
10131	34
10132	34
10135	34
10136	34
10137	34
10138	34
10139	34
10144	34
10146	34
10147	34
10149	34
10150	34
10152	34
10154	34
10157	34
10160	34
10161	34
10163	34
10166	34
10167	34
10169	34
10170	34
10172	34
10176	34
10178	34
10190	34
10193	34
10194	34
10198	34
10203	34
10205	34
10206	34
10212	34
10213	34
10216	34
10217	34
10218	34
10229	34
10234	34
10240	34
10241	34
10242	34
10243	34
10247	34
10248	34
10250	34
10251	34
10252	34
10253	34
10255	34
10256	34
10257	34
10258	34
10259	34
10263	34
10264	34
10266	34
10268	34
10269	34
10270	34
10271	34
10273	34
10274	34
10275	34
10278	34
10280	34
10281	34
10282	34
10287	33
10288	33
10291	33
10292	33
10294	33
10296	33
10297	33
10298	33
10306	33
10309	33
10312	33
10317	33
10322	33
10325	33
10326	33
10328	33
10332	33
10333	33
10340	33
10341	33
10342	33
10346	33
10347	33
10348	33
10351	33
10355	33
10358	33
10359	33
10363	33
10366	33
10367	33
10368	33
10371	33
10374	33
10382	33
10385	33
10387	33
10388	33
10393	33
10395	33
10398	33
10400	33
10401	33
10411	33
10414	33
10415	33
10416	33
10417	33
10418	33
10419	33
10420	33
10423	33
10431	33
10432	33
10435	33
10439	33
10441	33
10443	33
10448	33
10454	33
10459	33
10462	33
10469	33
10470	33
10473	33
10475	33
10481	33
10483	33
10484	33
10488	33
10489	33
10490	33
10494	33
10500	33
10502	33
10503	33
10504	33
10505	33
10509	33
10511	33
10513	33
10514	33
10515	33
10519	33
10520	33
10521	33
10522	33
10525	33
10526	33
10531	33
10532	33
10534	33
10536	33
10537	33
10541	33
10543	33
10545	33
10546	33
10550	33
10555	33
10557	33
10562	33
10563	33
10564	33
10565	33
10567	33
10569	33
10570	33
10573	33
10578	33
10579	33
10580	33
10586	33
10587	33
10588	33
10589	33
10593	33
10596	33
10602	33
10603	33
10606	33
10607	33
10608	33
10615	33
10616	33
10619	33
10622	33
10625	33
10627	33
10628	33
10629	33
10639	33
10641	33
10645	33
10646	33
10647	33
10649	33
10652	33
10654	33
10657	33
10659	33
10660	33
10661	33
10662	33
10663	33
10664	33
10666	33
10670	33
10672	33
10673	33
10674	33
10676	33
10677	33
10678	33
10679	33
10680	33
10683	33
10685	33
10688	33
10690	33
10691	33
10693	33
10700	33
10701	33
10704	33
10707	32
10708	32
10710	32
10713	32
10717	32
10720	32
10721	32
10722	32
10725	32
10733	32
10735	32
10738	32
10739	32
10740	32
10744	32
10748	32
10751	32
10754	32
10760	32
10761	32
10765	32
10768	32
10774	32
10777	32
10779	32
10781	32
10782	32
10787	32
10793	32
10799	32
10801	32
10803	32
10805	32
10806	32
10809	32
10817	32
10821	32
10824	32
10825	32
10827	32
10830	32
10831	32
10836	32
10837	32
10838	32
10841	32
10842	32
10844	32
10845	32
10846	32
10848	32
10852	32
10860	32
10861	32
10863	32
10865	32
10869	32
10876	32
10877	32
10881	32
10883	32
10884	32
10890	32
10892	32
10899	32
10902	32
10909	32
10918	32
10919	32
10920	32
10924	32
10927	32
10932	32
10936	32
10938	32
10944	32
10947	32
10949	32
10950	32
10951	32
10955	32
10956	32
10957	32
10960	32
10966	32
10967	32
10971	32
10972	32
10975	32
10977	32
10989	32
10992	32
10996	32
10999	32
11003	32
11011	32
11012	32
11013	32
11015	32
11022	32
11023	32
11026	32
11028	32
11030	32
11031	32
11033	32
11042	32
11047	32
11049	32
11051	32
11053	32
11055	32
11057	32
11063	32
11065	32
11075	32
11078	32
11080	32
11082	32
11093	32
11095	32
11097	32
11098	32
11099	32
11100	32
11102	32
11105	32
11106	32
11114	32
11117	32
11120	32
11122	32
11125	32
11127	32
11128	32
11131	32
11133	32
11135	32
11137	32
11139	32
11144	32
11146	32
11147	32
11150	32
11151	32
11152	32
11153	32
11156	32
11158	32
11159	32
11160	32
11162	32
11165	32
11168	32
11170	32
11171	32
11173	32
11175	32
11176	32
11177	32
11178	32
11179	32
11183	32
11185	32
11186	32
11187	32
11190	32
11198	32
11203	32
11206	32
11208	32
11210	32
11215	32
11216	32
11222	32
11224	32
11227	32
11228	32
11230	32
11232	32
11233	32
11236	32
11238	32
11239	32
11241	32
11242	32
11244	32
11245	32
11248	32
11255	32
11256	32
11258	32
11259	32
11260	32
11268	32
11270	32
11277	32
11278	32
11283	32
11284	32
11287	32
11290	32
11294	32
11295	32
11298	32
11299	32
11303	32
11304	32
11307	32
11308	32
11309	32
11311	32
11312	32
11314	32
11316	32
11317	32
11318	32
11319	32
11320	32
11322	32
11327	32
11333	32
11335	32
11340	32
11341	32
11351	31
11354	31
11356	31
11357	31
11361	31
11362	31
11369	31
11370	31
11373	31
11374	31
11375	31
11385	31
11390	31
11397	31
11407	31
11408	31
11409	31
11410	31
11414	31
11415	31
11416	31
11423	31
11425	31
11428	31
11431	31
11435	31
11436	31
11439	31
11445	31
11449	31
11451	31
11452	31
11453	31
11464	31
11466	31
11469	31
11470	31
11471	31
11474	31
11479	31
11482	31
11483	31
11484	31
11486	31
11487	31
11488	31
11496	31
11497	31
11498	31
11502	31
11506	31
11510	31
11516	31
11517	31
11521	31
11522	31
11525	31
11526	31
11528	31
11532	31
11537	31
11539	31
11540	31
11541	31
11543	31
11545	31
11551	31
11555	31
11568	31
11569	31
11571	31
11577	31
11579	31
11580	31
11589	31
11593	31
11599	31
11600	31
11605	31
11606	31
11607	31
11611	31
11612	31
11613	31
11614	31
11617	31
11621	31
11624	31
11625	31
11626	31
11629	31
11631	31
11632	31
11634	31
11635	31
11638	31
11639	31
11640	31
11641	31
11642	31
11644	31
11645	31
11648	31
11654	31
11663	31
11665	31
11667	31
11668	31
11670	31
11676	31
11677	31
11678	31
11680	31
11681	31
11683	31
11689	31
11690	31
11691	31
11692	31
11694	31
11698	31
11699	31
11701	31
11702	31
11714	31
11716	31
11719	31
11721	31
11725	31
11726	31
11727	31
11728	31
11729	31
11730	31
11731	31
11733	31
11736	31
11745	31
11748	31
11749	31
11753	31
11754	31
11755	31
11757	31
11763	31
11767	31
11770	31
11777	31
11779	31
11780	31
11781	31
11782	31
11783	31
11785	31
11786	31
11789	31
11791	31
11792	31
11793	31
11794	31
11798	31
11800	31
11801	31
11802	31
11803	31
11804	31
11805	31
11807	31
11810	31
11811	31
11814	31
11815	31
11817	31
11818	31
11819	31
11820	31
11826	31
11829	31
11830	31
11832	31
11834	31
11837	31
11844	30
11846	30
11847	30
11851	30
11852	30
11856	30
11858	30
11859	30
11862	30
11869	30
11872	30
11874	30
11875	30
11876	30
11880	30
11883	30
11884	30
11887	30
11892	30
11893	30
11895	30
11898	30
11900	30
11901	30
11911	30
11914	30
11919	30
11920	30
11926	30
11928	30
11929	30
11932	30
11937	30
11941	30
11945	30
11954	30
11959	30
11960	30
11969	30
11974	30
11982	30
11983	30
11987	30
11989	30
11994	30
11996	30
11998	30
12002	30
12004	30
12006	30
12007	30
12015	30
12018	30
12020	30
12027	30
12029	30
12030	30
12031	30
12032	30
12034	30
12035	30
12043	30
12044	30
12045	30
12048	30
12050	30
12052	30
12053	30
12055	30
12062	30
12064	30
12065	30
12076	30
12077	30
12082	30
12087	30
12088	30
12089	30
12091	30
12093	30
12098	30
12099	30
12101	30
12109	30
12110	30
12112	30
12114	30
12115	30
12118	30
12122	30
12123	30
12125	30
12126	30
12128	30
12129	30
12134	30
12137	30
12139	30
12141	30
12142	30
12144	30
12147	30
12149	30
12150	30
12155	30
12156	30
12157	30
12160	30
12162	30
12168	30
12170	30
12172	30
12175	30
12178	30
12179	30
12184	30
12186	30
12187	30
12189	30
12191	30
12193	30
12194	30
12195	30
12197	30
12199	30
12200	30
12201	30
12202	30
12203	30
12210	30
12215	30
12219	30
12221	30
12225	30
12228	30
12229	30
12230	30
12231	30
12232	30
12233	30
12234	30
12236	30
12238	30
12239	30
12244	30
12245	30
12246	30
12250	30
12251	30
12253	30
12255	30
12256	30
12259	30
12261	30
12264	30
12265	30
12269	30
12270	30
12272	30
12275	30
12279	30
12281	30
12282	30
12283	30
12285	30
12288	30
12289	30
12291	30
12292	30
12293	30
12295	30
12296	30
12297	30
12298	30
12299	30
12302	30
12305	30
12306	30
12307	30
12308	30
12309	30
12311	30
12312	30
12313	30
12314	30
12315	30
12316	30
12317	30
12320	30
12324	30
12329	30
12330	30
12331	30
12332	30
12333	30
12334	30
12336	30
12337	30
12339	30
12344	30
12350	30
12355	30
12356	30
12357	30
12359	30
12361	30
12362	30
12364	30
12366	30
12367	30
12370	30
12384	29
12389	29
12397	29
12401	29
12410	29
12412	29
12415	29
12417	29
12426	29
12431	29
12433	29
12442	29
12445	29
12454	29
12455	29
12456	29
12457	29
12460	29
12463	29
12464	29
12465	29
12472	29
12473	29
12476	29
12477	29
12482	29
12487	29
12489	29
12491	29
12493	29
12494	29
12495	29
12504	29
12508	29
12509	29
12518	29
12521	29
12530	29
12535	29
12537	29
12539	29
12543	29
12547	29
12557	29
12558	29
12561	29
12564	29
12574	29
12575	29
12577	29
12580	29
12582	29
12583	29
12584	29
12586	29
12588	29
12589	29
12595	29
12596	29
12599	29
12600	29
12610	29
12613	29
12620	29
12621	29
12626	29
12637	29
12638	29
12643	29
12645	29
12651	29
12652	29
12658	29
12664	29
12668	29
12670	29
12674	29
12676	29
12677	29
12678	29
12681	29
12682	29
12686	29
12688	29
12690	29
12691	29
12692	29
12694	29
12695	29
12696	29
12699	29
12704	29
12705	29
12706	29
12708	29
12709	29
12710	29
12715	29
12718	29
12720	29
12721	29
12722	29
12724	29
12726	29
12727	29
12728	29
12729	29
12730	29
12731	29
12739	29
12740	29
12741	29
12742	29
12743	29
12749	29
12750	29
12752	29
12754	29
12755	29
12757	29
12759	29
12760	29
12761	29
12762	29
12763	29
12766	29
12768	29
12769	29
12770	29
12772	29
12773	29
12776	29
12777	29
12781	29
12782	29
12791	29
12792	29
12795	29
12797	29
12798	29
12801	29
12803	29
12804	29
12808	29
12814	29
12815	29
12819	29
12825	29
12826	29
12827	29
12828	29
12830	29
12831	29
12833	29
12835	29
12836	29
12837	29
12838	29
12840	29
12841	29
12842	29
12844	29
12846	29
12856	29
12861	29
12862	29
12867	29
12868	29
12876	29
12878	29
12879	29
12880	29
12884	29
12885	29
12886	29
12888	29
12890	29
12891	29
12892	29
12893	29
12895	29
12896	29
12897	29
12898	29
12902	29
12904	29
12906	29
12908	29
12909	29
12910	29
12912	29
12915	29
12923	29
12925	29
12927	29
12929	29
12932	29
12933	29
12934	29
12936	29
12937	29
12940	29
12942	29
12946	29
12958	28
12961	28
12966	28
12970	28
12975	28
12978	28
12980	28
12988	28
12989	28
12990	28
12994	28
12998	28
13001	28
13002	28
13006	28
13009	28
13013	28
13017	28
13019	28
13023	28
13024	28
13025	28
13028	28
13029	28
13033	28
13042	28
13046	28
13049	28
13050	28
13052	28
13053	28
13057	28
13058	28
13061	28
13063	28
13064	28
13069	28
13077	28
13095	28
13096	28
13100	28
13101	28
13102	28
13107	28
13108	28
13121	28
13124	28
13126	28
13128	28
13130	28
13131	28
13134	28
13139	28
13146	28
13151	28
13153	28
13159	28
13163	28
13164	28
13173	28
13175	28
13182	28
13185	28
13186	28
13187	28
13188	28
13189	28
13195	28
13200	28
13222	28
13224	28
13231	28
13233	28
13236	28
13240	28
13242	28
13243	28
13245	28
13246	28
13251	28
13255	28
13265	28
13272	28
13279	28
13280	28
13283	28
13286	28
13288	28
13290	28
13291	28
13296	28
13298	28
13306	28
13307	28
13312	28
13314	28
13315	28
13317	28
13324	28
13328	28
13335	28
13341	28
13342	28
13348	28
13354	28
13357	28
13359	28
13364	28
13365	28
13366	28
13374	28
13375	28
13381	28
13387	28
13395	28
13398	28
13402	28
13403	28
13419	28
13421	28
13422	28
13424	28
13427	28
13428	28
13430	28
13435	28
13437	28
13449	28
13450	28
13452	28
13458	28
13459	28
13463	28
13464	28
13466	28
13468	28
13469	28
13471	28
13472	28
13479	28
13480	28
13485	28
13486	28
13495	28
13498	28
13502	28
13504	28
13505	28
13509	28
13518	28
13521	28
13522	28
13523	28
13524	28
13525	28
13526	28
13538	28
13539	28
13545	28
13547	28
13548	28
13550	28
13551	28
13552	28
13553	28
13554	28
13557	28
13558	28
13560	28
13563	28
13567	28
13571	28
13572	28
13575	28
13587	28
13589	28
13591	28
13593	28
13594	28
13595	28
13596	28
13597	28
13598	28
13602	28
13603	28
13605	28
13606	28
13607	28
13609	28
13610	28
13613	28
13615	28
13616	28
13620	28
13623	28
13625	28
13628	28
13629	28
13631	28
13632	28
13633	28
13634	28
13638	28
13639	28
13647	28
13648	28
13649	28
13653	28
13655	28
13657	28
13660	28
13661	28
13663	28
13664	28
13668	28
13670	28
13672	28
13688	28
13690	28
13691	28
13692	28
13693	28
13695	28
13696	28
13697	28
13700	28
13701	28
13704	28
13708	28
13709	28
13710	28
13714	28
13715	28
13717	28
13718	28
13722	28
13726	28
13732	28
13736	28
13737	28
13743	28
13752	28
13753	28
13754	28
13755	28
13756	28
13758	28
13759	28
13760	28
13761	28
13763	28
13764	28
13765	28
13767	28
13769	28
13770	28
13772	28
13778	28
13781	28
13782	28
13783	28
13784	28
13785	28
13789	28
13793	28
13794	28
13795	28
13798	28
13799	28
13801	28
13802	28
13803	28
13805	28
13808	28
13809	28
13810	28
13811	28
13814	28
13816	28
13821	28
13822	28
13823	28
13824	28
13826	28
13829	28
13833	27
13834	27
13849	27
13854	27
13856	27
13862	27
13864	27
13871	27
13879	27
13880	27
13882	27
13884	27
13886	27
13887	27
13889	27
13894	27
13895	27
13897	27
13898	27
13902	27
13905	27
13912	27
13914	27
13917	27
13922	27
13923	27
13926	27
13939	27
13948	27
13949	27
13951	27
13953	27
13958	27
13966	27
13967	27
13970	27
13973	27
13977	27
13978	27
13980	27
13982	27
13986	27
13987	27
13988	27
13989	27
14003	27
14010	27
14011	27
14012	27
14013	27
14014	27
14020	27
14021	27
14024	27
14027	27
14035	27
14041	27
14043	27
14044	27
14050	27
14053	27
14058	27
14059	27
14064	27
14065	27
14074	27
14077	27
14078	27
14084	27
14086	27
14095	27
14099	27
14109	27
14111	27
14112	27
14113	27
14117	27
14118	27
14121	27
14123	27
14128	27
14129	27
14133	27
14135	27
14136	27
14137	27
14140	27
14143	27
14145	27
14146	27
14149	27
14150	27
14152	27
14153	27
14155	27
14157	27
14163	27
14164	27
14166	27
14167	27
14169	27
14171	27
14173	27
14176	27
14177	27
14178	27
14179	27
14182	27
14183	27
14186	27
14191	27
14192	27
14195	27
14199	27
14201	27
14206	27
14212	27
14218	27
14219	27
14220	27
14223	27
14224	27
14226	27
14229	27
14237	27
14238	27
14243	27
14244	27
14246	27
14249	27
14250	27
14251	27
14253	27
14255	27
14258	27
14261	27
14262	27
14264	27
14265	27
14268	27
14273	27
14277	27
14279	27
14280	27
14283	27
14284	27
14289	27
14300	27
14304	27
14308	27
14315	27
14316	27
14318	27
14321	27
14325	27
14327	27
14329	27
14330	27
14336	27
14340	27
14351	27
14356	27
14365	27
14371	27
14375	27
14376	27
14377	27
14378	27
14387	27
14388	27
14389	27
14390	27
14391	27
14399	27
14402	27
14404	27
14407	27
14408	27
14409	27
14415	27
14417	27
14418	27
14419	27
14420	27
14421	27
14426	27
14429	27
14439	27
14441	27
14442	27
14443	27
14444	27
14452	27
14453	27
14454	27
14455	27
14458	27
14459	27
14460	27
14462	27
14463	27
14471	27
14473	27
14477	27
14482	27
14483	27
14485	27
14487	27
14488	27
14489	27
14492	27
14495	26
14499	26
14504	26
14505	26
14506	26
14514	26
14516	26
14519	26
14520	26
14521	26
14524	26
14525	26
14526	26
14529	26
14534	26
14538	26
14542	26
14546	26
14554	26
14555	26
14569	26
14573	26
14588	26
14592	26
14601	26
14603	26
14610	26
14616	26
14618	26
14619	26
14621	26
14623	26
14646	26
14647	26
14654	26
14656	26
14658	26
14662	26
14666	26
14684	26
14690	26
14693	26
14702	26
14710	26
14712	26
14722	26
14725	26
14730	26
14733	26
14735	26
14737	26
14739	26
14741	26
14742	26
14743	26
14751	26
14755	26
14760	26
14763	26
14764	26
14773	26
14777	26
14781	26
14790	26
14793	26
14796	26
14799	26
14800	26
14802	26
14803	26
14810	26
14813	26
14815	26
14817	26
14823	26
14825	26
14831	26
14832	26
14838	26
14840	26
14841	26
14842	26
14844	26
14847	26
14848	26
14850	26
14851	26
14853	26
14855	26
14856	26
14858	26
14863	26
14865	26
14870	26
14873	26
14875	26
14876	26
14879	26
14883	26
14887	26
14889	26
14891	26
14894	26
14895	26
14897	26
14899	26
14901	26
14906	26
14907	26
14909	26
14911	26
14912	26
14914	26
14915	26
14917	26
14919	26
14923	26
14926	26
14928	26
14931	26
14932	26
14933	26
14939	26
14940	26
14943	26
14946	26
14947	26
14953	26
14955	26
14958	26
14959	26
14964	26
14965	26
14966	26
14968	26
14977	26
14978	26
14980	26
14981	26
14985	26
14994	26
14995	26
14996	26
14998	26
15001	26
15008	26
15011	26
15012	26
15014	26
15019	26
15023	26
15026	26
15028	26
15029	26
15031	26
15032	26
15043	26
15046	26
15050	26
15055	26
15061	26
15062	26
15064	26
15065	26
15066	26
15069	26
15070	26
15071	26
15075	26
15077	26
15080	26
15082	26
15083	26
15085	26
15092	26
15098	26
15100	26
15101	26
15102	26
15104	26
15106	26
15117	26
15119	26
15121	26
15123	26
15126	26
15127	26
15138	26
15140	26
15141	26
15145	26
15152	26
15153	26
15155	26
15156	26
15157	26
15163	26
15164	26
15165	26
15166	26
15169	26
15171	26
15173	26
15176	26
15181	26
15182	26
15187	26
15188	26
15190	26
15195	26
15201	26
15202	26
15205	26
15206	26
15209	26
15221	26
15222	26
15224	25
15232	25
15239	25
15243	25
15247	25
15248	25
15249	25
15250	25
15252	25
15255	25
15258	25
15267	25
15268	25
15269	25
15270	25
15272	25
15275	25
15276	25
15278	25
15285	25
15291	25
15299	25
15301	25
15305	25
15306	25
15310	25
15320	25
15324	25
15326	25
15329	25
15330	25
15331	25
15336	25
15338	25
15340	25
15343	25
15347	25
15353	25
15355	25
15368	25
15370	25
15371	25
15374	25
15375	25
15378	25
15383	25
15384	25
15389	25
15390	25
15393	25
15398	25
15399	25
15402	25
15405	25
15409	25
15412	25
15415	25
15419	25
15420	25
15421	25
15431	25
15439	25
15444	25
15453	25
15460	25
15468	25
15471	25
15475	25
15476	25
15481	25
15483	25
15487	25
15490	25
15495	25
15496	25
15502	25
15506	25
15509	25
15513	25
15519	25
15520	25
15524	25
15525	25
15531	25
15533	25
15537	25
15538	25
15541	25
15543	25
15544	25
15551	25
15553	25
15554	25
15562	25
15563	25
15565	25
15568	25
15569	25
15571	25
15572	25
15574	25
15586	25
15588	25
15589	25
15591	25
15593	25
15595	25
15597	25
15608	25
15609	25
15612	25
15613	25
15614	25
15616	25
15621	25
15623	25
15624	25
15625	25
15630	25
15633	25
15635	25
15637	25
15639	25
15640	25
15642	25
15643	25
15644	25
15648	25
15649	25
15650	25
15651	25
15654	25
15655	25
15656	25
15657	25
15658	25
15659	25
15661	25
15664	25
15665	25
15669	25
15675	25
15676	25
15680	25
15689	25
15693	25
15697	25
15698	25
15700	25
15704	25
15706	25
15708	25
15709	25
15715	25
15719	25
15725	25
15728	25
15729	25
15731	25
15732	25
15740	25
15741	25
15752	25
15758	25
15765	25
15769	25
15774	25
15775	25
15778	25
15780	25
15783	25
15785	25
15786	25
15788	25
15794	25
15797	25
15799	25
15803	25
15807	25
15810	25
15812	25
15813	25
15815	25
15816	25
15817	25
15818	25
15820	25
15821	25
15831	25
15832	25
15836	25
15837	25
15838	25
15839	25
15840	25
15841	25
15842	25
15846	25
15847	25
15849	25
15850	25
15852	25
15857	25
15858	25
15860	25
15861	25
15862	25
15864	25
15870	25
15871	25
15873	25
15874	25
15875	25
15877	25
15882	25
15883	25
15884	25
15885	25
15888	25
15889	25
15890	25
15891	25
15893	25
15901	25
15902	25
15906	25
15907	25
15909	25
15910	25
15913	25
15914	25
15916	25
15923	25
15927	25
15932	25
15938	25
15939	25
15940	25
15942	25
15943	25
15944	25
15945	25
15946	25
15948	25
15953	25
15955	25
15957	25
15958	25
15962	25
15965	25
15968	25
15970	25
15980	24
15983	24
15985	24
15986	24
15990	24
15993	24
15995	24
15997	24
16010	24
16025	24
16028	24
16036	24
16038	24
16039	24
16040	24
16041	24
16046	24
16049	24
16052	24
16060	24
16064	24
16065	24
16068	24
16069	24
16071	24
16072	24
16081	24
16083	24
16086	24
16087	24
16091	24
16092	24
16093	24
16099	24
16100	24
16102	24
16107	24
16108	24
16111	24
16112	24
16113	24
16115	24
16119	24
16121	24
16124	24
16128	24
16130	24
16138	24
16139	24
16149	24
16151	24
16157	24
16159	24
16160	24
16171	24
16174	24
16180	24
16185	24
16188	24
16195	24
16196	24
16200	24
16202	24
16204	24
16210	24
16217	24
16221	24
16223	24
16225	24
16227	24
16228	24
16231	24
16233	24
16235	24
16241	24
16244	24
16245	24
16248	24
16255	24
16259	24
16260	24
16270	24
16272	24
16276	24
16277	24
16288	24
16294	24
16307	24
16308	24
16311	24
16313	24
16317	24
16319	24
16323	24
16325	24
16329	24
16335	24
16337	24
16342	24
16344	24
16345	24
16346	24
16348	24
16353	24
16354	24
16357	24
16358	24
16359	24
16360	24
16362	24
16364	24
16377	24
16378	24
16382	24
16383	24
16384	24
16391	24
16394	24
16403	24
16406	24
16409	24
16410	24
16412	24
16413	24
16421	24
16430	24
16431	24
16436	24
16437	24
16441	24
16446	24
16452	24
16453	24
16454	24
16456	24
16460	24
16462	24
16465	24
16466	24
16468	24
16469	24
16476	24
16483	24
16486	24
16488	24
16491	24
16493	24
16500	24
16502	24
16513	24
16515	24
16518	24
16520	24
16522	24
16523	24
16530	24
16537	24
16538	24
16540	24
16541	24
16549	24
16552	24
16557	24
16565	24
16568	24
16570	24
16576	24
16581	24
16587	24
16590	24
16604	24
16606	24
16615	24
16623	24
16626	24
16635	24
16636	24
16637	24
16638	24
16640	24
16644	24
16646	24
16647	24
16649	24
16650	24
16651	24
16654	24
16664	24
16672	24
16674	24
16677	24
16679	24
16680	24
16683	24
16692	24
16699	24
16701	24
16702	24
16707	24
16708	24
16710	24
16713	24
16719	24
16721	24
16722	24
16723	24
16727	24
16731	24
16732	24
16733	24
16735	24
16739	24
16742	24
16743	24
16745	24
16747	24
16748	24
16749	24
16750	24
16752	24
16753	24
16754	24
16756	24
16757	24
16761	24
16765	24
16768	24
16769	24
16770	24
16772	24
16773	24
16775	24
16777	24
16778	24
16780	24
16781	24
16783	24
16784	24
16785	24
16788	24
16792	24
16793	24
16800	24
16801	24
16803	24
16809	24
16813	24
16817	24
16818	24
16819	24
16820	24
16826	24
16828	24
16834	24
16835	24
16836	24
16838	24
16841	24
16843	24
16847	24
16848	24
16849	24
16850	24
16851	24
16852	24
16854	24
16857	24
16858	24
16859	24
16862	24
16863	24
16864	24
16866	24
16870	24
16873	24
16879	24
16893	24
16902	24
16905	24
16909	24
16910	24
16912	24
16913	24
16914	24
16919	24
16921	24
16922	24
16924	24
16930	24
16932	24
16934	24
16939	24
16941	24
16943	24
16945	24
16948	24
16952	24
16957	24
16959	24
16961	24
16962	24
16964	24
16965	24
16970	24
16972	24
16978	24
16980	24
16983	24
16984	24
16985	24
16987	24
16989	24
16996	24
16997	24
17002	24
17007	24
17013	24
17015	24
17016	24
17019	24
17021	24
17022	24
17033	24
17036	24
17039	24
17041	24
17042	24
17043	24
17048	24
17049	24
17051	24
17056	24
17057	24
17063	24
17064	24
17065	24
17066	24
17070	24
17071	24
17072	24
17074	24
17075	24
17076	24
17078	24
17085	24
17086	24
17087	24
17089	24
17090	24
17091	24
17092	24
17093	24
17095	24
17096	24
17099	24
17100	24
17102	24
17104	24
17105	24
17107	24
17108	24
17110	24
17115	24
17117	24
17121	24
17124	24
17128	24
17129	24
17131	24
17138	24
17139	24
17142	24
17148	24
17150	24
17151	24
17156	24
17158	24
17159	24
17164	24
17165	24
17166	24
17170	24
17171	24
17173	24
17177	24
17179	24
17181	24
17183	24
17184	24
17185	24
17186	23
17191	23
17197	23
17204	23
17211	23
17215	23
17218	23
17222	23
17228	23
17229	23
17231	23
17233	23
17235	23
17245	23
17247	23
17255	23
17256	23
17262	23
17263	23
17269	23
17274	23
17278	23
17279	23
17280	23
17281	23
17284	23
17294	23
17297	23
17300	23
17303	23
17304	23
17305	23
17311	23
17322	23
17327	23
17328	23
17338	23
17339	23
17343	23
17348	23
17349	23
17353	23
17356	23
17359	23
17361	23
17362	23
17365	23
17366	23
17373	23
17381	23
17382	23
17383	23
17385	23
17396	23
17400	23
17404	23
17407	23
17408	23
17411	23
17412	23
17418	23
17421	23
17422	23
17426	23
17427	23
17432	23
17433	23
17438	23
17440	23
17447	23
17448	23
17457	23
17458	23
17466	23
17467	23
17470	23
17473	23
17476	23
17481	23
17483	23
17488	23
17489	23
17490	23
17493	23
17494	23
17495	23
17503	23
17504	23
17510	23
17512	23
17522	23
17524	23
17538	23
17543	23
17547	23
17550	23
17551	23
17554	23
17561	23
17565	23
17566	23
17568	23
17572	23
17574	23
17579	23
17580	23
17582	23
17584	23
17587	23
17589	23
17591	23
17599	23
17606	23
17608	23
17616	23
17623	23
17625	23
17627	23
17628	23
17633	23
17634	23
17638	23
17640	23
17641	23
17642	23
17643	23
17644	23
17645	23
17646	23
17647	23
17649	23
17656	23
17657	23
17659	23
17660	23
17663	23
17664	23
17665	23
17672	23
17673	23
17674	23
17676	23
17678	23
17680	23
17684	23
17685	23
17686	23
17687	23
17691	23
17692	23
17697	23
17698	23
17699	23
17700	23
17702	23
17704	23
17711	23
17715	23
17716	23
17721	23
17723	23
17728	23
17732	23
17734	23
17742	23
17746	23
17750	23
17752	23
17753	23
17754	23
17756	23
17757	23
17758	23
17761	23
17762	23
17767	23
17768	23
17771	23
17774	23
17775	23
17776	23
17779	23
17784	23
17786	23
17788	23
17791	23
17793	23
17794	23
17798	23
17800	23
17802	23
17803	23
17805	23
17806	23
17816	23
17819	23
17827	23
17828	23
17830	23
17831	23
17834	23
17835	23
17836	23
17838	23
17840	23
17842	23
17843	23
17846	23
17850	23
17853	23
17854	23
17858	23
17861	23
17862	23
17865	23
17867	23
17868	23
17869	23
17870	23
17871	23
17875	23
17880	23
17881	23
17882	23
17883	23
17887	23
17888	23
17893	23
17896	23
17897	23
17898	23
17899	23
17900	23
17901	23
17905	23
17908	23
17910	23
17911	23
17912	23
17916	23
17919	23
17924	23
17925	23
17928	23
17930	23
17932	23
17933	23
17936	23
17937	23
17938	23
17945	23
17954	23
17955	23
17956	23
17959	23
17961	23
17968	23
17970	23
17974	23
17976	23
17984	23
17986	23
17992	23
17994	23
17998	23
18000	23
18002	23
18007	23
18008	23
18011	23
18013	23
18023	23
18029	23
18034	23
18036	23
18038	23
18039	23
18041	23
18042	23
18043	23
18051	23
18053	23
18059	23
18060	23
18064	23
18066	23
18078	23
18079	23
18080	23
18081	23
18082	23
18086	23
18087	23
18088	23
18089	23
18093	23
18095	23
18099	22
18104	22
18105	22
18107	22
18121	22
18123	22
18143	22
18146	22
18147	22
18150	22
18152	22
18154	22
18156	22
18161	22
18164	22
18166	22
18171	22
18182	22
18184	22
18186	22
18188	22
18189	22
18190	22
18193	22
18201	22
18203	22
18205	22
18211	22
18214	22
18218	22
18222	22
18225	22
18227	22
18230	22
18232	22
18239	22
18246	22
18248	22
18256	22
18258	22
18260	22
18265	22
18268	22
18269	22
18270	22
18284	22
18290	22
18293	22
18294	22
18297	22
18304	22
18306	22
18309	22
18318	22
18329	22
18331	22
18337	22
18350	22
18351	22
18353	22
18355	22
18358	22
18367	22
18370	22
18371	22
18372	22
18376	22
18378	22
18389	22
18390	22
18404	22
18407	22
18414	22
18416	22
18419	22
18420	22
18428	22
18431	22
18439	22
18447	22
18449	22
18461	22
18464	22
18467	22
18469	22
18470	22
18474	22
18479	22
18480	22
18484	22
18485	22
18487	22
18488	22
18491	22
18504	22
18509	22
18514	22
18516	22
18519	22
18520	22
18521	22
18522	22
18524	22
18525	22
18527	22
18528	22
18532	22
18551	22
18556	22
18561	22
18562	22
18574	22
18576	22
18577	22
18579	22
18581	22
18582	22
18584	22
18585	22
18588	22
18589	22
18594	22
18597	22
18598	22
18600	22
18601	22
18603	22
18608	22
18610	22
18612	22
18613	22
18614	22
18617	22
18622	22
18625	22
18627	22
18628	22
18629	22
18630	22
18634	22
18635	22
18637	22
18642	22
18643	22
18647	22
18653	22
18655	22
18659	22
18660	22
18662	22
18663	22
18667	22
18670	22
18678	22
18679	22
18681	22
18682	22
18684	22
18685	22
18687	22
18688	22
18689	22
18690	22
18692	22
18699	22
18702	22
18703	22
18704	22
18705	22
18708	22
18709	22
18714	22
18715	22
18722	22
18725	22
18747	22
18749	22
18750	22
18751	22
18753	22
18755	22
18756	22
18758	22
18759	22
18760	22
18763	22
18766	22
18767	22
18770	22
18774	22
18777	22
18779	22
18781	22
18782	22
18784	22
18787	22
18788	22
18792	22
18793	22
18794	22
18796	22
18797	22
18802	22
18804	22
18805	22
18808	22
18816	22
18817	22
18821	22
18823	22
18824	22
18826	22
18829	22
18831	22
18834	22
18839	22
18840	22
18841	22
18842	22
18843	22
18844	22
18845	22
18846	22
18848	22
18849	22
18850	22
18857	22
18861	22
18862	22
18864	22
18865	22
18872	22
18873	22
18874	22
18875	22
18876	22
18882	22
18886	22
18890	22
18892	22
18893	22
18898	22
18900	22
18901	22
18903	22
18912	22
18915	22
18916	22
18928	22
18930	22
18932	22
18939	22
18940	22
18944	22
18949	22
18960	22
18962	22
18964	22
18965	22
18969	22
18971	22
18975	22
18976	22
18979	22
18980	22
18985	22
18987	22
18989	22
18994	22
18997	22
18999	22
19001	22
19004	22
19005	22
19007	22
19008	22
19010	22
19016	22
19018	22
19019	22
19020	22
19025	22
19031	22
19033	22
19036	22
19037	22
19042	22
19046	22
19047	22
19051	22
19055	22
19056	22
19057	22
19058	22
19059	22
19060	22
19064	22
19072	22
19074	22
19077	22
19078	22
19079	22
19081	22
19082	22
19083	22
19084	22
19087	22
19089	22
19091	22
19092	22
19096	22
19100	22
19103	22
19105	22
19115	21
19130	21
19135	21
19136	21
19137	21
19140	21
19145	21
19152	21
19153	21
19157	21
19158	21
19160	21
19162	21
19166	21
19167	21
19173	21
19176	21
19177	21
19186	21
19187	21
19196	21
19202	21
19209	21
19212	21
19213	21
19216	21
19217	21
19223	21
19227	21
19230	21
19231	21
19234	21
19235	21
19238	21
19242	21
19246	21
19254	21
19258	21
19259	21
19272	21
19274	21
19280	21
19281	21
19283	21
19285	21
19301	21
19311	21
19313	21
19315	21
19318	21
19319	21
19325	21
19328	21
19337	21
19343	21
19346	21
19347	21
19348	21
19355	21
19356	21
19357	21
19370	21
19376	21
19378	21
19385	21
19387	21
19392	21
19405	21
19409	21
19411	21
19413	21
19414	21
19421	21
19422	21
19427	21
19428	21
19433	21
19438	21
19439	21
19440	21
19442	21
19444	21
19449	21
19450	21
19452	21
19455	21
19459	21
19460	21
19463	21
19465	21
19466	21
19468	21
19472	21
19473	21
19474	21
19483	21
19486	21
19497	21
19498	21
19507	21
19508	21
19509	21
19512	21
19515	21
19521	21
19525	21
19530	21
19535	21
19538	21
19541	21
19546	21
19555	21
19556	21
19558	21
19560	21
19561	21
19562	21
19565	21
19566	21
19572	21
19575	21
19580	21
19584	21
19586	21
19590	21
19593	21
19598	21
19602	21
19604	21
19605	21
19607	21
19608	21
19609	21
19611	21
19612	21
19614	21
19616	21
19617	21
19618	21
19622	21
19624	21
19628	21
19632	21
19633	21
19636	21
19639	21
19640	21
19641	21
19642	21
19644	21
19647	21
19654	21
19656	21
19657	21
19658	21
19659	21
19661	21
19663	21
19664	21
19665	21
19669	21
19673	21
19675	21
19677	21
19680	21
19684	21
19686	21
19687	21
19688	21
19692	21
19693	21
19698	21
19699	21
19701	21
19702	21
19704	21
19710	21
19715	21
19716	21
19717	21
19719	21
19723	21
19726	21
19727	21
19730	21
19731	21
19735	21
19736	21
19743	21
19744	21
19749	21
19750	21
19751	21
19752	21
19753	21
19757	21
19761	21
19768	21
19770	21
19774	21
19775	21
19777	21
19778	21
19781	21
19782	21
19783	21
19785	21
19791	21
19793	21
19794	21
19802	21
19804	21
19808	21
19809	21
19811	21
19812	21
19817	21
19818	21
19824	21
19826	21
19828	21
19829	21
19835	21
19836	21
19840	21
19842	21
19844	21
19845	21
19847	21
19848	21
19850	21
19852	21
19854	21
19855	21
19856	21
19859	21
19860	21
19861	21
19862	21
19863	21
19866	21
19867	21
19876	21
19879	21
19881	21
19882	21
19883	21
19884	21
19887	21
19888	21
19892	21
19896	21
19898	21
19899	21
19902	21
19903	21
19904	21
19905	21
19906	21
19907	21
19908	21
19909	21
19915	21
19916	21
19917	21
19919	21
19920	21
19921	21
19926	21
19931	21
19939	21
19940	21
19950	21
19959	21
19960	21
19961	21
19969	21
19970	21
19971	21
19972	21
19973	21
19978	21
19982	21
19988	21
19995	21
19996	21
19997	21
20000	21
20004	21
20009	21
20015	21
20016	21
20017	21
20023	21
20026	21
20038	21
20048	21
20054	21
20057	21
20061	21
20064	21
20065	21
20066	21
20067	21
20068	21
20073	21
20078	21
20086	21
20087	21
20089	21
20090	21
20092	21
20094	21
20095	21
20097	21
20098	21
20100	21
20101	21
20103	21
20105	21
20106	21
20108	21
20112	21
20113	21
20117	21
20118	21
20121	21
20122	21
20124	21
20125	21
20128	21
20131	21
20132	21
20133	21
20135	21
20139	21
20141	21
20143	21
20144	21
20145	21
20149	21
20152	21
20154	21
20160	21
20164	21
20167	21
20168	21
20171	21
20172	21
20177	21
20178	21
20179	21
20184	21
20185	21
20187	21
20188	21
20193	21
20195	21
20199	21
20201	21
20202	21
20204	21
20205	21
20214	21
20216	21
20221	21
20222	21
20223	21
20224	21
20226	21
20227	21
20228	21
20232	21
20233	21
20241	21
20243	21
20244	21
20247	21
20249	21
20255	21
20257	21
20266	21
20272	21
20273	21
20276	21
20281	20
20285	20
20287	20
20291	20
20292	20
20295	20
20301	20
20302	20
20305	20
20308	20
20311	20
20315	20
20318	20
20320	20
20324	20
20326	20
20327	20
20328	20
20329	20
20333	20
20334	20
20335	20
20336	20
20341	20
20344	20
20350	20
20353	20
20356	20
20360	20
20363	20
20381	20
20390	20
20393	20
20396	20
20398	20
20399	20
20409	20
20421	20
20423	20
20429	20
20433	20
20434	20
20438	20
20444	20
20447	20
20451	20
20458	20
20460	20
20461	20
20462	20
20464	20
20470	20
20472	20
20479	20
20489	20
20491	20
20493	20
20499	20
20507	20
20508	20
20510	20
20514	20
20519	20
20524	20
20530	20
20532	20
20536	20
20539	20
20543	20
20544	20
20546	20
20547	20
20548	20
20560	20
20567	20
20569	20
20570	20
20576	20
20578	20
20584	20
20585	20
20589	20
20590	20
20595	20
20603	20
20604	20
20607	20
20610	20
20612	20
20615	20
20617	20
20626	20
20632	20
20634	20
20637	20
20639	20
20652	20
20653	20
20659	20
20662	20
20663	20
20668	20
20670	20
20672	20
20679	20
20683	20
20691	20
20694	20
20700	20
20701	20
20709	20
20710	20
20711	20
20713	20
20714	20
20726	20
20727	20
20731	20
20733	20
20734	20
20735	20
20745	20
20757	20
20759	20
20761	20
20766	20
20767	20
20768	20
20770	20
20772	20
20773	20
20775	20
20781	20
20790	20
20792	20
20793	20
20800	20
20803	20
20806	20
20811	20
20815	20
20816	20
20829	20
20830	20
20835	20
20840	20
20846	20
20847	20
20850	20
20851	20
20859	20
20864	20
20867	20
20878	20
20881	20
20884	20
20894	20
20901	20
20904	20
20905	20
20911	20
20912	20
20924	20
20933	20
20936	20
20938	20
20939	20
20941	20
20946	20
20951	20
20955	20
20958	20
20962	20
20974	20
20975	20
20977	20
20979	20
20985	20
20988	20
20994	20
20995	20
20997	20
21001	20
21002	20
21004	20
21005	20
21007	20
21016	20
21017	20
21026	20
21028	20
21033	20
21036	20
21037	20
21050	20
21051	20
21058	20
21067	20
21070	20
21071	20
21075	20
21077	20
21078	20
21080	20
21083	20
21092	20
21094	20
21104	20
21107	20
21109	20
21112	20
21113	20
21115	20
21116	20
21119	20
21121	20
21128	20
21139	20
21140	20
21142	20
21147	20
21151	20
21152	20
21166	20
21167	20
21168	20
21170	20
21172	20
21174	20
21179	20
21180	20
21183	20
21185	20
21188	20
21194	20
21198	20
21199	20
21203	20
21212	20
21216	20
21219	20
21227	20
21229	20
21232	20
21233	20
21235	20
21239	20
21243	20
21250	20
21254	20
21258	20
21262	20
21264	20
21268	20
21272	20
21280	20
21281	20
21289	20
21290	20
21293	20
21294	20
21298	20
21300	20
21308	20
21311	20
21320	20
21321	20
21324	20
21328	20
21332	20
21333	20
21337	20
21340	20
21343	20
21347	20
21356	20
21362	20
21363	20
21365	20
21366	20
21368	20
21372	20
21373	20
21374	20
21375	20
21376	20
21377	20
21383	20
21384	20
21385	20
21386	20
21387	20
21389	20
21390	20
21395	20
21397	20
21398	20
21400	20
21401	20
21402	20
21403	20
21405	20
21406	20
21408	20
21414	20
21415	20
21419	20
21420	20
21426	20
21428	20
21429	20
21432	20
21437	20
21440	20
21443	20
21445	20
21447	20
21449	20
21451	20
21454	20
21455	20
21457	20
21461	20
21466	20
21467	20
21469	20
21475	20
21478	20
21479	20
21480	20
21482	20
21483	20
21485	20
21487	20
21489	20
21491	20
21492	20
21493	20
21497	20
21501	20
21504	20
21505	20
21508	20
21509	20
21518	20
21519	20
21522	20
21523	20
21537	20
21540	20
21544	20
21546	20
21556	20
21558	20
21570	20
21571	20
21573	20
21577	20
21580	20
21582	20
21583	20
21584	20
21586	20
21589	20
21590	20
21592	20
21593	20
21594	20
21596	20
21599	20
21601	20
21603	20
21604	20
21612	20
21614	20
21620	20
21622	20
21625	20
21629	20
21635	20
21639	20
21642	20
21643	20
21644	20
21646	20
21648	20
21653	20
21665	20
21670	20
21674	20
21677	20
21679	20
21680	20
21683	20
21690	20
21691	20
21692	20
21696	20
21697	20
21698	20
21699	20
21702	20
21706	20
21707	20
21715	20
21722	20
21730	20
21734	20
21743	20
21747	20
21750	20
21753	20
21754	20
21758	20
21761	20
21762	20
21765	20
21767	20
21777	20
21779	20
21781	20
21782	20
21784	20
21785	20
21786	20
21789	20
21792	20
21794	20
21798	20
21801	20
21803	20
21804	20
21806	20
21809	20
21814	20
21815	20
21816	20
21819	20
21829	20
21830	20
21834	20
21835	20
21838	20
21839	20
21840	20
21846	20
21847	20
21850	20
21859	20
21860	20
21861	20
21862	20
21863	20
21864	20
21866	20
21867	20
21868	20
21870	20
21871	20
21872	20
21873	20
21875	20
21881	20
21882	20
21884	20
21887	20
21888	20
21889	20
21893	20
21894	20
21901	20
21904	20
21905	20
21906	20
21907	20
21909	20
21916	20
21921	20
21922	20
21924	20
21927	20
21928	20
21929	20
21933	20
21934	20
21937	20
21940	20
21941	20
21943	20
21944	20
21947	20
21948	20
21949	20
21950	20
21956	20
21957	20
21960	20
21963	20
21964	20
21965	20
21978	20
21980	20
21981	20
21982	20
21985	20
21988	20
22013	20
22018	20
22020	19
22021	19
22025	19
22026	19
22027	19
22032	19
22033	19
22037	19
22038	19
22044	19
22046	19
22056	19
22062	19
22067	19
22068	19
22077	19
22079	19
22081	19
22082	19
22083	19
22084	19
22086	19
22096	19
22097	19
22119	19
22123	19
22124	19
22125	19
22128	19
22134	19
22138	19
22141	19
22147	19
22148	19
22158	19
22161	19
22163	19
22173	19
22174	19
22176	19
22177	19
22178	19
22183	19
22191	19
22194	19
22200	19
22201	19
22205	19
22206	19
22208	19
22211	19
22216	19
22218	19
22219	19
22223	19
22226	19
22230	19
22231	19
22232	19
22237	19
22239	19
22242	19
22245	19
22246	19
22256	19
22257	19
22273	19
22278	19
22279	19
22281	19
22293	19
22295	19
22299	19
22302	19
22304	19
22305	19
22306	19
22308	19
22312	19
22315	19
22316	19
22321	19
22322	19
22323	19
22324	19
22328	19
22329	19
22330	19
22331	19
22337	19
22345	19
22356	19
22363	19
22364	19
22369	19
22370	19
22374	19
22378	19
22380	19
22381	19
22382	19
22393	19
22396	19
22406	19
22407	19
22408	19
22410	19
22412	19
22420	19
22423	19
22450	19
22451	19
22454	19
22464	19
22467	19
22471	19
22473	19
22474	19
22482	19
22489	19
22496	19
22499	19
22506	19
22508	19
22511	19
22512	19
22513	19
22521	19
22527	19
22529	19
22533	19
22534	19
22536	19
22539	19
22541	19
22551	19
22552	19
22555	19
22556	19
22560	19
22561	19
22565	19
22566	19
22575	19
22581	19
22590	19
22592	19
22594	19
22595	19
22600	19
22604	19
22607	19
22608	19
22609	19
22610	19
22614	19
22616	19
22617	19
22621	19
22622	19
22623	19
22627	19
22629	19
22634	19
22641	19
22642	19
22643	19
22652	19
22655	19
22656	19
22657	19
22658	19
22661	19
22664	19
22665	19
22667	19
22668	19
22675	19
22677	19
22679	19
22680	19
22685	19
22690	19
22691	19
22697	19
22700	19
22702	19
22705	19
22707	19
22709	19
22713	19
22723	19
22730	19
22732	19
22733	19
22734	19
22739	19
22740	19
22741	19
22743	19
22744	19
22745	19
22746	19
22749	19
22752	19
22753	19
22754	19
22755	19
22757	19
22758	19
22759	19
22761	19
22762	19
22767	19
22770	19
22772	19
22775	19
22776	19
22777	19
22783	19
22786	19
22791	19
22794	19
22797	19
22798	19
22807	19
22810	19
22812	19
22814	19
22817	19
22818	19
22820	19
22822	19
22825	19
22826	19
22828	19
22829	19
22835	19
22838	19
22843	19
22846	19
22847	19
22849	19
22852	19
22855	19
22858	19
22859	19
22860	19
22861	19
22863	19
22864	19
22867	19
22879	19
22880	19
22883	19
22886	19
22893	19
22894	19
22895	19
22898	19
22902	19
22908	19
22914	19
22916	19
22918	19
22919	19
22922	19
22923	19
22925	19
22934	19
22935	19
22937	19
22938	19
22941	19
22942	19
22944	19
22957	19
22958	19
22960	19
22964	19
22965	19
22971	19
22972	19
22973	19
22976	19
22977	19
22978	19
22982	19
22985	19
22987	19
22988	19
22992	19
22996	19
22999	19
23002	19
23005	19
23006	19
23007	19
23014	19
23023	19
23027	19
23028	19
23032	19
23033	19
23037	19
23040	19
23043	19
23069	19
23070	19
23076	19
23077	19
23083	19
23091	19
23099	19
23105	19
23107	19
23111	19
23112	19
23113	19
23116	19
23120	19
23131	19
23134	19
23140	19
23142	19
23143	19
23144	19
23146	19
23149	19
23150	19
23153	19
23156	19
23157	19
23158	19
23159	19
23162	19
23163	19
23165	19
23166	19
23168	19
23170	19
23171	19
23174	19
23175	19
23180	19
23183	19
23184	19
23185	19
23186	19
23188	19
23189	19
23197	19
23198	19
23202	19
23203	19
23204	19
23208	19
23209	19
23210	19
23211	19
23212	19
23213	19
23218	19
23221	19
23223	19
23225	19
23231	19
23237	19
23241	19
23242	19
23246	19
23251	19
23253	19
23260	19
23261	19
23265	19
23266	19
23270	19
23271	19
23277	19
23280	19
23283	19
23284	19
23285	19
23289	19
23297	19
23299	19
23302	19
23304	19
23326	19
23332	19
23337	19
23339	19
23341	19
23345	19
23346	19
23349	19
23352	19
23353	19
23360	19
23361	19
23362	19
23371	19
23374	19
23379	19
23387	19
23390	19
23393	18
23394	18
23395	18
23401	18
23403	18
23418	18
23421	18
23423	18
23425	18
23429	18
23437	18
23439	18
23442	18
23446	18
23457	18
23458	18
23461	18
23467	18
23468	18
23473	18
23475	18
23476	18
23477	18
23482	18
23487	18
23492	18
23505	18
23508	18
23524	18
23534	18
23536	18
23539	18
23550	18
23552	18
23557	18
23562	18
23567	18
23570	18
23583	18
23585	18
23586	18
23591	18
23594	18
23598	18
23600	18
23602	18
23604	18
23609	18
23611	18
23614	18
23632	18
23635	18
23639	18
23642	18
23645	18
23649	18
23650	18
23651	18
23661	18
23670	18
23676	18
23681	18
23683	18
23685	18
23697	18
23705	18
23710	18
23715	18
23718	18
23719	18
23722	18
23727	18
23738	18
23745	18
23747	18
23750	18
23751	18
23756	18
23758	18
23761	18
23764	18
23768	18
23769	18
23781	18
23783	18
23785	18
23792	18
23793	18
23797	18
23798	18
23804	18
23811	18
23818	18
23819	18
23821	18
23822	18
23831	18
23838	18
23866	18
23874	18
23880	18
23886	18
23896	18
23897	18
23898	18
23909	18
23911	18
23917	18
23930	18
23932	18
23938	18
23942	18
23948	18
23953	18
23954	18
23961	18
23963	18
23967	18
23969	18
23974	18
23975	18
23986	18
23988	18
24007	18
24009	18
24010	18
24013	18
24019	18
24022	18
24025	18
24026	18
24030	18
24031	18
24032	18
24033	18
24034	18
24041	18
24042	18
24043	18
24048	18
24049	18
24051	18
24058	18
24061	18
24063	18
24064	18
24065	18
24066	18
24067	18
24078	18
24083	18
24089	18
24093	18
24100	18
24104	18
24105	18
24106	18
24107	18
24108	18
24109	18
24121	18
24122	18
24124	18
24126	18
24130	18
24133	18
24136	18
24140	18
24142	18
24144	18
24146	18
24149	18
24152	18
24153	18
24158	18
24161	18
24167	18
24181	18
24183	18
24185	18
24188	18
24191	18
24192	18
24195	18
24197	18
24198	18
24201	18
24206	18
24207	18
24209	18
24212	18
24213	18
24214	18
24215	18
24216	18
24224	18
24225	18
24227	18
24230	18
24234	18
24236	18
24239	18
24247	18
24251	18
24256	18
24261	18
24263	18
24264	18
24267	18
24268	18
24269	18
24277	18
24284	18
24286	18
24287	18
24299	18
24305	18
24308	18
24309	18
24310	18
24311	18
24322	18
24326	18
24336	18
24338	18
24340	18
24341	18
24344	18
24351	18
24352	18
24353	18
24355	18
24358	18
24359	18
24360	18
24361	18
24362	18
24365	18
24370	18
24371	18
24374	18
24376	18
24378	18
24379	18
24380	18
24385	18
24389	18
24390	18
24393	18
24395	18
24399	18
24402	18
24406	18
24407	18
24408	18
24411	18
24414	18
24421	18
24422	18
24426	18
24428	18
24429	18
24435	18
24436	18
24438	18
24439	18
24440	18
24441	18
24442	18
24443	18
24445	18
24447	18
24448	18
24453	18
24454	18
24457	18
24459	18
24460	18
24461	18
24465	18
24472	18
24477	18
24480	18
24482	18
24485	18
24493	18
24498	18
24499	18
24500	18
24503	18
24507	18
24511	18
24513	18
24519	18
24520	18
24521	18
24523	18
24524	18
24525	18
24534	18
24536	18
24538	18
24539	18
24541	18
24542	18
24543	18
24545	18
24552	18
24555	18
24556	18
24557	18
24558	18
24559	18
24561	18
24562	18
24564	18
24567	18
24568	18
24576	18
24580	18
24581	18
24582	18
24607	18
24614	18
24617	18
24620	18
24623	18
24624	18
24627	18
24629	18
24632	18
24633	18
24635	18
24642	18
24650	18
24653	18
24658	18
24662	18
24667	18
24668	18
24669	18
24670	18
24676	18
24679	18
24682	18
24683	18
24684	18
24686	18
24687	18
24690	18
24691	18
24694	18
24696	18
24697	18
24698	18
24700	18
24705	18
24710	18
24712	18
24715	18
24719	18
24729	18
24731	18
24732	18
24733	18
24737	18
24738	18
24743	18
24744	18
24747	18
24750	18
24751	18
24755	18
24757	18
24761	18
24762	18
24767	18
24771	18
24772	18
24776	18
24779	18
24781	18
24783	18
24787	18
24789	18
24801	18
24802	18
24803	18
24804	18
24805	18
24806	18
24813	18
24814	18
24815	18
24819	18
24821	18
24822	18
24826	18
24832	18
24833	18
24837	18
24841	18
24842	18
24843	18
24847	18
24852	18
24858	18
24859	18
24860	18
24862	18
24867	18
24871	18
24872	18
24876	18
24878	18
24882	18
24883	18
24884	18
24887	18
24889	18
24892	18
24893	18
24895	18
24896	18
24898	18
24901	18
24902	18
24903	18
24904	18
24908	18
24910	18
24914	18
24918	18
24920	18
24925	18
24928	18
24929	18
24934	18
24939	18
24945	18
24947	18
24956	18
24958	18
24962	18
24970	18
24972	18
24982	17
24990	17
24992	17
24993	17
24995	17
25007	17
25009	17
25016	17
25018	17
25021	17
25023	17
25036	17
25038	17
25043	17
25047	17
25048	17
25050	17
25051	17
25055	17
25059	17
25062	17
25067	17
25081	17
25091	17
25092	17
25093	17
25096	17
25100	17
25101	17
25106	17
25113	17
25119	17
25121	17
25122	17
25125	17
25129	17
25132	17
25135	17
25138	17
25142	17
25144	17
25148	17
25149	17
25161	17
25171	17
25173	17
25177	17
25178	17
25179	17
25181	17
25183	17
25184	17
25191	17
25196	17
25200	17
25205	17
25214	17
25217	17
25224	17
25226	17
25233	17
25241	17
25247	17
25249	17
25251	17
25254	17
25258	17
25263	17
25266	17
25269	17
25272	17
25275	17
25277	17
25279	17
25290	17
25300	17
25303	17
25307	17
25309	17
25310	17
25312	17
25313	17
25315	17
25323	17
25327	17
25328	17
25339	17
25345	17
25357	17
25359	17
25360	17
25362	17
25369	17
25377	17
25378	17
25383	17
25384	17
25390	17
25396	17
25399	17
25409	17
25411	17
25418	17
25420	17
25421	17
25423	17
25427	17
25430	17
25432	17
25433	17
25446	17
25461	17
25476	17
25485	17
25489	17
25492	17
25493	17
25500	17
25503	17
25509	17
25511	17
25513	17
25515	17
25521	17
25523	17
25524	17
25530	17
25531	17
25537	17
25540	17
25545	17
25549	17
25554	17
25557	17
25563	17
25565	17
25566	17
25571	17
25573	17
25578	17
25581	17
25584	17
25587	17
25588	17
25592	17
25595	17
25599	17
25601	17
25603	17
25604	17
25610	17
25616	17
25617	17
25625	17
25639	17
25640	17
25643	17
25647	17
25653	17
25656	17
25660	17
25667	17
25671	17
25675	17
25679	17
25682	17
25683	17
25684	17
25687	17
25689	17
25690	17
25693	17
25695	17
25697	17
25702	17
25703	17
25705	17
25707	17
25711	17
25712	17
25715	17
25720	17
25723	17
25724	17
25725	17
25728	17
25729	17
25730	17
25731	17
25733	17
25735	17
25736	17
25743	17
25747	17
25750	17
25751	17
25752	17
25754	17
25755	17
25757	17
25759	17
25762	17
25766	17
25767	17
25768	17
25773	17
25774	17
25775	17
25776	17
25777	17
25779	17
25781	17
25784	17
25785	17
25786	17
25788	17
25789	17
25794	17
25802	17
25803	17
25806	17
25809	17
25813	17
25816	17
25818	17
25826	17
25833	17
25834	17
25835	17
25839	17
25840	17
25844	17
25853	17
25860	17
25862	17
25863	17
25865	17
25868	17
25870	17
25874	17
25875	17
25877	17
25883	17
25886	17
25889	17
25892	17
25893	17
25895	17
25897	17
25899	17
25901	17
25903	17
25905	17
25907	17
25910	17
25918	17
25920	17
25923	17
25924	17
25925	17
25935	17
25939	17
25940	17
25947	17
25953	17
25955	17
25962	17
25963	17
25964	17
25966	17
25969	17
25996	17
26003	17
26004	17
26006	17
26009	17
26017	17
26019	17
26023	17
26030	17
26036	17
26040	17
26043	17
26044	17
26052	17
26054	17
26056	17
26060	17
26061	17
26063	17
26064	17
26067	17
26068	17
26069	17
26070	17
26071	17
26072	17
26076	17
26078	17
26079	17
26089	17
26093	17
26094	17
26098	17
26100	17
26103	17
26106	17
26107	17
26110	17
26118	17
26122	17
26125	17
26135	17
26139	17
26143	17
26149	17
26150	17
26153	17
26157	17
26160	17
26161	17
26166	17
26167	17
26173	17
26175	17
26178	17
26180	17
26182	17
26184	17
26188	17
26189	17
26190	17
26191	17
26192	17
26199	17
26202	17
26205	17
26211	17
26219	17
26223	17
26224	17
26225	17
26226	17
26228	17
26232	17
26235	17
26237	17
26239	17
26243	17
26248	17
26250	17
26252	17
26258	17
26262	17
26276	17
26277	17
26278	17
26280	17
26281	17
26283	17
26286	17
26296	17
26297	17
26298	17
26305	17
26307	17
26309	17
26310	17
26314	17
26328	17
26330	17
26331	17
26333	17
26335	17
26342	17
26346	17
26347	17
26364	17
26367	17
26372	17
26374	17
26379	17
26381	17
26382	17
26384	17
26388	17
26390	17
26391	17
26393	17
26396	17
26398	17
26400	17
26405	17
26408	17
26409	17
26411	17
26417	17
26418	17
26421	17
26422	17
26424	17
26425	17
26426	17
26429	17
26432	17
26433	17
26434	17
26436	17
26438	17
26447	17
26448	17
26455	17
26458	17
26459	17
26460	17
26463	17
26466	17
26467	17
26468	17
26469	17
26473	17
26475	17
26483	17
26486	17
26487	17
26488	17
26490	17
26492	17
26493	17
26497	17
26499	17
26500	17
26501	17
26504	17
26505	17
26514	17
26518	17
26519	17
26523	17
26524	17
26525	17
26531	17
26538	17
26540	17
26553	17
26556	17
26557	17
26560	17
26563	17
26568	17
26571	17
26572	17
26577	17
26578	17
26579	17
26582	17
26585	17
26591	17
26597	17
26600	17
26604	17
26611	17
26613	17
26616	17
26617	17
26619	17
26622	17
26623	17
26624	17
26625	17
26626	17
26627	17
26636	17
26641	17
26643	17
26647	17
26648	17
26652	17
26654	17
26655	17
26658	17
26663	17
26666	17
26668	17
26670	17
26673	17
26674	17
26680	17
26683	17
26690	17
26696	17
26697	17
26706	17
26708	17
26709	17
26710	17
26711	17
26718	17
26725	17
26731	17
26741	17
26743	17
26744	17
26747	17
26748	17
26760	16
26764	16
26765	16
26766	16
26769	16
26772	16
26775	16
26782	16
26783	16
26787	16
26797	16
26805	16
26806	16
26811	16
26812	16
26815	16
26819	16
26828	16
26830	16
26834	16
26838	16
26840	16
26843	16
26844	16
26847	16
26848	16
26850	16
26853	16
26855	16
26861	16
26868	16
26870	16
26872	16
26879	16
26886	16
26889	16
26890	16
26899	16
26909	16
26917	16
26920	16
26930	16
26932	16
26933	16
26935	16
26936	16
26938	16
26942	16
26946	16
26951	16
26958	16
26960	16
26962	16
26963	16
26966	16
26971	16
26981	16
26982	16
26986	16
27003	16
27004	16
27007	16
27011	16
27012	16
27014	16
27016	16
27026	16
27027	16
27035	16
27037	16
27040	16
27044	16
27058	16
27063	16
27071	16
27075	16
27077	16
27096	16
27098	16
27100	16
27102	16
27103	16
27110	16
27117	16
27122	16
27126	16
27132	16
27135	16
27138	16
27140	16
27143	16
27148	16
27158	16
27159	16
27164	16
27169	16
27170	16
27172	16
27175	16
27176	16
27179	16
27190	16
27193	16
27195	16
27197	16
27221	16
27232	16
27234	16
27249	16
27250	16
27251	16
27257	16
27268	16
27270	16
27273	16
27279	16
27291	16
27304	16
27306	16
27317	16
27325	16
27335	16
27338	16
27343	16
27345	16
27351	16
27353	16
27358	16
27361	16
27365	16
27370	16
27374	16
27375	16
27378	16
27387	16
27389	16
27395	16
27396	16
27403	16
27405	16
27409	16
27410	16
27412	16
27414	16
27416	16
27424	16
27425	16
27429	16
27431	16
27441	16
27450	16
27452	16
27453	16
27454	16
27459	16
27465	16
27469	16
27475	16
27485	16
27486	16
27495	16
27501	16
27504	16
27505	16
27509	16
27510	16
27511	16
27529	16
27532	16
27544	16
27550	16
27554	16
27560	16
27571	16
27574	16
27575	16
27583	16
27585	16
27587	16
27589	16
27590	16
27593	16
27595	16
27600	16
27601	16
27616	16
27618	16
27620	16
27622	16
27627	16
27641	16
27645	16
27659	16
27663	16
27665	16
27666	16
27671	16
27672	16
27682	16
27688	16
27697	16
27701	16
27712	16
27717	16
27722	16
27723	16
27724	16
27735	16
27745	16
27749	16
27752	16
27756	16
27764	16
27769	16
27773	16
27781	16
27782	16
27791	16
27794	16
27795	16
27797	16
27802	16
27803	16
27806	16
27810	16
27815	16
27818	16
27820	16
27826	16
27827	16
27830	16
27837	16
27843	16
27844	16
27851	16
27857	16
27863	16
27866	16
27867	16
27868	16
27871	16
27873	16
27874	16
27876	16
27877	16
27879	16
27881	16
27886	16
27887	16
27891	16
27895	16
27901	16
27902	16
27903	16
27909	16
27916	16
27923	16
27926	16
27935	16
27939	16
27943	16
27952	16
27953	16
27962	16
27968	16
27969	16
27974	16
27976	16
27978	16
27982	16
27987	16
27988	16
27989	16
27995	16
27996	16
27998	16
28008	16
28010	16
28013	16
28014	16
28022	16
28037	16
28039	16
28041	16
28044	16
28049	16
28051	16
28069	16
28073	16
28083	16
28089	16
28091	16
28098	16
28103	16
28104	16
28105	16
28135	16
28139	16
28143	16
28145	16
28150	16
28162	16
28167	16
28169	16
28180	16
28186	16
28190	16
28198	16
28203	16
28206	16
28213	16
28214	16
28217	16
28237	16
28238	16
28240	16
28246	16
28252	16
28254	16
28273	16
28275	16
28278	16
28280	16
28281	16
28286	16
28287	16
28290	16
28292	16
28293	16
28298	16
28303	16
28309	16
28310	16
28311	16
28316	16
28318	16
28319	16
28320	16
28322	16
28326	16
28329	16
28331	16
28335	16
28336	16
28340	16
28341	16
28349	16
28350	16
28353	16
28356	16
28357	16
28360	16
28361	16
28374	16
28375	16
28377	16
28379	16
28385	16
28391	16
28393	16
28395	16
28396	16
28399	16
28400	16
28401	16
28405	16
28406	16
28409	16
28411	16
28415	16
28418	16
28419	16
28420	16
28422	16
28434	16
28436	16
28437	16
28441	16
28446	16
28450	16
28452	16
28453	16
28455	16
28461	16
28462	16
28463	16
28474	16
28476	16
28477	16
28479	16
28480	16
28481	16
28482	16
28484	16
28488	16
28489	16
28490	16
28492	16
28493	16
28495	16
28497	16
28499	16
28502	16
28504	16
28508	16
28509	16
28514	16
28518	16
28519	16
28520	16
28524	16
28527	16
28533	16
28536	16
28540	16
28542	16
28545	16
28553	16
28554	16
28557	16
28562	16
28572	16
28573	16
28574	16
28576	16
28578	16
28580	16
28583	16
28593	16
28601	16
28615	16
28618	16
28627	16
28636	16
28639	16
28641	16
28643	16
28645	16
28650	16
28656	16
28657	16
28659	16
28660	16
28661	16
28662	16
28674	16
28676	16
28679	16
28682	16
28683	16
28685	16
28687	16
28688	16
28690	16
28691	16
28694	16
28695	16
28696	16
28699	16
28701	16
28702	16
28704	16
28705	16
28706	16
28707	16
28709	16
28710	16
28711	16
28713	16
28714	16
28716	16
28719	16
28720	16
28722	16
28723	16
28725	16
28726	16
28730	16
28731	16
28732	16
28734	16
28739	16
28741	16
28746	16
28751	16
28752	16
28753	16
28761	16
28762	16
28766	16
28768	16
28772	16
28775	16
28777	16
28779	16
28783	16
28784	16
28786	16
28789	16
28792	16
28807	16
28808	16
28813	16
28814	16
28819	16
28820	16
28823	16
28840	16
28852	16
28854	16
28855	16
28857	16
28865	16
28866	16
28871	16
28876	16
28880	16
28888	16
28889	16
28890	16
28895	16
28906	16
28907	16
28910	16
28911	16
28913	16
28915	16
28917	16
28918	16
28919	16
28920	16
28924	16
28929	16
28933	16
28936	16
28940	16
28949	16
28954	16
28957	16
28958	16
28962	16
28963	16
28966	16
28971	16
28974	16
28981	16
28992	16
28996	16
28999	16
29001	16
29002	16
29006	16
29007	16
29008	16
29011	16
29012	16
29024	16
29025	16
29031	16
29033	16
29034	16
29040	16
29046	16
29047	16
29048	16
29049	16
29054	16
29055	16
29057	16
29061	16
29062	16
29064	16
29065	16
29067	16
29068	16
29069	16
29070	16
29076	16
29079	16
29085	16
29096	16
29099	16
29102	16
29103	16
29105	16
29109	16
29116	16
29124	16
29126	16
29134	16
29135	16
29144	16
29145	16
29151	16
29152	16
29153	16
29154	16
29159	16
29160	16
29163	16
29167	16
29175	16
29178	16
29181	16
29185	16
29188	16
29189	16
29192	16
29201	16
29203	16
29204	16
29207	16
29208	16
29209	16
29218	16
29225	16
29230	16
29232	16
29235	16
29238	16
29248	16
29249	16
29251	16
29252	16
29253	16
29258	16
29259	16
29261	16
29264	16
29266	16
29269	16
29271	16
29275	16
29276	16
29279	16
29281	16
29285	16
29294	16
29296	16
29306	16
29308	16
29309	16
29312	16
29313	16
29316	16
29318	16
29335	16
29340	16
29347	16
29357	16
29373	16
29376	16
29379	16
29393	16
29394	16
29402	16
29404	16
29406	16
29407	16
29411	16
29419	16
29423	16
29453	16
29455	16
29459	16
29460	16
29461	16
29464	16
29466	16
29468	16
29472	16
29489	15
29491	15
29493	15
29504	15
29505	15
29507	15
29510	15
29515	15
29517	15
29521	15
29522	15
29534	15
29539	15
29544	15
29546	15
29552	15
29557	15
29569	15
29572	15
29588	15
29596	15
29605	15
29610	15
29617	15
29620	15
29622	15
29628	15
29630	15
29634	15
29642	15
29648	15
29658	15
29667	15
29673	15
29677	15
29678	15
29687	15
29692	15
29694	15
29703	15
29710	15
29720	15
29725	15
29730	15
29734	15
29742	15
29749	15
29761	15
29765	15
29767	15
29768	15
29772	15
29774	15
29775	15
29777	15
29780	15
29791	15
29794	15
29799	15
29806	15
29810	15
29812	15
29813	15
29814	15
29826	15
29828	15
29833	15
29834	15
29838	15
29840	15
29843	15
29844	15
29847	15
29853	15
29860	15
29861	15
29872	15
29874	15
29877	15
29880	15
29881	15
29887	15
29888	15
29895	15
29897	15
29901	15
29906	15
29917	15
29919	15
29926	15
29942	15
29947	15
29948	15
29966	15
29970	15
29977	15
29980	15
29986	15
29988	15
29989	15
29995	15
30002	15
30003	15
30006	15
30010	15
30011	15
30029	15
30033	15
30035	15
30039	15
30053	15
30055	15
30058	15
30065	15
30069	15
30071	15
30086	15
30087	15
30090	15
30100	15
30101	15
30102	15
30113	15
30117	15
30118	15
30127	15
30132	15
30139	15
30142	15
30143	15
30145	15
30146	15
30147	15
30151	15
30152	15
30153	15
30155	15
30156	15
30162	15
30164	15
30165	15
30176	15
30193	15
30196	15
30203	15
30205	15
30210	15
30211	15
30215	15
30216	15
30217	15
30218	15
30222	15
30229	15
30238	15
30248	15
30258	15
30273	15
30281	15
30284	15
30285	15
30288	15
30294	15
30310	15
30313	15
30316	15
30321	15
30325	15
30328	15
30333	15
30346	15
30347	15
30350	15
30352	15
30355	15
30358	15
30360	15
30368	15
30369	15
30370	15
30374	15
30376	15
30379	15
30380	15
30383	15
30389	15
30390	15
30391	15
30393	15
30397	15
30399	15
30400	15
30404	15
30412	15
30413	15
30417	15
30418	15
30420	15
30421	15
30424	15
30425	15
30426	15
30429	15
30431	15
30434	15
30436	15
30450	15
30454	15
30455	15
30457	15
30470	15
30471	15
30477	15
30478	15
30481	15
30483	15
30486	15
30489	15
30490	15
30495	15
30503	15
30509	15
30512	15
30517	15
30520	15
30522	15
30524	15
30526	15
30530	15
30531	15
30535	15
30538	15
30541	15
30542	15
30544	15
30547	15
30548	15
30550	15
30555	15
30559	15
30561	15
30572	15
30573	15
30574	15
30580	15
30582	15
30583	15
30587	15
30596	15
30599	15
30600	15
30601	15
30608	15
30610	15
30615	15
30631	15
30637	15
30643	15
30646	15
30649	15
30651	15
30652	15
30658	15
30662	15
30665	15
30666	15
30668	15
30669	15
30670	15
30673	15
30674	15
30677	15
30678	15
30679	15
30683	15
30690	15
30696	15
30697	15
30698	15
30699	15
30703	15
30708	15
30710	15
30713	15
30715	15
30718	15
30725	15
30728	15
30729	15
30733	15
30736	15
30742	15
30744	15
30745	15
30746	15
30747	15
30752	15
30757	15
30758	15
30759	15
30770	15
30775	15
30792	15
30805	15
30810	15
30811	15
30819	15
30824	15
30833	15
30836	15
30837	15
30839	15
30841	15
30845	15
30847	15
30852	15
30854	15
30855	15
30856	15
30862	15
30864	15
30865	15
30868	15
30870	15
30872	15
30875	15
30882	15
30883	15
30886	15
30889	15
30890	15
30891	15
30892	15
30895	15
30898	15
30901	15
30908	15
30909	15
30911	15
30912	15
30913	15
30918	15
30919	15
30920	15
30921	15
30932	15
30933	15
30935	15
30937	15
30941	15
30950	15
30952	15
30954	15
30956	15
30957	15
30959	15
30960	15
30964	15
30975	15
30976	15
30978	15
30983	15
30984	15
30989	15
30990	15
30993	15
30997	15
30998	15
31003	15
31007	15
31011	15
31016	15
31026	15
31030	15
31031	15
31033	15
31034	15
31036	15
31043	15
31044	15
31046	15
31051	15
31053	15
31057	15
31060	15
31061	15
31063	15
31070	15
31072	15
31078	15
31079	15
31094	15
31099	15
31100	15
31101	15
31105	15
31109	15
31112	15
31117	15
31118	15
31126	15
31128	15
31133	15
31134	15
31135	15
31137	15
31141	15
31142	15
31147	15
31148	15
31152	15
31155	15
31156	15
31164	15
31174	15
31178	15
31184	15
31188	15
31196	15
31198	15
31199	15
31200	15
31204	15
31211	15
31214	15
31216	15
31227	15
31228	15
31229	15
31232	15
31238	15
31239	15
31241	15
31243	15
31244	15
31255	15
31256	15
31258	15
31260	15
31262	15
31263	15
31267	15
31278	15
31279	15
31291	15
31294	15
31296	15
31305	15
31312	15
31314	15
31315	15
31316	15
31326	15
31329	15
31331	15
31333	15
31339	15
31341	15
31342	15
31344	15
31349	15
31351	15
31355	15
31356	15
31359	15
31360	15
31363	15
31365	15
31370	15
31371	15
31373	15
31388	15
31391	15
31392	15
31394	15
31395	15
31405	15
31421	15
31422	15
31428	15
31432	15
31434	15
31435	15
31441	15
31442	15
31447	15
31448	15
31451	15
31455	15
31463	15
31468	15
31469	15
31471	15
31478	15
31479	15
31484	15
31485	15
31487	15
31490	15
31494	15
31496	15
31499	15
31501	15
31503	15
31512	15
31514	15
31524	15
31525	15
31529	15
31537	15
31540	15
31543	15
31545	15
31546	15
31552	15
31553	15
31557	15
31558	15
31560	15
31564	15
31565	15
31579	15
31581	15
31582	15
31583	15
31596	15
31607	15
31612	15
31613	15
31614	15
31616	15
31617	15
31621	15
31622	15
31628	15
31631	15
31632	15
31633	15
31642	15
31644	15
31646	15
31647	15
31651	15
31664	15
31673	15
31681	15
31683	15
31684	15
31692	15
31695	15
31697	15
31698	15
31712	15
31720	15
31725	15
31726	15
31735	15
31739	15
31747	15
31749	15
31755	15
31756	15
31757	15
31758	15
31762	15
31767	15
31768	15
31775	15
31776	15
31782	15
31785	15
31792	15
31797	15
31800	15
31801	15
31806	15
31807	15
31815	15
31816	15
31825	15
31826	15
31830	15
31832	15
31836	15
31840	15
31842	15
31843	15
31846	15
31852	15
31867	15
31869	15
31877	15
31880	15
31882	15
31884	15
31888	15
31891	15
31894	15
31902	15
31904	15
31905	15
31910	15
31912	15
31919	15
31922	14
31925	14
31926	14
31929	14
31932	14
31939	14
31944	14
31946	14
31948	14
31952	14
31953	14
31957	14
31959	14
31964	14
31975	14
31976	14
31977	14
31982	14
31984	14
31985	14
31991	14
31995	14
32006	14
32011	14
32013	14
32022	14
32030	14
32036	14
32040	14
32041	14
32042	14
32048	14
32054	14
32063	14
32066	14
32069	14
32073	14
32075	14
32077	14
32080	14
32082	14
32084	14
32087	14
32090	14
32095	14
32099	14
32102	14
32108	14
32109	14
32114	14
32125	14
32126	14
32130	14
32134	14
32141	14
32149	14
32152	14
32172	14
32177	14
32184	14
32192	14
32204	14
32208	14
32214	14
32215	14
32216	14
32218	14
32220	14
32222	14
32223	14
32224	14
32236	14
32241	14
32242	14
32244	14
32247	14
32249	14
32255	14
32259	14
32263	14
32267	14
32280	14
32283	14
32284	14
32286	14
32287	14
32288	14
32292	14
32299	14
32301	14
32304	14
32307	14
32317	14
32320	14
32321	14
32335	14
32338	14
32342	14
32358	14
32359	14
32361	14
32363	14
32366	14
32367	14
32378	14
32390	14
32391	14
32401	14
32404	14
32410	14
32414	14
32415	14
32416	14
32418	14
32421	14
32439	14
32443	14
32456	14
32480	14
32486	14
32492	14
32493	14
32495	14
32505	14
32509	14
32512	14
32519	14
32521	14
32522	14
32523	14
32524	14
32535	14
32536	14
32543	14
32554	14
32555	14
32560	14
32562	14
32567	14
32572	14
32588	14
32596	14
32600	14
32603	14
32604	14
32612	14
32615	14
32616	14
32627	14
32628	14
32629	14
32631	14
32645	14
32654	14
32659	14
32664	14
32665	14
32668	14
32673	14
32674	14
32684	14
32692	14
32694	14
32710	14
32712	14
32716	14
32717	14
32719	14
32725	14
32726	14
32733	14
32734	14
32746	14
32764	14
32766	14
32769	14
32771	14
32774	14
32777	14
32778	14
32789	14
32793	14
32794	14
32798	14
32799	14
32805	14
32813	14
32815	14
32817	14
32824	14
32829	14
32842	14
32843	14
32848	14
32857	14
32858	14
32860	14
32864	14
32865	14
32870	14
32874	14
32878	14
32879	14
32886	14
32894	14
32897	14
32899	14
32902	14
32903	14
32910	14
32911	14
32914	14
32915	14
32916	14
32923	14
32925	14
32928	14
32929	14
32932	14
32933	14
32934	14
32935	14
32936	14
32940	14
32943	14
32946	14
32951	14
32953	14
32954	14
32958	14
32967	14
32968	14
32970	14
32971	14
32972	14
32974	14
32975	14
32986	14
32988	14
32989	14
32991	14
32992	14
32994	14
32995	14
32996	14
33000	14
33006	14
33008	14
33009	14
33014	14
33018	14
33020	14
33024	14
33025	14
33027	14
33028	14
33031	14
33032	14
33034	14
33037	14
33039	14
33043	14
33046	14
33047	14
33048	14
33049	14
33050	14
33053	14
33057	14
33059	14
33060	14
33063	14
33066	14
33067	14
33068	14
33071	14
33073	14
33080	14
33084	14
33089	14
33091	14
33095	14
33097	14
33101	14
33103	14
33105	14
33110	14
33114	14
33119	14
33125	14
33126	14
33127	14
33129	14
33131	14
33135	14
33138	14
33139	14
33146	14
33152	14
33157	14
33159	14
33162	14
33163	14
33169	14
33173	14
33174	14
33175	14
33179	14
33183	14
33190	14
33196	14
33199	14
33205	14
33207	14
33212	14
33214	14
33219	14
33221	14
33224	14
33225	14
33231	14
33233	14
33236	14
33239	14
33241	14
33245	14
33246	14
33248	14
33250	14
33252	14
33254	14
33258	14
33259	14
33260	14
33261	14
33262	14
33264	14
33267	14
33269	14
33270	14
33272	14
33277	14
33278	14
33280	14
33281	14
33288	14
33290	14
33298	14
33306	14
33307	14
33309	14
33311	14
33312	14
33313	14
33323	14
33324	14
33325	14
33327	14
33328	14
33331	14
33337	14
33342	14
33351	14
33359	14
33361	14
33364	14
33372	14
33379	14
33383	14
33386	14
33392	14
33400	14
33409	14
33410	14
33411	14
33412	14
33417	14
33422	14
33431	14
33433	14
33440	14
33443	14
33444	14
33447	14
33451	14
33454	14
33459	14
33461	14
33464	14
33467	14
33469	14
33470	14
33473	14
33474	14
33476	14
33477	14
33479	14
33481	14
33483	14
33495	14
33501	14
33502	14
33508	14
33509	14
33515	14
33516	14
33518	14
33519	14
33520	14
33529	14
33530	14
33532	14
33535	14
33541	14
33544	14
33546	14
33547	14
33548	14
33549	14
33550	14
33551	14
33553	14
33559	14
33564	14
33570	14
33576	14
33577	14
33584	14
33593	14
33594	14
33609	14
33611	14
33613	14
33614	14
33619	14
33622	14
33626	14
33643	14
33645	14
33646	14
33647	14
33648	14
33650	14
33651	14
33652	14
33660	14
33667	14
33675	14
33679	14
33685	14
33692	14
33694	14
33700	14
33702	14
33703	14
33710	14
33711	14
33713	14
33716	14
33735	14
33740	14
33742	14
33744	14
33745	14
33747	14
33748	14
33752	14
33753	14
33754	14
33756	14
33757	14
33759	14
33761	14
33764	14
33767	14
33771	14
33772	14
33776	14
33779	14
33782	14
33784	14
33786	14
33792	14
33798	14
33803	14
33805	14
33808	14
33810	14
33811	14
33816	14
33818	14
33820	14
33823	14
33826	14
33828	14
33836	14
33839	14
33840	14
33844	14
33853	14
33860	14
33865	14
33869	14
33870	14
33871	14
33872	14
33875	14
33876	14
33880	14
33884	14
33893	14
33896	14
33902	14
33910	14
33912	14
33914	14
33915	14
33916	14
33921	14
33939	14
33940	14
33941	14
33950	14
33959	14
33960	14
33961	14
33965	14
33974	14
33976	14
33977	14
33978	14
33979	14
33980	14
33984	14
33986	14
33996	14
33997	14
34004	14
34014	14
34017	14
34018	14
34029	14
34038	14
34040	14
34047	14
34048	14
34049	14
34051	14
34054	14
34055	14
34057	14
34058	14
34060	14
34062	14
34063	14
34068	14
34069	14
34074	14
34075	14
34076	14
34084	14
34085	14
34087	14
34088	14
34090	14
34091	14
34104	14
34113	14
34115	14
34118	14
34121	14
34126	14
34127	14
34130	14
34131	14
34133	14
34136	14
34141	14
34144	14
34148	14
34149	14
34153	14
34158	14
34166	14
34167	14
34168	14
34172	14
34174	14
34185	14
34188	14
34192	14
34193	14
34198	14
34199	14
34203	14
34217	14
34222	14
34240	14
34244	14
34245	14
34246	14
34247	14
34251	14
34254	14
34258	14
34259	14
34262	14
34269	14
34272	14
34275	14
34276	14
34279	14
34281	14
34283	14
34284	14
34285	14
34287	14
34288	14
34289	14
34290	14
34291	14
34293	14
34298	14
34300	14
34301	14
34305	14
34311	14
34314	14
34317	14
34318	14
34319	14
34323	14
34328	14
34330	14
34334	14
34335	14
34337	14
34342	14
34361	14
34362	14
34363	14
34378	14
34380	14
34382	14
34384	14
34385	14
34388	14
34395	14
34397	14
34398	14
34405	14
34415	14
34418	14
34419	14
34425	14
34427	14
34429	14
34431	14
34432	14
34433	14
34445	14
34446	14
34447	14
34448	14
34454	14
34455	14
34460	14
34464	14
34477	14
34478	14
34479	14
34483	14
34486	14
34488	14
34489	14
34494	14
34495	14
34497	14
34502	14
34506	14
34510	14
34511	14
34512	14
34524	14
34527	14
34532	14
34533	14
34537	14
34538	14
34540	14
34541	14
34544	14
34550	14
34551	14
34558	14
34561	14
34562	14
34563	14
34564	14
34565	14
34567	14
34571	14
34572	14
34577	14
34582	14
34585	14
34587	14
34588	14
34590	14
34592	14
34595	14
34598	14
34602	14
34611	14
34614	14
34615	14
34620	14
34626	14
34627	14
34630	14
34631	14
34632	14
34633	14
34636	14
34638	14
34642	14
34648	14
34651	14
34659	14
34662	14
34665	14
34666	14
34668	14
34672	14
34680	14
34682	14
34690	14
34695	14
34698	14
34702	14
34707	14
34710	14
34711	14
34720	14
34722	14
34727	14
34741	14
34744	13
34745	13
34747	13
34762	13
34767	13
34773	13
34776	13
34778	13
34779	13
34782	13
34785	13
34799	13
34806	13
34809	13
34811	13
34814	13
34816	13
34817	13
34821	13
34823	13
34826	13
34827	13
34832	13
34833	13
34837	13
34844	13
34851	13
34858	13
34864	13
34868	13
34871	13
34879	13
34884	13
34908	13
34909	13
34910	13
34919	13
34922	13
34929	13
34940	13
34943	13
34945	13
34948	13
34955	13
34957	13
34963	13
34982	13
34994	13
34996	13
34998	13
34999	13
35011	13
35012	13
35013	13
35027	13
35028	13
35033	13
35034	13
35035	13
35036	13
35040	13
35044	13
35046	13
35057	13
35060	13
35064	13
35065	13
35068	13
35074	13
35076	13
35079	13
35081	13
35085	13
35089	13
35096	13
35104	13
35105	13
35108	13
35118	13
35130	13
35140	13
35142	13
35145	13
35146	13
35153	13
35159	13
35168	13
35169	13
35172	13
35173	13
35178	13
35184	13
35199	13
35201	13
35213	13
35215	13
35220	13
35224	13
35229	13
35232	13
35235	13
35256	13
35258	13
35264	13
35268	13
35271	13
35286	13
35308	13
35314	13
35319	13
35322	13
35324	13
35327	13
35335	13
35338	13
35341	13
35352	13
35353	13
35362	13
35363	13
35368	13
35371	13
35374	13
35377	13
35378	13
35385	13
35386	13
35399	13
35401	13
35408	13
35419	13
35420	13
35425	13
35427	13
35437	13
35443	13
35447	13
35452	13
35458	13
35461	13
35466	13
35469	13
35472	13
35473	13
35494	13
35497	13
35502	13
35506	13
35507	13
35515	13
35518	13
35519	13
35528	13
35531	13
35536	13
35542	13
35544	13
35553	13
35559	13
35562	13
35571	13
35572	13
35575	13
35576	13
35577	13
35579	13
35580	13
35583	13
35591	13
35602	13
35603	13
35618	13
35624	13
35632	13
35634	13
35637	13
35646	13
35647	13
35650	13
35652	13
35654	13
35656	13
35658	13
35661	13
35663	13
35666	13
35667	13
35671	13
35675	13
35689	13
35692	13
35695	13
35696	13
35697	13
35698	13
35702	13
35708	13
35722	13
35729	13
35733	13
35745	13
35746	13
35754	13
35756	13
35757	13
35763	13
35772	13
35774	13
35775	13
35791	13
35793	13
35805	13
35807	13
35809	13
35810	13
35811	13
35812	13
35822	13
35831	13
35837	13
35838	13
35841	13
35843	13
35849	13
35855	13
35856	13
35860	13
35861	13
35868	13
35869	13
35871	13
35876	13
35881	13
35883	13
35885	13
35890	13
35891	13
35892	13
35893	13
35894	13
35897	13
35898	13
35899	13
35903	13
35919	13
35924	13
35929	13
35931	13
35932	13
35937	13
35941	13
35946	13
35947	13
35948	13
35949	13
35950	13
35958	13
35959	13
35970	13
35972	13
35973	13
35976	13
35982	13
35983	13
35984	13
35988	13
35992	13
35995	13
35996	13
35998	13
36009	13
36014	13
36015	13
36018	13
36030	13
36033	13
36036	13
36039	13
36040	13
36045	13
36053	13
36054	13
36057	13
36058	13
36060	13
36063	13
36064	13
36067	13
36070	13
36080	13
36083	13
36084	13
36088	13
36089	13
36094	13
36096	13
36099	13
36106	13
36124	13
36130	13
36131	13
36132	13
36133	13
36135	13
36139	13
36143	13
36152	13
36154	13
36155	13
36156	13
36163	13
36167	13
36169	13
36170	13
36175	13
36176	13
36181	13
36188	13
36191	13
36196	13
36198	13
36200	13
36204	13
36207	13
36217	13
36218	13
36220	13
36224	13
36226	13
36227	13
36239	13
36247	13
36251	13
36257	13
36259	13
36260	13
36261	13
36268	13
36269	13
36271	13
36281	13
36286	13
36287	13
36291	13
36292	13
36293	13
36313	13
36314	13
36319	13
36322	13
36324	13
36331	13
36344	13
36351	13
36353	13
36357	13
36358	13
36363	13
36374	13
36375	13
36376	13
36377	13
36380	13
36381	13
36387	13
36388	13
36396	13
36398	13
36399	13
36400	13
36401	13
36404	13
36407	13
36410	13
36411	13
36412	13
36415	13
36416	13
36418	13
36419	13
36422	13
36431	13
36432	13
36433	13
36434	13
36436	13
36439	13
36448	13
36449	13
36451	13
36454	13
36455	13
36463	13
36465	13
36466	13
36468	13
36469	13
36470	13
36471	13
36472	13
36473	13
36474	13
36480	13
36482	13
36485	13
36486	13
36488	13
36490	13
36491	13
36492	13
36499	13
36500	13
36506	13
36511	13
36512	13
36513	13
36517	13
36526	13
36531	13
36536	13
36537	13
36547	13
36549	13
36552	13
36559	13
36561	13
36564	13
36565	13
36568	13
36569	13
36570	13
36576	13
36584	13
36590	13
36592	13
36593	13
36595	13
36596	13
36598	13
36599	13
36600	13
36606	13
36619	13
36630	13
36633	13
36634	13
36635	13
36637	13
36646	13
36649	13
36652	13
36655	13
36662	13
36667	13
36669	13
36671	13
36672	13
36674	13
36681	13
36682	13
36684	13
36685	13
36695	13
36704	13
36716	13
36719	13
36723	13
36725	13
36730	13
36731	13
36734	13
36737	13
36739	13
36743	13
36745	13
36764	13
36766	13
36767	13
36788	13
36789	13
36790	13
36791	13
36802	13
36804	13
36815	13
36816	13
36825	13
36829	13
36830	13
36836	13
36839	13
36841	13
36842	13
36844	13
36851	13
36853	13
36856	13
36863	13
36865	13
36867	13
36871	13
36872	13
36876	13
36879	13
36890	13
36891	13
36892	13
36896	13
36907	13
36908	13
36919	13
36922	13
36930	13
36933	13
36946	13
36952	13
36953	13
36954	13
36958	13
36959	13
36962	13
36963	13
36974	13
36977	13
36980	13
36983	13
36985	13
36989	13
36999	13
37000	13
37016	13
37029	13
37030	13
37034	13
37036	13
37038	13
37040	13
37044	13
37053	13
37060	13
37062	13
37067	13
37068	13
37071	13
37081	13
37082	13
37094	13
37095	13
37097	13
37098	13
37099	13
37104	13
37110	13
37112	13
37113	13
37117	13
37120	13
37122	13
37129	13
37134	13
37135	13
37147	13
37151	13
37161	13
37164	13
37168	13
37176	13
37184	13
37186	13
37193	13
37195	13
37196	13
37198	13
37200	13
37202	13
37210	13
37220	13
37230	13
37231	13
37235	13
37243	13
37247	13
37252	13
37253	13
37255	13
37264	13
37271	13
37274	13
37275	13
37284	13
37287	13
37288	13
37292	13
37293	13
37296	13
37298	13
37299	13
37303	13
37309	13
37312	13
37315	13
37318	13
37321	13
37323	13
37326	13
37328	13
37329	13
37330	13
37335	13
37343	13
37344	13
37357	13
37358	13
37359	13
37362	13
37366	13
37367	13
37368	13
37371	13
37376	13
37378	13
37384	13
37388	13
37391	13
37393	13
37396	13
37398	13
37404	13
37424	13
37427	13
37430	13
37431	13
37432	13
37433	13
37437	13
37438	13
37439	13
37441	13
37442	13
37459	13
37460	13
37462	13
37467	13
37470	13
37472	13
37478	13
37485	13
37486	13
37494	13
37496	13
37498	13
37503	13
37505	13
37506	13
37510	13
37512	13
37513	13
37515	13
37518	13
37519	13
37521	13
37523	13
37525	13
37526	13
37536	13
37542	13
37544	13
37550	13
37555	13
37556	13
37560	13
37562	13
37566	13
37567	13
37568	13
37585	13
37587	13
37589	13
37591	13
37593	13
37594	13
37602	13
37608	13
37609	13
37611	13
37615	13
37621	13
37634	13
37641	13
37649	13
37650	13
37651	13
37652	13
37661	13
37668	13
37669	13
37670	13
37674	13
37679	13
37681	13
37683	13
37689	13
37691	13
37695	13
37696	13
37698	13
37699	13
37700	13
37701	13
37702	13
37706	13
37710	13
37721	13
37733	13
37739	13
37745	13
37748	13
37756	13
37762	13
37763	13
37764	13
37766	13
37769	13
37772	13
37774	13
37776	13
37778	13
37783	13
37785	13
37787	13
37789	13
37800	13
37808	13
37814	13
37821	13
37825	13
37829	13
37830	13
37834	13
37838	13
37839	13
37840	13
37843	13
37847	13
37850	13
37855	13
37857	13
37859	13
37865	13
37867	13
37871	13
37882	13
37883	13
37884	13
37885	13
37888	13
37891	13
37894	13
37899	13
37902	13
37915	13
37934	13
37937	13
37946	13
37952	13
37953	13
37955	13
37959	13
37960	13
37966	13
37967	13
37970	13
37972	13
37980	13
37990	13
37994	13
37999	13
38009	12
38017	12
38018	12
38033	12
38039	12
38043	12
38045	12
38046	12
38047	12
38069	12
38071	12
38073	12
38077	12
38079	12
38080	12
38084	12
38092	12
38100	12
38107	12
38118	12
38124	12
38127	12
38128	12
38133	12
38135	12
38147	12
38149	12
38151	12
38153	12
38163	12
38172	12
38181	12
38184	12
38188	12
38198	12
38205	12
38206	12
38218	12
38221	12
38225	12
38227	12
38228	12
38230	12
38233	12
38236	12
38246	12
38251	12
38252	12
38262	12
38264	12
38268	12
38272	12
38279	12
38287	12
38291	12
38296	12
38300	12
38304	12
38307	12
38310	12
38317	12
38326	12
38329	12
38339	12
38341	12
38352	12
38358	12
38366	12
38376	12
38385	12
38386	12
38394	12
38401	12
38406	12
38412	12
38415	12
38417	12
38422	12
38424	12
38425	12
38432	12
38434	12
38435	12
38440	12
38441	12
38443	12
38464	12
38466	12
38467	12
38468	12
38470	12
38472	12
38487	12
38488	12
38490	12
38494	12
38503	12
38511	12
38514	12
38519	12
38522	12
38536	12
38539	12
38541	12
38548	12
38549	12
38553	12
38557	12
38561	12
38562	12
38566	12
38570	12
38573	12
38575	12
38576	12
38596	12
38598	12
38604	12
38605	12
38610	12
38615	12
38626	12
38627	12
38641	12
38644	12
38660	12
38669	12
38673	12
38701	12
38710	12
38722	12
38733	12
38734	12
38748	12
38752	12
38756	12
38757	12
38760	12
38762	12
38766	12
38771	12
38774	12
38780	12
38788	12
38790	12
38793	12
38808	12
38809	12
38813	12
38822	12
38825	12
38831	12
38834	12
38844	12
38851	12
38862	12
38868	12
38874	12
38878	12
38881	12
38883	12
38884	12
38891	12
38899	12
38901	12
38903	12
38905	12
38907	12
38924	12
38928	12
38933	12
38935	12
38948	12
38949	12
38958	12
38961	12
38962	12
38974	12
38980	12
38990	12
38991	12
38999	12
39005	12
39010	12
39018	12
39024	12
39027	12
39031	12
39045	12
39051	12
39063	12
39067	12
39069	12
39072	12
39077	12
39086	12
39088	12
39091	12
39092	12
39093	12
39097	12
39100	12
39107	12
39108	12
39109	12
39112	12
39116	12
39118	12
39126	12
39130	12
39131	12
39133	12
39134	12
39142	12
39148	12
39153	12
39154	12
39155	12
39160	12
39162	12
39169	12
39189	12
39200	12
39206	12
39210	12
39216	12
39222	12
39223	12
39225	12
39230	12
39232	12
39233	12
39236	12
39243	12
39256	12
39267	12
39272	12
39280	12
39284	12
39286	12
39288	12
39290	12
39299	12
39308	12
39313	12
39316	12
39318	12
39336	12
39344	12
39352	12
39353	12
39360	12
39366	12
39377	12
39392	12
39397	12
39399	12
39406	12
39408	12
39419	12
39421	12
39423	12
39425	12
39453	12
39460	12
39461	12
39462	12
39469	12
39470	12
39471	12
39478	12
39482	12
39483	12
39489	12
39498	12
39500	12
39505	12
39508	12
39542	12
39546	12
39551	12
39564	12
39570	12
39571	12
39579	12
39581	12
39583	12
39589	12
39600	12
39602	12
39604	12
39606	12
39617	12
39618	12
39620	12
39637	12
39641	12
39645	12
39649	12
39651	12
39657	12
39667	12
39669	12
39679	12
39686	12
39693	12
39703	12
39713	12
39721	12
39723	12
39729	12
39733	12
39734	12
39736	12
39738	12
39748	12
39751	12
39753	12
39754	12
39757	12
39766	12
39767	12
39775	12
39779	12
39791	12
39792	12
39795	12
39796	12
39797	12
39802	12
39807	12
39810	12
39813	12
39817	12
39824	12
39835	12
39837	12
39843	12
39848	12
39850	12
39852	12
39867	12
39869	12
39878	12
39884	12
39891	12
39903	12
39906	12
39909	12
39925	12
39932	12
39945	12
39950	12
39958	12
39962	12
39966	12
39974	12
39975	12
39981	12
39985	12
39988	12
39992	12
39997	12
40001	12
40007	12
40008	12
40018	12
40022	12
40024	12
40027	12
40028	12
40029	12
40030	12
40042	12
40043	12
40056	12
40063	12
40064	12
40065	12
40066	12
40068	12
40069	12
40075	12
40079	12
40080	12
40081	12
40097	12
40099	12
40100	12
40109	12
40116	12
40125	12
40128	12
40136	12
40139	12
40141	12
40144	12
40147	12
40152	12
40154	12
40155	12
40160	12
40161	12
40165	12
40169	12
40170	12
40176	12
40177	12
40182	12
40183	12
40184	12
40189	12
40190	12
40195	12
40197	12
40200	12
40201	12
40206	12
40207	12
40213	12
40214	12
40216	12
40218	12
40224	12
40228	12
40232	12
40236	12
40238	12
40244	12
40249	12
40255	12
40264	12
40272	12
40274	12
40275	12
40286	12
40290	12
40291	12
40300	12
40302	12
40316	12
40319	12
40320	12
40327	12
40332	12
40343	12
40345	12
40346	12
40351	12
40354	12
40369	12
40375	12
40377	12
40398	12
40407	12
40408	12
40410	12
40412	12
40414	12
40423	12
40430	12
40431	12
40438	12
40444	12
40446	12
40447	12
40463	12
40469	12
40473	12
40474	12
40475	12
40484	12
40487	12
40488	12
40490	12
40492	12
40493	12
40494	12
40495	12
40499	12
40501	12
40502	12
40505	12
40517	12
40525	12
40532	12
40534	12
40535	12
40538	12
40539	12
40540	12
40541	12
40545	12
40549	12
40551	12
40562	12
40563	12
40564	12
40565	12
40567	12
40573	12
40580	12
40589	12
40594	12
40597	12
40598	12
40602	12
40603	12
40606	12
40607	12
40608	12
40610	12
40615	12
40616	12
40620	12
40623	12
40625	12
40634	12
40636	12
40637	12
40649	12
40652	12
40653	12
40659	12
40661	12
40664	12
40665	12
40667	12
40673	12
40674	12
40675	12
40689	12
40700	12
40702	12
40704	12
40705	12
40709	12
40714	12
40715	12
40716	12
40721	12
40724	12
40726	12
40729	12
40734	12
40737	12
40743	12
40749	12
40752	12
40753	12
40763	12
40765	12
40770	12
40771	12
40776	12
40787	12
40797	12
40800	12
40802	12
40803	12
40804	12
40808	12
40809	12
40810	12
40812	12
40813	12
40816	12
40830	12
40836	12
40837	12
40839	12
40841	12
40850	12
40855	12
40857	12
40858	12
40859	12
40864	12
40865	12
40870	12
40871	12
40883	12
40894	12
40899	12
40900	12
40902	12
40909	12
40910	12
40913	12
40914	12
40918	12
40923	12
40924	12
40926	12
40929	12
40930	12
40943	12
40945	12
40946	12
40947	12
40954	12
40956	12
40957	12
40961	12
40965	12
40978	12
40983	12
40993	12
40994	12
41006	12
41007	12
41009	12
41012	12
41014	12
41017	12
41020	12
41022	12
41026	12
41028	12
41029	12
41034	12
41050	12
41054	12
41056	12
41059	12
41067	12
41068	12
41069	12
41081	12
41082	12
41085	12
41090	12
41091	12
41103	12
41105	12
41117	12
41118	12
41137	12
41138	12
41142	12
41151	12
41156	12
41157	12
41159	12
41163	12
41168	12
41174	12
41177	12
41178	12
41180	12
41187	12
41190	12
41195	12
41196	12
41201	12
41203	12
41206	12
41210	12
41216	12
41220	12
41223	12
41224	12
41226	12
41228	12
41231	12
41233	12
41236	12
41245	12
41247	12
41249	12
41250	12
41252	12
41254	12
41259	12
41263	12
41266	12
41267	12
41272	12
41274	12
41279	12
41284	12
41287	12
41288	12
41295	12
41302	12
41319	12
41321	12
41322	12
41327	12
41328	12
41329	12
41337	12
41362	12
41372	12
41373	12
41375	12
41378	12
41379	12
41381	12
41385	12
41386	12
41389	12
41390	12
41391	12
41393	12
41395	12
41396	12
41401	12
41410	12
41411	12
41414	12
41416	12
41420	12
41423	12
41429	12
41433	12
41435	12
41438	12
41439	12
41442	12
41450	12
41452	12
41457	12
41460	12
41462	12
41466	12
41468	12
41482	12
41483	12
41487	12
41488	12
41493	12
41495	12
41496	12
41499	12
41504	12
41524	12
41528	12
41532	12
41533	12
41534	12
41539	12
41540	12
41541	12
41544	12
41549	12
41556	12
41563	12
41570	12
41573	12
41578	12
41585	12
41591	12
41592	12
41596	12
41597	12
41599	12
41603	12
41604	12
41605	12
41606	12
41608	12
41609	12
41611	12
41613	12
41615	12
41628	12
41632	12
41634	12
41636	12
41640	12
41641	12
41644	12
41650	12
41653	12
41659	12
41661	12
41662	12
41663	12
41666	12
41667	12
41669	12
41675	12
41677	12
41678	12
41680	12
41687	12
41691	12
41704	12
41711	12
41727	12
41732	12
41734	12
41736	12
41738	12
41741	12
41745	12
41747	12
41748	12
41749	12
41753	12
41754	12
41767	12
41770	12
41773	12
41783	12
41787	12
41798	12
41817	12
41825	12
41833	12
41835	12
41848	12
41850	12
41860	12
41871	12
41872	12
41873	12
41878	12
41880	12
41882	12
41890	12
41891	12
41896	12
41897	12
41912	12
41916	12
41920	12
41921	12
41927	12
41928	12
41931	12
41934	12
41935	12
41943	12
41948	12
41950	12
41951	12
41953	12
41967	12
41971	12
41974	12
41975	12
41978	12
41984	12
41985	12
41986	12
41987	12
41988	12
41991	12
41994	12
41997	12
42001	12
42003	12
42013	12
42017	12
42020	12
42024	12
42027	12
42043	12
42044	12
42045	12
42048	12
42051	12
42055	12
42059	12
42061	12
42064	12
42065	12
42066	12
42067	12
42078	12
42079	12
42083	12
42086	12
42092	12
42093	12
42095	12
42097	12
42100	12
42104	12
42107	12
42111	12
42118	12
42122	12
42130	12
42132	12
42134	12
42144	12
42154	12
42155	12
42165	12
42168	12
42169	12
42180	12
42181	12
42185	12
42188	12
42192	12
42195	12
42203	12
42207	12
42211	12
42213	12
42214	12
42216	12
42221	12
42224	12
42225	12
42229	12
42231	12
42240	12
42246	12
42248	12
42253	12
42259	12
42263	12
42264	12
42268	12
42270	12
42273	12
42278	12
42281	12
42282	12
42283	12
42285	12
42286	12
42287	12
42288	12
42291	12
42296	12
42298	12
42300	12
42304	12
42305	12
42308	12
42313	12
42318	12
42319	12
42320	12
42323	12
42324	12
42327	12
42329	12
42331	12
42332	12
42341	12
42345	12
42347	12
42350	12
42354	12
42358	12
42359	12
42361	12
42366	12
42374	12
42377	12
42378	12
42383	12
42390	12
42398	12
42399	12
42402	12
42405	12
42406	12
42409	12
42413	12
42415	12
42416	12
42420	12
42424	12
42426	12
42439	12
42441	12
42443	12
42450	12
42453	12
42454	12
42461	12
42462	12
42463	12
42466	12
42472	12
42478	12
42479	12
42488	12
42492	12
42494	12
42497	12
42502	12
42504	12
42509	12
42512	12
42514	12
42518	12
42534	12
42551	12
42552	12
42559	12
42562	12
42565	12
42567	12
42569	12
42571	12
42572	12
42573	12
42575	12
42591	12
42603	12
42604	12
42615	12
42620	12
42621	12
42622	12
42630	12
42634	12
42640	12
42642	12
42644	12
42647	12
42648	12
42652	12
42653	12
42656	12
42669	12
42673	12
42676	12
42677	12
42679	12
42684	12
42688	12
42689	12
42690	12
42691	12
42692	12
42694	12
42708	12
42711	12
42718	12
42719	12
42720	12
42723	12
42724	12
42734	12
42738	12
42740	12
42741	12
42743	12
42749	12
42750	12
42755	12
42764	12
42770	12
42773	12
42781	12
42795	12
42797	12
42801	12
42803	12
42806	12
42807	12
42809	12
42811	12
42813	12
42819	12
42821	12
42822	12
42824	12
42826	12
42827	12
42828	12
42830	12
42831	12
42832	12
42834	12
42849	12
42856	12
42857	12
42859	12
42861	12
42867	12
42869	12
42870	12
42871	12
42876	12
42882	12
42918	12
42921	12
42922	12
42933	12
42938	12
42942	12
42951	12
42957	12
42958	12
42960	12
42961	12
42963	12
42964	12
42969	12
42971	12
42988	12
42989	12
42994	12
42996	12
42997	12
42999	12
43001	12
43019	12
43022	12
43030	12
43032	12
43035	12
43036	12
43039	12
43041	12
43044	12
43045	12
43046	12
43047	12
43049	12
43053	12
43054	12
43058	12
43061	12
43062	12
43064	12
43065	12
43066	12
43067	12
43078	12
43079	12
43080	12
43094	12
43107	12
43109	12
43115	12
43116	12
43118	12
43122	12
43123	12
43124	12
43125	12
43126	12
43128	12
43129	12
43136	11
43141	11
43147	11
43151	11
43155	11
43159	11
43163	11
43167	11
43168	11
43170	11
43171	11
43179	11
43202	11
43204	11
43205	11
43208	11
43221	11
43223	11
43228	11
43231	11
43245	11
43247	11
43248	11
43252	11
43268	11
43274	11
43278	11
43281	11
43283	11
43286	11
43296	11
43305	11
43309	11
43310	11
43316	11
43322	11
43326	11
43328	11
43329	11
43330	11
43339	11
43352	11
43354	11
43358	11
43362	11
43365	11
43367	11
43369	11
43382	11
43389	11
43397	11
43400	11
43401	11
43403	11
43410	11
43412	11
43413	11
43416	11
43420	11
43424	11
43426	11
43430	11
43434	11
43436	11
43440	11
43442	11
43451	11
43462	11
43468	11
43471	11
43475	11
43476	11
43498	11
43499	11
43504	11
43505	11
43516	11
43526	11
43532	11
43546	11
43556	11
43574	11
43579	11
43589	11
43596	11
43598	11
43607	11
43611	11
43614	11
43629	11
43630	11
43640	11
43642	11
43643	11
43645	11
43651	11
43655	11
43665	11
43669	11
43674	11
43681	11
43687	11
43697	11
43699	11
43708	11
43718	11
43721	11
43725	11
43728	11
43733	11
43747	11
43752	11
43754	11
43755	11
43772	11
43780	11
43781	11
43789	11
43797	11
43800	11
43802	11
43806	11
43813	11
43819	11
43821	11
43822	11
43824	11
43826	11
43827	11
43828	11
43829	11
43831	11
43845	11
43855	11
43860	11
43861	11
43868	11
43876	11
43879	11
43884	11
43892	11
43895	11
43900	11
43902	11
43904	11
43913	11
43930	11
43933	11
43950	11
43958	11
43969	11
43972	11
43977	11
43979	11
43981	11
43982	11
43986	11
43987	11
43989	11
43992	11
43997	11
44000	11
44001	11
44003	11
44026	11
44027	11
44037	11
44045	11
44049	11
44060	11
44067	11
44068	11
44069	11
44070	11
44083	11
44088	11
44091	11
44107	11
44114	11
44127	11
44133	11
44134	11
44136	11
44150	11
44157	11
44163	11
44174	11
44175	11
44180	11
44182	11
44192	11
44204	11
44208	11
44212	11
44216	11
44219	11
44225	11
44239	11
44245	11
44250	11
44263	11
44266	11
44275	11
44277	11
44279	11
44286	11
44288	11
44290	11
44294	11
44296	11
44303	11
44309	11
44312	11
44320	11
44328	11
44332	11
44334	11
44341	11
44343	11
44349	11
44353	11
44354	11
44363	11
44367	11
44372	11
44378	11
44389	11
44390	11
44393	11
44398	11
44399	11
44405	11
44411	11
44423	11
44426	11
44431	11
44434	11
44441	11
44442	11
44445	11
44447	11
44452	11
44465	11
44473	11
44475	11
44480	11
44484	11
44487	11
44501	11
44505	11
44520	11
44523	11
44525	11
44542	11
44544	11
44545	11
44560	11
44561	11
44564	11
44570	11
44580	11
44583	11
44584	11
44586	11
44596	11
44597	11
44601	11
44610	11
44612	11
44618	11
44619	11
44621	11
44630	11
44632	11
44633	11
44634	11
44635	11
44636	11
44642	11
44644	11
44645	11
44646	11
44650	11
44653	11
44655	11
44657	11
44664	11
44665	11
44666	11
44670	11
44673	11
44675	11
44678	11
44680	11
44681	11
44685	11
44687	11
44688	11
44690	11
44702	11
44704	11
44709	11
44716	11
44717	11
44722	11
44730	11
44731	11
44733	11
44735	11
44740	11
44742	11
44743	11
44745	11
44749	11
44752	11
44755	11
44757	11
44760	11
44761	11
44765	11
44766	11
44767	11
44768	11
44770	11
44771	11
44773	11
44776	11
44788	11
44797	11
44803	11
44806	11
44807	11
44809	11
44822	11
44824	11
44826	11
44827	11
44835	11
44839	11
44841	11
44842	11
44844	11
44848	11
44849	11
44851	11
44852	11
44860	11
44861	11
44869	11
44884	11
44887	11
44889	11
44901	11
44910	11
44914	11
44915	11
44919	11
44920	11
44923	11
44925	11
44944	11
44949	11
44950	11
44957	11
44959	11
44965	11
44969	11
44972	11
44978	11
45001	11
45009	11
45010	11
45012	11
45013	11
45017	11
45020	11
45021	11
45023	11
45031	11
45032	11
45033	11
45034	11
45035	11
45038	11
45041	11
45044	11
45046	11
45049	11
45051	11
45054	11
45064	11
45067	11
45069	11
45070	11
45071	11
45075	11
45093	11
45098	11
45102	11
45105	11
45106	11
45107	11
45121	11
45122	11
45145	11
45147	11
45150	11
45152	11
45156	11
45157	11
45159	11
45161	11
45170	11
45177	11
45184	11
45187	11
45191	11
45193	11
45196	11
45203	11
45204	11
45220	11
45238	11
45240	11
45247	11
45258	11
45259	11
45260	11
45278	11
45280	11
45284	11
45290	11
45292	11
45309	11
45319	11
45333	11
45335	11
45337	11
45338	11
45341	11
45342	11
45347	11
45350	11
45351	11
45352	11
45360	11
45361	11
45362	11
45368	11
45372	11
45374	11
45375	11
45382	11
45385	11
45386	11
45390	11
45392	11
45397	11
45400	11
45404	11
45405	11
45407	11
45415	11
45422	11
45423	11
45427	11
45429	11
45433	11
45437	11
45441	11
45450	11
45455	11
45457	11
45459	11
45463	11
45475	11
45479	11
45480	11
45481	11
45483	11
45484	11
45490	11
45494	11
45495	11
45503	11
45504	11
45513	11
45517	11
45520	11
45524	11
45525	11
45528	11
45529	11
45531	11
45543	11
45545	11
45552	11
45554	11
45559	11
45579	11
45596	11
45598	11
45605	11
45607	11
45610	11
45611	11
45618	11
45619	11
45620	11
45621	11
45622	11
45623	11
45624	11
45630	11
45631	11
45641	11
45643	11
45646	11
45650	11
45651	11
45658	11
45660	11
45664	11
45672	11
45674	11
45676	11
45679	11
45689	11
45693	11
45694	11
45695	11
45698	11
45699	11
45700	11
45703	11
45704	11
45706	11
45719	11
45723	11
45724	11
45726	11
45729	11
45731	11
45738	11
45749	11
45750	11
45754	11
45755	11
45756	11
45759	11
45770	11
45775	11
45782	11
45785	11
45788	11
45794	11
45797	11
45800	11
45801	11
45803	11
45804	11
45813	11
45814	11
45816	11
45819	11
45821	11
45827	11
45832	11
45833	11
45838	11
45850	11
45852	11
45854	11
45864	11
45868	11
45871	11
45873	11
45880	11
45882	11
45883	11
45893	11
45896	11
45897	11
45903	11
45906	11
45920	11
45935	11
45940	11
45941	11
45942	11
45943	11
45945	11
45946	11
45950	11
45951	11
45952	11
45956	11
45963	11
45976	11
45983	11
45987	11
45989	11
45994	11
45996	11
46002	11
46008	11
46010	11
46017	11
46023	11
46027	11
46032	11
46033	11
46037	11
46043	11
46046	11
46050	11
46051	11
46053	11
46055	11
46056	11
46057	11
46060	11
46065	11
46066	11
46067	11
46069	11
46072	11
46074	11
46075	11
46104	11
46105	11
46108	11
46113	11
46119	11
46151	11
46154	11
46155	11
46160	11
46165	11
46174	11
46186	11
46192	11
46197	11
46200	11
46201	11
46208	11
46212	11
46217	11
46240	11
46242	11
46245	11
46247	11
46250	11
46254	11
46256	11
46261	11
46275	11
46287	11
46290	11
46301	11
46302	11
46303	11
46314	11
46317	11
46323	11
46328	11
46330	11
46333	11
46334	11
46335	11
46337	11
46340	11
46350	11
46351	11
46352	11
46355	11
46357	11
46358	11
46361	11
46363	11
46364	11
46376	11
46377	11
46378	11
46380	11
46383	11
46384	11
46385	11
46387	11
46390	11
46393	11
46399	11
46400	11
46415	11
46425	11
46426	11
46427	11
46430	11
46431	11
46432	11
46443	11
46444	11
46445	11
46449	11
46452	11
46457	11
46459	11
46461	11
46462	11
46464	11
46468	11
46474	11
46475	11
46481	11
46482	11
46483	11
46485	11
46493	11
46501	11
46504	11
46507	11
46512	11
46521	11
46523	11
46525	11
46527	11
46528	11
46533	11
46538	11
46539	11
46541	11
46542	11
46544	11
46547	11
46551	11
46560	11
46562	11
46567	11
46570	11
46572	11
46576	11
46582	11
46585	11
46587	11
46588	11
46589	11
46595	11
46598	11
46600	11
46601	11
46604	11
46607	11
46609	11
46611	11
46612	11
46615	11
46627	11
46629	11
46635	11
46637	11
46644	11
46645	11
46646	11
46647	11
46649	11
46651	11
46655	11
46656	11
46659	11
46666	11
46685	11
46688	11
46689	11
46693	11
46700	11
46701	11
46706	11
46707	11
46710	11
46717	11
46718	11
46724	11
46728	11
46729	11
46732	11
46733	11
46734	11
46735	11
46740	11
46745	11
46746	11
46747	11
46748	11
46749	11
46752	11
46758	11
46762	11
46763	11
46765	11
46767	11
46769	11
46777	11
46779	11
46780	11
46781	11
46783	11
46784	11
46785	11
46800	11
46804	11
46820	11
46824	11
46828	11
46830	11
46833	11
46836	11
46847	11
46849	11
46852	11
46854	11
46859	11
46865	11
46867	11
46868	11
46870	11
46871	11
46880	11
46884	11
46895	11
46896	11
46897	11
46898	11
46906	11
46908	11
46915	11
46917	11
46923	11
46927	11
46939	11
46945	11
46946	11
46948	11
46949	11
46950	11
46955	11
46957	11
46966	11
46970	11
46971	11
46972	11
46976	11
46977	11
46978	11
46980	11
46981	11
46988	11
46993	11
47005	11
47006	11
47024	11
47025	11
47033	11
47034	11
47037	11
47039	11
47043	11
47053	11
47054	11
47057	11
47058	11
47061	11
47065	11
47071	11
47072	11
47086	11
47088	11
47095	11
47102	11
47103	11
47110	11
47116	11
47118	11
47122	11
47126	11
47128	11
47130	11
47131	11
47132	11
47138	11
47142	11
47144	11
47145	11
47151	11
47156	11
47157	11
47160	11
47162	11
47167	11
47169	11
47173	11
47192	11
47195	11
47196	11
47200	11
47202	11
47204	11
47207	11
47209	11
47211	11
47214	11
47215	11
47229	11
47238	11
47241	11
47252	11
47253	11
47254	11
47255	11
47258	11
47262	11
47265	11
47266	11
47267	11
47272	11
47275	11
47278	11
47281	11
47285	11
47286	11
47294	11
47296	11
47306	11
47310	11
47311	11
47317	11
47319	11
47323	11
47325	11
47328	11
47346	11
47363	11
47371	11
47373	11
47375	11
47389	11
47393	11
47396	11
47401	11
47402	11
47414	11
47415	11
47417	11
47422	11
47423	11
47425	11
47427	11
47428	11
47431	11
47437	11
47438	11
47442	11
47446	11
47455	11
47464	11
47470	11
47474	11
47477	11
47487	11
47496	11
47500	11
47510	11
47517	11
47524	11
47525	11
47526	11
47527	11
47534	11
47535	11
47550	11
47551	11
47559	11
47560	11
47583	11
47590	11
47593	11
47594	11
47601	11
47620	11
47624	11
47629	11
47631	11
47636	11
47637	11
47640	11
47646	11
47660	11
47669	11
47673	11
47676	11
47679	11
47680	11
47683	11
47691	11
47692	11
47700	11
47702	11
47709	11
47712	11
47717	11
47718	11
47722	11
47739	11
47743	11
47744	11
47754	11
47757	11
47766	11
47769	11
47770	11
47775	11
47776	11
47777	11
47780	11
47784	11
47793	11
47802	11
47815	11
47833	11
47844	11
47846	11
47851	11
47863	10
47864	10
47870	10
47877	10
47878	10
47899	10
47910	10
47929	10
47933	10
47938	10
47941	10
47943	10
47945	10
47948	10
47951	10
47953	10
47954	10
47955	10
47961	10
47979	10
47981	10
47983	10
48006	10
48011	10
48014	10
48019	10
48027	10
48045	10
48046	10
48054	10
48058	10
48065	10
48068	10
48074	10
48076	10
48077	10
48080	10
48100	10
48102	10
48113	10
48122	10
48136	10
48143	10
48145	10
48151	10
48154	10
48156	10
48162	10
48166	10
48170	10
48174	10
48175	10
48177	10
48183	10
48184	10
48188	10
48189	10
48194	10
48195	10
48196	10
48205	10
48211	10
48222	10
48234	10
48240	10
48245	10
48249	10
48267	10
48274	10
48281	10
48284	10
48286	10
48287	10
48290	10
48294	10
48295	10
48316	10
48323	10
48329	10
48334	10
48336	10
48345	10
48351	10
48353	10
48354	10
48356	10
48358	10
48360	10
48376	10
48383	10
48385	10
48387	10
48389	10
48391	10
48396	10
48398	10
48399	10
48408	10
48412	10
48414	10
48415	10
48449	10
48450	10
48467	10
48474	10
48488	10
48492	10
48495	10
48501	10
48504	10
48506	10
48507	10
48508	10
48510	10
48529	10
48531	10
48532	10
48552	10
48554	10
48556	10
48565	10
48578	10
48584	10
48585	10
48590	10
48596	10
48599	10
48602	10
48603	10
48607	10
48612	10
48614	10
48616	10
48617	10
48626	10
48638	10
48639	10
48641	10
48645	10
48650	10
48655	10
48661	10
48671	10
48674	10
48677	10
48678	10
48680	10
48682	10
48683	10
48690	10
48696	10
48703	10
48709	10
48717	10
48721	10
48726	10
48730	10
48747	10
48752	10
48755	10
48757	10
48760	10
48761	10
48782	10
48789	10
48791	10
48794	10
48801	10
48811	10
48816	10
48822	10
48829	10
48830	10
48845	10
48850	10
48857	10
48860	10
48873	10
48880	10
48881	10
48888	10
48896	10
48909	10
48929	10
48957	10
48969	10
48977	10
48979	10
48985	10
49004	10
49005	10
49007	10
49013	10
49022	10
49023	10
49027	10
49030	10
49035	10
49039	10
49040	10
49041	10
49051	10
49054	10
49055	10
49056	10
49061	10
49065	10
49069	10
49074	10
49079	10
49083	10
49087	10
49091	10
49094	10
49097	10
49103	10
49105	10
49107	10
49110	10
49111	10
49113	10
49117	10
49119	10
49122	10
49132	10
49140	10
49143	10
49149	10
49155	10
49158	10
49160	10
49175	10
49177	10
49185	10
49191	10
49194	10
49205	10
49211	10
49212	10
49217	10
49224	10
49227	10
49228	10
49230	10
49234	10
49236	10
49238	10
49239	10
49241	10
49248	10
49253	10
49264	10
49268	10
49284	10
49291	10
49293	10
49294	10
49295	10
49297	10
49305	10
49306	10
49307	10
49313	10
49322	10
49323	10
49334	10
49342	10
49346	10
49360	10
49361	10
49363	10
49367	10
49369	10
49372	10
49381	10
49386	10
49387	10
49394	10
49396	10
49406	10
49407	10
49417	10
49425	10
49436	10
49448	10
49454	10
49456	10
49457	10
49473	10
49474	10
49478	10
49480	10
49490	10
49499	10
49501	10
49511	10
49535	10
49537	10
49547	10
49556	10
49562	10
49567	10
49572	10
49578	10
49582	10
49583	10
49584	10
49589	10
49594	10
49603	10
49605	10
49611	10
49619	10
49622	10
49627	10
49628	10
49629	10
49638	10
49645	10
49653	10
49654	10
49655	10
49657	10
49667	10
49674	10
49676	10
49677	10
49680	10
49683	10
49692	10
49694	10
49696	10
49697	10
49705	10
49706	10
49713	10
49716	10
49718	10
49719	10
49720	10
49721	10
49731	10
49735	10
49736	10
49754	10
49765	10
49768	10
49775	10
49780	10
49781	10
49782	10
49784	10
49788	10
49800	10
49806	10
49807	10
49808	10
49815	10
49816	10
49820	10
49822	10
49834	10
49835	10
49836	10
49837	10
49839	10
49848	10
49850	10
49852	10
49854	10
49868	10
49869	10
49872	10
49880	10
49885	10
49888	10
49897	10
49898	10
49899	10
49906	10
49907	10
49909	10
49911	10
49912	10
49920	10
49924	10
49934	10
49935	10
49937	10
49938	10
49939	10
49942	10
49943	10
49951	10
49953	10
49956	10
49957	10
49958	10
49967	10
49968	10
49969	10
49970	10
49977	10
49979	10
49981	10
49982	10
49983	10
49987	10
49990	10
49991	10
50018	10
50022	10
50026	10
50038	10
50042	10
50048	10
50052	10
50053	10
50058	10
50062	10
50082	10
50084	10
50086	10
50088	10
50098	10
50100	10
50103	10
50116	10
50117	10
50119	10
50124	10
50126	10
50130	10
50138	10
50142	10
50146	10
50148	10
50151	10
50152	10
50159	10
50160	10
50161	10
50166	10
50167	10
50169	10
50171	10
50172	10
50178	10
50196	10
50201	10
50203	10
50206	10
50214	10
50231	10
50237	10
50246	10
50251	10
50253	10
50256	10
50259	10
50260	10
50263	10
50265	10
50281	10
50284	10
50292	10
50301	10
50303	10
50308	10
50314	10
50321	10
50346	10
50352	10
50357	10
50362	10
50364	10
50368	10
50371	10
50372	10
50376	10
50377	10
50382	10
50384	10
50385	10
50390	10
50392	10
50393	10
50398	10
50409	10
50410	10
50411	10
50417	10
50418	10
50422	10
50423	10
50426	10
50430	10
50431	10
50432	10
50433	10
50439	10
50440	10
50441	10
50442	10
50449	10
50454	10
50455	10
50456	10
50462	10
50463	10
50466	10
50467	10
50469	10
50473	10
50481	10
50483	10
50487	10
50488	10
50492	10
50493	10
50494	10
50496	10
50497	10
50510	10
50511	10
50519	10
50526	10
50540	10
50541	10
50542	10
50543	10
50545	10
50551	10
50552	10
50554	10
50560	10
50573	10
50575	10
50580	10
50584	10
50585	10
50587	10
50598	10
50600	10
50602	10
50622	10
50625	10
50627	10
50642	10
50644	10
50646	10
50649	10
50653	10
50655	10
50656	10
50659	10
50662	10
50663	10
50669	10
50675	10
50676	10
50681	10
50683	10
50684	10
50686	10
50696	10
50702	10
50704	10
50708	10
50712	10
50715	10
50717	10
50734	10
50748	10
50752	10
50755	10
50758	10
50761	10
50766	10
50772	10
50791	10
50794	10
50795	10
50796	10
50799	10
50801	10
50802	10
50803	10
50811	10
50812	10
50817	10
50819	10
50822	10
50833	10
50860	10
50862	10
50863	10
50865	10
50866	10
50868	10
50870	10
50875	10
50877	10
50878	10
50896	10
50897	10
50898	10
50901	10
50906	10
50919	10
50937	10
50939	10
50943	10
50945	10
50959	10
50964	10
50969	10
50970	10
50972	10
50974	10
50977	10
50978	10
50979	10
50980	10
50982	10
50986	10
50990	10
50993	10
50994	10
50995	10
50997	10
51002	10
51011	10
51013	10
51017	10
51023	10
51026	10
51028	10
51031	10
51032	10
51046	10
51048	10
51050	10
51051	10
51055	10
51063	10
51064	10
51072	10
51081	10
51083	10
51086	10
51101	10
51105	10
51115	10
51117	10
51119	10
51121	10
51126	10
51138	10
51139	10
51142	10
51153	10
51166	10
51170	10
51180	10
51182	10
51184	10
51186	10
51189	10
51200	10
51201	10
51209	10
51210	10
51213	10
51230	10
51231	10
51235	10
51241	10
51246	10
51250	10
51254	10
51255	10
51259	10
51261	10
51262	10
51263	10
51270	10
51272	10
51283	10
51284	10
51295	10
51299	10
51302	10
51312	10
51321	10
51332	10
51335	10
51336	10
51349	10
51350	10
51351	10
51367	10
51373	10
51375	10
51380	10
51389	10
51404	10
51406	10
51415	10
51423	10
51424	10
51427	10
51434	10
51450	10
51455	10
51462	10
51471	10
51474	10
51475	10
51487	10
51513	10
51514	10
51516	10
51524	10
51534	10
51538	10
51540	10
51541	10
51543	10
51546	10
51554	10
51557	10
51560	10
51562	10
51572	10
51578	10
51582	10
51586	10
51591	10
51594	10
51596	10
51598	10
51599	10
51601	10
51606	10
51608	10
51623	10
51626	10
51633	10
51646	10
51648	10
51657	10
51663	10
51672	10
51681	10
51683	10
51687	10
51690	10
51694	10
51701	10
51711	10
51719	10
51724	10
51730	10
51734	10
51741	10
51743	10
51747	10
51752	10
51755	10
51756	10
51759	10
51760	10
51761	10
51762	10
51765	10
51767	10
51774	10
51784	10
51786	10
51788	10
51789	10
51792	10
51803	10
51807	10
51811	10
51812	10
51813	10
51824	10
51828	10
51840	10
51842	10
51843	10
51846	10
51856	10
51861	10
51863	10
51864	10
51865	10
51871	10
51888	10
51889	10
51891	10
51895	10
51896	10
51902	10
51903	10
51906	10
51908	10
51914	10
51921	10
51929	10
51933	10
51934	10
51937	10
51939	10
51948	10
51954	10
51959	10
51960	10
51965	10
51968	10
51969	10
51972	10
51975	10
51982	10
51989	10
51990	10
51997	10
52000	10
52007	10
52011	10
52020	10
52024	10
52026	10
52027	10
52033	10
52036	10
52041	10
52047	10
52059	10
52062	10
52063	10
52064	10
52070	10
52081	10
52082	10
52087	10
52093	10
52099	10
52110	10
52113	10
52119	10
52120	10
52121	10
52134	10
52145	10
52147	10
52148	10
52159	10
52170	10
52181	10
52185	10
52187	10
52190	10
52193	10
52195	10
52202	10
52205	10
52216	10
52220	10
52224	10
52226	10
52227	10
52232	10
52237	10
52241	10
52243	10
52257	10
52262	10
52263	10
52268	10
52277	10
52279	10
52281	10
52288	10
52289	10
52290	10
52291	10
52295	10
52313	10
52315	10
52316	10
52317	10
52319	10
52320	10
52326	10
52332	10
52337	10
52338	10
52343	10
52345	10
52349	10
52374	10
52378	10
52386	10
52387	10
52396	10
52401	10
52402	10
52405	10
52406	10
52408	10
52409	10
52411	10
52420	10
52423	10
52429	10
52432	10
52443	10
52445	10
52453	10
52460	10
52470	10
52472	10
52475	10
52477	10
52483	10
52492	10
52494	10
52497	10
52505	10
52512	10
52513	10
52515	10
52521	10
52526	10
52529	10
52531	10
52532	10
52551	10
52560	10
52561	10
52562	10
52565	10
52570	10
52575	10
52580	10
52581	10
52582	10
52598	10
52600	10
52601	10
52602	10
52603	10
52606	10
52614	10
52616	10
52622	10
52623	10
52629	10
52636	10
52638	10
52639	10
52640	10
52641	10
52653	10
52655	10
52658	10
52660	10
52673	10
52678	10
52682	10
52683	10
52684	10
52693	10
52698	10
52700	10
52701	10
52703	10
52705	10
52734	10
52736	10
52739	10
52741	10
52742	10
52745	10
52754	10
52758	10
52759	10
52761	10
52765	10
52770	10
52771	10
52774	10
52783	10
52787	10
52788	10
52792	10
52797	10
52800	10
52803	10
52804	10
52806	10
52810	10
52811	10
52814	10
52822	10
52823	10
52831	10
52833	10
52834	10
52839	10
52840	10
52845	10
52846	10
52850	10
52851	10
52855	10
52863	10
52865	10
52868	10
52873	10
52875	10
52881	10
52883	10
52900	10
52901	10
52929	10
52932	10
52933	10
52955	10
52962	10
52971	10
52974	10
52976	10
52978	10
52984	10
53001	10
53002	10
53003	10
53011	10
53012	10
53014	10
53016	10
53023	10
53026	10
53032	10
53042	10
53048	10
53050	10
53052	10
53057	10
53059	10
53072	10
53073	10
53092	10
53094	10
53103	10
53104	10
53123	10
53125	10
53127	10
53134	10
53136	10
53139	10
53140	10
53148	10
53149	10
53159	10
53164	10
53167	10
53175	10
53176	10
53183	10
53185	10
53191	10
53194	10
53197	10
53203	10
53209	10
53210	10
53213	10
53214	10
53215	10
53222	10
53223	10
53226	10
53228	10
53236	10
53241	10
53244	10
53247	10
53260	10
53265	10
53266	10
53269	10
53273	10
53276	10
53278	10
53282	10
53285	10
53299	10
53307	10
53312	10
53313	10
53317	10
53318	10
53328	10
53339	10
53349	10
53368	10
53372	10
53383	10
53385	10
53388	10
53392	10
53393	10
53403	10
53423	10
53427	10
53436	10
53437	10
53439	10
53440	10
53445	10
53449	10
53454	10
53462	10
53465	10
53466	10
53467	10
53475	10
53487	10
53489	10
53490	10
53492	10
53493	10
53494	10
53497	10
53498	10
53499	10
53501	10
53534	10
53538	10
53539	10
53543	10
53547	10
53558	10
53559	10
53565	10
53569	10
53573	10
53580	10
53581	10
53582	10
53583	10
53584	10
53587	10
53595	10
53604	10
53614	10
53629	10
53646	10
53666	10
53669	10
53670	10
53676	10
53679	10
53681	10
53684	10
53692	10
53696	10
53698	10
53699	10
53702	10
53703	10
53704	10
53706	9
53709	9
53710	9
53723	9
53725	9
53727	9
53736	9
53741	9
53744	9
53750	9
53752	9
53754	9
53765	9
53771	9
53775	9
53777	9
53784	9
53786	9
53789	9
53800	9
53803	9
53811	9
53820	9
53822	9
53839	9
53840	9
53846	9
53852	9
53856	9
53860	9
53862	9
53870	9
53872	9
53879	9
53885	9
53892	9
53893	9
53904	9
53915	9
53917	9
53922	9
53925	9
53928	9
53931	9
53934	9
53948	9
53952	9
53953	9
53963	9
53967	9
53969	9
53970	9
53976	9
53982	9
53985	9
54002	9
54005	9
54013	9
54016	9
54021	9
54023	9
54025	9
54042	9
54057	9
54058	9
54061	9
54063	9
54067	9
54071	9
54074	9
54077	9
54094	9
54098	9
54099	9
54121	9
54122	9
54123	9
54125	9
54129	9
54130	9
54135	9
54148	9
54155	9
54162	9
54163	9
54165	9
54168	9
54169	9
54174	9
54178	9
54179	9
54181	9
54185	9
54190	9
54200	9
54202	9
54206	9
54209	9
54212	9
54213	9
54216	9
54218	9
54219	9
54228	9
54232	9
54234	9
54238	9
54241	9
54245	9
54253	9
54263	9
54276	9
54277	9
54283	9
54285	9
54288	9
54289	9
54293	9
54295	9
54315	9
54323	9
54337	9
54341	9
54352	9
54356	9
54357	9
54362	9
54363	9
54366	9
54377	9
54378	9
54379	9
54388	9
54393	9
54398	9
54401	9
54406	9
54413	9
54414	9
54425	9
54430	9
54431	9
54435	9
54453	9
54472	9
54476	9
54484	9
54485	9
54494	9
54496	9
54497	9
54498	9
54500	9
54504	9
54505	9
54512	9
54513	9
54516	9
54517	9
54518	9
54525	9
54537	9
54539	9
54549	9
54551	9
54554	9
54558	9
54561	9
54563	9
54566	9
54573	9
54579	9
54582	9
54586	9
54588	9
54606	9
54607	9
54608	9
54610	9
54622	9
54628	9
54632	9
54633	9
54637	9
54653	9
54654	9
54660	9
54664	9
54672	9
54674	9
54680	9
54692	9
54699	9
54707	9
54711	9
54716	9
54727	9
54729	9
54732	9
54735	9
54740	9
54742	9
54744	9
54748	9
54754	9
54758	9
54764	9
54767	9
54771	9
54772	9
54774	9
54787	9
54788	9
54796	9
54802	9
54813	9
54824	9
54825	9
54832	9
54835	9
54842	9
54843	9
54859	9
54862	9
54866	9
54872	9
54874	9
54880	9
54883	9
54886	9
54890	9
54895	9
54910	9
54917	9
54919	9
54923	9
54929	9
54933	9
54953	9
54955	9
54957	9
54959	9
54965	9
54971	9
54983	9
54986	9
54998	9
55000	9
55007	9
55019	9
55020	9
55032	9
55056	9
55062	9
55063	9
55070	9
55084	9
55094	9
55095	9
55103	9
55115	9
55119	9
55131	9
55140	9
55145	9
55149	9
55158	9
55161	9
55164	9
55166	9
55172	9
55180	9
55184	9
55185	9
55186	9
55188	9
55202	9
55206	9
55208	9
55210	9
55212	9
55220	9
55242	9
55243	9
55246	9
55251	9
55259	9
55265	9
55268	9
55274	9
55276	9
55283	9
55286	9
55288	9
55291	9
55292	9
55298	9
55300	9
55303	9
55312	9
55316	9
55322	9
55332	9
55333	9
55335	9
55351	9
55356	9
55357	9
55359	9
55361	9
55372	9
55374	9
55376	9
55380	9
55382	9
55387	9
55398	9
55405	9
55415	9
55416	9
55418	9
55420	9
55421	9
55423	9
55424	9
55430	9
55431	9
55432	9
55438	9
55439	9
55441	9
55442	9
55444	9
55448	9
55452	9
55454	9
55456	9
55462	9
55466	9
55467	9
55468	9
55471	9
55472	9
55476	9
55477	9
55481	9
55482	9
55486	9
55494	9
55504	9
55512	9
55514	9
55516	9
55534	9
55536	9
55540	9
55545	9
55546	9
55548	9
55554	9
55556	9
55557	9
55560	9
55565	9
55567	9
55569	9
55570	9
55571	9
55572	9
55573	9
55578	9
55580	9
55587	9
55605	9
55606	9
55609	9
55611	9
55613	9
55615	9
55616	9
55627	9
55630	9
55632	9
55640	9
55642	9
55643	9
55649	9
55660	9
55668	9
55669	9
55670	9
55671	9
55673	9
55685	9
55693	9
55695	9
55697	9
55704	9
55712	9
55719	9
55723	9
55732	9
55733	9
55740	9
55745	9
55748	9
55751	9
55755	9
55763	9
55770	9
55772	9
55777	9
55778	9
55780	9
55781	9
55782	9
55785	9
55791	9
55798	9
55799	9
55801	9
55802	9
55805	9
55808	9
55809	9
55811	9
55819	9
55820	9
55822	9
55823	9
55828	9
55832	9
55833	9
55835	9
55836	9
55837	9
55838	9
55842	9
55844	9
55846	9
55847	9
55848	9
55851	9
55854	9
55862	9
55867	9
55869	9
55870	9
55873	9
55877	9
55882	9
55889	9
55890	9
55893	9
55894	9
55896	9
55918	9
55936	9
55952	9
55954	9
55961	9
55973	9
55976	9
55991	9
55999	9
56001	9
56003	9
56005	9
56006	9
56008	9
56015	9
56016	9
56019	9
56021	9
56025	9
56036	9
56054	9
56056	9
56076	9
56094	9
56105	9
56112	9
56127	9
56128	9
56131	9
56135	9
56156	9
56158	9
56160	9
56171	9
56186	9
56193	9
56196	9
56203	9
56207	9
56208	9
56214	9
56216	9
56217	9
56227	9
56228	9
56234	9
56236	9
56240	9
56243	9
56244	9
56245	9
56247	9
56248	9
56252	9
56261	9
56262	9
56264	9
56269	9
56277	9
56278	9
56279	9
56281	9
56285	9
56287	9
56291	9
56293	9
56301	9
56304	9
56306	9
56307	9
56308	9
56309	9
56311	9
56313	9
56316	9
56317	9
56318	9
56338	9
56339	9
56345	9
56348	9
56349	9
56350	9
56351	9
56356	9
56358	9
56361	9
56362	9
56364	9
56366	9
56368	9
56369	9
56370	9
56372	9
56374	9
56378	9
56380	9
56383	9
56388	9
56399	9
56406	9
56407	9
56408	9
56412	9
56416	9
56426	9
56427	9
56428	9
56442	9
56443	9
56458	9
56459	9
56463	9
56464	9
56465	9
56467	9
56488	9
56493	9
56497	9
56500	9
56503	9
56504	9
56505	9
56508	9
56512	9
56532	9
56534	9
56553	9
56555	9
56561	9
56562	9
56565	9
56567	9
56568	9
56569	9
56584	9
56586	9
56590	9
56595	9
56596	9
56599	9
56602	9
56604	9
56605	9
56607	9
56611	9
56612	9
56613	9
56616	9
56624	9
56632	9
56646	9
56649	9
56652	9
56654	9
56661	9
56665	9
56668	9
56670	9
56675	9
56678	9
56686	9
56704	9
56710	9
56712	9
56720	9
56721	9
56722	9
56723	9
56730	9
56733	9
56735	9
56746	9
56751	9
56764	9
56765	9
56767	9
56780	9
56790	9
56791	9
56793	9
56794	9
56799	9
56800	9
56801	9
56807	9
56808	9
56818	9
56819	9
56820	9
56821	9
56822	9
56823	9
56832	9
56836	9
56841	9
56843	9
56846	9
56852	9
56853	9
56859	9
56860	9
56863	9
56866	9
56868	9
56869	9
56876	9
56877	9
56885	9
56890	9
56893	9
56898	9
56907	9
56915	9
56921	9
56925	9
56933	9
56940	9
56941	9
56950	9
56957	9
56959	9
56960	9
56962	9
56965	9
56968	9
56973	9
56974	9
56975	9
56981	9
56988	9
56990	9
56992	9
56997	9
57002	9
57009	9
57010	9
57011	9
57016	9
57020	9
57023	9
57025	9
57032	9
57034	9
57035	9
57036	9
57038	9
57046	9
57053	9
57055	9
57065	9
57070	9
57071	9
57092	9
57103	9
57129	9
57130	9
57131	9
57143	9
57144	9
57151	9
57160	9
57175	9
57176	9
57179	9
57183	9
57193	9
57197	9
57205	9
57207	9
57210	9
57242	9
57250	9
57254	9
57258	9
57259	9
57261	9
57273	9
57279	9
57284	9
57292	9
57294	9
57296	9
57299	9
57320	9
57326	9
57327	9
57332	9
57339	9
57340	9
57341	9
57342	9
57343	9
57347	9
57357	9
57364	9
57366	9
57381	9
57383	9
57387	9
57391	9
57401	9
57406	9
57409	9
57410	9
57414	9
57421	9
57422	9
57425	9
57426	9
57428	9
57434	9
57435	9
57444	9
57446	9
57450	9
57452	9
57453	9
57460	9
57461	9
57467	9
57468	9
57471	9
57482	9
57483	9
57484	9
57485	9
57486	9
57490	9
57494	9
57505	9
57524	9
57530	9
57537	9
57541	9
57545	9
57547	9
57549	9
57554	9
57562	9
57564	9
57567	9
57568	9
57574	9
57585	9
57586	9
57591	9
57598	9
57600	9
57605	9
57622	9
57625	9
57626	9
57629	9
57631	9
57634	9
57637	9
57641	9
57645	9
57647	9
57649	9
57655	9
57680	9
57684	9
57687	9
57695	9
57696	9
57698	9
57705	9
57706	9
57715	9
57719	9
57721	9
57722	9
57729	9
57732	9
57733	9
57737	9
57749	9
57751	9
57759	9
57763	9
57765	9
57767	9
57769	9
57782	9
57784	9
57786	9
57793	9
57794	9
57795	9
57797	9
57798	9
57800	9
57802	9
57806	9
57810	9
57813	9
57823	9
57836	9
57837	9
57839	9
57842	9
57844	9
57849	9
57854	9
57857	9
57866	9
57868	9
57878	9
57882	9
57885	9
57895	9
57904	9
57913	9
57915	9
57918	9
57920	9
57926	9
57932	9
57936	9
57938	9
57948	9
57949	9
57960	9
57963	9
57965	9
57973	9
57976	9
57977	9
57982	9
57989	9
57990	9
57994	9
57995	9
57997	9
57999	9
58002	9
58008	9
58015	9
58020	9
58030	9
58032	9
58033	9
58034	9
58036	9
58038	9
58040	9
58044	9
58047	9
58053	9
58056	9
58059	9
58061	9
58063	9
58066	9
58067	9
58068	9
58071	9
58090	9
58096	9
58097	9
58102	9
58103	9
58108	9
58109	9
58110	9
58111	9
58112	9
58113	9
58115	9
58117	9
58118	9
58119	9
58120	9
58130	9
58144	9
58170	9
58173	9
58179	9
58181	9
58185	9
58197	9
58199	9
58201	9
58205	9
58213	9
58227	9
58228	9
58231	9
58233	9
58235	9
58237	9
58241	9
58244	9
58254	9
58255	9
58262	9
58263	9
58267	9
58271	9
58274	9
58275	9
58280	9
58286	9
58288	9
58290	9
58310	9
58311	9
58312	9
58315	9
58318	9
58321	9
58322	9
58325	9
58329	9
58330	9
58331	9
58333	9
58336	9
58339	9
58341	9
58347	9
58348	9
58353	9
58354	9
58361	9
58376	9
58377	9
58379	9
58382	9
58384	9
58388	9
58398	9
58399	9
58401	9
58402	9
58403	9
58404	9
58405	9
58422	9
58426	9
58428	9
58436	9
58441	9
58444	9
58449	9
58451	9
58456	9
58457	9
58460	9
58461	9
58465	9
58475	9
58480	9
58490	9
58526	9
58529	9
58530	9
58535	9
58536	9
58537	9
58540	9
58542	9
58543	9
58550	9
58554	9
58566	9
58567	9
58570	9
58582	9
58588	9
58589	9
58592	9
58594	9
58601	9
58608	9
58610	9
58625	9
58628	9
58629	9
58630	9
58632	9
58641	9
58652	9
58653	9
58661	9
58664	9
58672	9
58678	9
58683	9
58686	9
58703	9
58705	9
58723	9
58729	9
58730	9
58732	9
58733	9
58735	9
58736	9
58737	9
58739	9
58742	9
58744	9
58753	9
58760	9
58761	9
58762	9
58763	9
58767	9
58771	9
58773	9
58780	9
58781	9
58784	9
58794	9
58810	9
58811	9
58814	9
58816	9
58818	9
58830	9
58836	9
58841	9
58842	9
58843	9
58845	9
58853	9
58854	9
58859	9
58863	9
58870	9
58889	9
58897	9
58899	9
58903	9
58916	9
58918	9
58919	9
58920	9
58921	9
58931	9
58940	9
58941	9
58943	9
58947	9
58961	9
58965	9
58968	9
58973	9
58977	9
58985	9
58987	9
58992	9
58995	9
59007	9
59009	9
59011	9
59016	9
59030	9
59046	9
59057	9
59065	9
59067	9
59072	9
59080	9
59082	9
59085	9
59095	9
59099	9
59102	9
59104	9
59107	9
59109	9
59110	9
59112	9
59113	9
59114	9
59120	9
59124	9
59136	9
59139	9
59140	9
59144	9
59146	9
59154	9
59158	9
59177	9
59178	9
59186	9
59191	9
59208	9
59212	9
59214	9
59216	9
59217	9
59225	9
59226	9
59230	9
59239	9
59260	9
59264	9
59266	9
59267	9
59274	9
59275	9
59279	9
59284	9
59298	9
59301	9
59303	9
59307	9
59317	9
59321	9
59330	9
59339	9
59354	9
59387	9
59392	9
59406	9
59412	9
59416	9
59421	9
59429	9
59434	9
59441	9
59446	9
59449	9
59452	9
59463	9
59470	9
59497	9
59501	9
59509	9
59512	9
59513	9
59516	9
59526	9
59528	9
59531	9
59536	9
59539	9
59554	9
59557	9
59560	9
59562	9
59564	9
59568	9
59571	9
59572	9
59574	9
59575	9
59577	9
59579	9
59580	9
59583	9
59599	9
59600	9
59605	9
59606	9
59613	9
59620	9
59624	9
59630	9
59634	9
59641	9
59645	9
59667	9
59668	9
59673	9
59678	9
59679	9
59687	9
59688	9
59689	9
59691	9
59694	9
59700	9
59712	9
59715	9
59716	9
59717	9
59722	9
59732	9
59736	9
59741	9
59745	8
59756	8
59757	8
59768	8
59772	8
59773	8
59775	8
59788	8
59792	8
59797	8
59801	8
59806	8
59820	8
59824	8
59828	8
59840	8
59853	8
59868	8
59871	8
59873	8
59882	8
59884	8
59886	8
59892	8
59895	8
59900	8
59904	8
59905	8
59909	8
59914	8
59929	8
59935	8
59938	8
59943	8
59950	8
59965	8
59968	8
59972	8
59976	8
59983	8
59984	8
59985	8
59997	8
60000	8
60015	8
60017	8
60022	8
60023	8
60028	8
60035	8
60039	8
60040	8
60042	8
60052	8
60055	8
60071	8
60079	8
60086	8
60089	8
60102	8
60131	8
60142	8
60144	8
60145	8
60157	8
60168	8
60185	8
60186	8
60188	8
60195	8
60200	8
60208	8
60211	8
60213	8
60218	8
60223	8
60229	8
60236	8
60237	8
60242	8
60250	8
60267	8
60275	8
60280	8
60300	8
60306	8
60308	8
60313	8
60320	8
60331	8
60337	8
60338	8
60372	8
60378	8
60381	8
60385	8
60387	8
60389	8
60390	8
60392	8
60396	8
60406	8
60413	8
60419	8
60425	8
60428	8
60430	8
60442	8
60446	8
60449	8
60451	8
60453	8
60454	8
60459	8
60464	8
60465	8
60478	8
60482	8
60484	8
60504	8
60506	8
60509	8
60513	8
60515	8
60517	8
60519	8
60528	8
60534	8
60537	8
60545	8
60553	8
60564	8
60568	8
60578	8
60583	8
60590	8
60591	8
60594	8
60606	8
60612	8
60620	8
60622	8
60643	8
60644	8
60646	8
60657	8
60662	8
60670	8
60692	8
60698	8
60704	8
60722	8
60730	8
60738	8
60754	8
60756	8
60759	8
60760	8
60772	8
60780	8
60786	8
60789	8
60806	8
60807	8
60810	8
60811	8
60828	8
60835	8
60855	8
60863	8
60874	8
60879	8
60881	8
60882	8
60889	8
60891	8
60893	8
60897	8
60900	8
60920	8
60927	8
60929	8
60932	8
60959	8
60963	8
60965	8
60966	8
60970	8
60975	8
60979	8
61003	8
61005	8
61009	8
61010	8
61013	8
61025	8
61027	8
61042	8
61043	8
61046	8
61049	8
61055	8
61061	8
61086	8
61091	8
61092	8
61102	8
61105	8
61117	8
61119	8
61121	8
61137	8
61156	8
61164	8
61166	8
61168	8
61177	8
61182	8
61183	8
61184	8
61185	8
61189	8
61199	8
61210	8
61212	8
61228	8
61238	8
61241	8
61243	8
61249	8
61254	8
61255	8
61267	8
61273	8
61276	8
61282	8
61283	8
61295	8
61299	8
61305	8
61306	8
61308	8
61309	8
61320	8
61321	8
61332	8
61337	8
61342	8
61346	8
61347	8
61351	8
61355	8
61357	8
61362	8
61363	8
61367	8
61370	8
61382	8
61394	8
61399	8
61400	8
61407	8
61409	8
61410	8
61412	8
61414	8
61418	8
61424	8
61426	8
61428	8
61438	8
61446	8
61451	8
61460	8
61463	8
61464	8
61473	8
61474	8
61483	8
61489	8
61494	8
61500	8
61501	8
61505	8
61506	8
61507	8
61514	8
61526	8
61527	8
61534	8
61542	8
61550	8
61556	8
61563	8
61564	8
61565	8
61576	8
61582	8
61586	8
61596	8
61603	8
61610	8
61617	8
61627	8
61630	8
61632	8
61637	8
61644	8
61651	8
61652	8
61658	8
61665	8
61667	8
61673	8
61675	8
61677	8
61680	8
61684	8
61700	8
61708	8
61722	8
61723	8
61728	8
61729	8
61738	8
61748	8
61750	8
61755	8
61759	8
61761	8
61765	8
61772	8
61776	8
61789	8
61800	8
61803	8
61811	8
61815	8
61816	8
61824	8
61828	8
61830	8
61831	8
61834	8
61838	8
61851	8
61857	8
61861	8
61863	8
61865	8
61868	8
61874	8
61886	8
61901	8
61908	8
61909	8
61915	8
61923	8
61924	8
61927	8
61932	8
61934	8
61935	8
61936	8
61949	8
61955	8
62005	8
62009	8
62014	8
62015	8
62025	8
62036	8
62040	8
62042	8
62044	8
62052	8
62057	8
62058	8
62068	8
62074	8
62077	8
62079	8
62083	8
62085	8
62103	8
62114	8
62117	8
62119	8
62128	8
62129	8
62133	8
62155	8
62157	8
62169	8
62170	8
62179	8
62184	8
62186	8
62206	8
62215	8
62216	8
62227	8
62231	8
62233	8
62234	8
62239	8
62253	8
62256	8
62272	8
62274	8
62288	8
62292	8
62304	8
62308	8
62313	8
62314	8
62325	8
62330	8
62334	8
62339	8
62352	8
62357	8
62360	8
62363	8
62366	8
62369	8
62383	8
62395	8
62397	8
62427	8
62435	8
62447	8
62450	8
62455	8
62462	8
62466	8
62472	8
62476	8
62477	8
62480	8
62486	8
62491	8
62492	8
62501	8
62502	8
62516	8
62530	8
62535	8
62536	8
62539	8
62553	8
62560	8
62564	8
62566	8
62569	8
62579	8
62599	8
62603	8
62604	8
62606	8
62612	8
62617	8
62618	8
62620	8
62627	8
62629	8
62637	8
62652	8
62665	8
62671	8
62681	8
62682	8
62687	8
62688	8
62693	8
62694	8
62695	8
62698	8
62705	8
62714	8
62717	8
62724	8
62733	8
62738	8
62743	8
62746	8
62747	8
62748	8
62749	8
62752	8
62757	8
62762	8
62767	8
62773	8
62774	8
62784	8
62789	8
62790	8
62792	8
62795	8
62799	8
62802	8
62807	8
62829	8
62838	8
62839	8
62845	8
62847	8
62849	8
62851	8
62853	8
62854	8
62865	8
62868	8
62881	8
62885	8
62894	8
62900	8
62901	8
62910	8
62911	8
62913	8
62927	8
62937	8
62940	8
62942	8
62944	8
62950	8
62952	8
62972	8
62977	8
62980	8
62981	8
62985	8
62992	8
62993	8
63000	8
63002	8
63004	8
63006	8
63007	8
63015	8
63022	8
63040	8
63041	8
63056	8
63067	8
63070	8
63072	8
63077	8
63093	8
63098	8
63103	8
63106	8
63109	8
63115	8
63120	8
63124	8
63129	8
63132	8
63142	8
63148	8
63151	8
63157	8
63162	8
63167	8
63169	8
63173	8
63177	8
63178	8
63182	8
63183	8
63192	8
63194	8
63203	8
63219	8
63227	8
63236	8
63237	8
63238	8
63239	8
63249	8
63253	8
63256	8
63267	8
63269	8
63270	8
63275	8
63281	8
63288	8
63295	8
63307	8
63324	8
63327	8
63330	8
63361	8
63373	8
63374	8
63387	8
63390	8
63394	8
63398	8
63405	8
63411	8
63415	8
63421	8
63423	8
63424	8
63433	8
63436	8
63442	8
63445	8
63450	8
63470	8
63482	8
63485	8
63487	8
63490	8
63504	8
63509	8
63513	8
63514	8
63521	8
63524	8
63549	8
63554	8
63572	8
63573	8
63577	8
63585	8
63595	8
63613	8
63616	8
63618	8
63619	8
63639	8
63643	8
63646	8
63652	8
63658	8
63662	8
63663	8
63664	8
63665	8
63669	8
63672	8
63678	8
63682	8
63683	8
63684	8
63694	8
63706	8
63713	8
63722	8
63729	8
63731	8
63732	8
63737	8
63749	8
63750	8
63758	8
63759	8
63760	8
63775	8
63776	8
63777	8
63781	8
63783	8
63784	8
63791	8
63793	8
63796	8
63804	8
63805	8
63815	8
63822	8
63825	8
63828	8
63836	8
63870	8
63872	8
63878	8
63882	8
63889	8
63891	8
63894	8
63899	8
63905	8
63907	8
63910	8
63919	8
63930	8
63933	8
63945	8
63966	8
63971	8
63973	8
63976	8
63977	8
63980	8
63985	8
63987	8
63988	8
63991	8
63993	8
63997	8
64001	8
64004	8
64009	8
64021	8
64022	8
64023	8
64032	8
64035	8
64040	8
64041	8
64044	8
64045	8
64046	8
64050	8
64072	8
64074	8
64076	8
64077	8
64080	8
64083	8
64089	8
64090	8
64092	8
64093	8
64098	8
64099	8
64100	8
64107	8
64108	8
64109	8
64112	8
64114	8
64124	8
64127	8
64137	8
64156	8
64157	8
64161	8
64166	8
64168	8
64171	8
64172	8
64177	8
64179	8
64181	8
64185	8
64192	8
64196	8
64198	8
64200	8
64202	8
64206	8
64208	8
64210	8
64223	8
64228	8
64233	8
64246	8
64247	8
64260	8
64269	8
64274	8
64286	8
64287	8
64297	8
64310	8
64319	8
64320	8
64321	8
64323	8
64342	8
64343	8
64363	8
64364	8
64370	8
64373	8
64377	8
64379	8
64380	8
64382	8
64386	8
64388	8
64390	8
64394	8
64396	8
64405	8
64408	8
64409	8
64410	8
64414	8
64415	8
64417	8
64418	8
64430	8
64431	8
64434	8
64435	8
64436	8
64437	8
64440	8
64442	8
64443	8
64449	8
64462	8
64463	8
64465	8
64469	8
64472	8
64477	8
64489	8
64502	8
64513	8
64514	8
64515	8
64518	8
64519	8
64520	8
64531	8
64533	8
64545	8
64549	8
64550	8
64551	8
64556	8
64557	8
64559	8
64561	8
64562	8
64563	8
64568	8
64569	8
64571	8
64576	8
64579	8
64580	8
64581	8
64604	8
64605	8
64606	8
64607	8
64617	8
64619	8
64632	8
64633	8
64642	8
64650	8
64656	8
64674	8
64679	8
64682	8
64685	8
64701	8
64723	8
64724	8
64728	8
64731	8
64733	8
64737	8
64738	8
64746	8
64753	8
64762	8
64763	8
64765	8
64770	8
64798	8
64802	8
64804	8
64807	8
64809	8
64819	8
64826	8
64831	8
64839	8
64841	8
64848	8
64860	8
64865	8
64871	8
64874	8
64877	8
64878	8
64879	8
64888	8
64901	8
64903	8
64912	8
64913	8
64916	8
64919	8
64921	8
64924	8
64927	8
64944	8
64947	8
64948	8
64949	8
64950	8
64952	8
64983	8
64990	8
64991	8
64994	8
64995	8
64999	8
65000	8
65002	8
65006	8
65009	8
65012	8
65016	8
65025	8
65028	8
65034	8
65038	8
65043	8
65046	8
65049	8
65052	8
65060	8
65064	8
65065	8
65066	8
65098	8
65113	8
65121	8
65123	8
65125	8
65131	8
65144	8
65145	8
65149	8
65156	8
65161	8
65163	8
65164	8
65199	8
65200	8
65203	8
65204	8
65205	8
65217	8
65222	8
65223	8
65225	8
65226	8
65238	8
65243	8
65258	8
65260	8
65261	8
65268	8
65270	8
65282	8
65288	8
65295	8
65296	8
65317	8
65322	8
65324	8
65325	8
65333	8
65334	8
65347	8
65348	8
65358	8
65362	8
65364	8
65365	8
65376	8
65382	8
65390	8
65392	8
65394	8
65396	8
65398	8
65407	8
65416	8
65421	8
65423	8
65427	8
65429	8
65431	8
65434	8
65446	8
65458	8
65459	8
65465	8
65466	8
65472	8
65491	8
65504	8
65513	8
65515	8
65524	8
65528	8
65532	8
65533	8
65549	8
65550	8
65557	8
65562	8
65563	8
65572	8
65579	8
65584	8
65585	8
65587	8
65591	8
65601	8
65606	8
65607	8
65608	8
65610	8
65611	8
65613	8
65619	8
65622	8
65623	8
65628	8
65631	8
65641	8
65647	8
65650	8
65654	8
65664	8
65667	8
65668	8
65670	8
65673	8
65681	8
65685	8
65689	8
65716	8
65726	8
65727	8
65730	8
65743	8
65745	8
65749	8
65750	8
65751	8
65754	8
65757	8
65771	8
65774	8
65777	8
65782	8
65787	8
65789	8
65795	8
65800	8
65803	8
65814	8
65816	8
65827	8
65833	8
65835	8
65837	8
65839	8
65840	8
65842	8
65847	8
65850	8
65851	8
65862	8
65877	8
65878	8
65879	8
65887	8
65888	8
65891	8
65892	8
65893	8
65898	8
65904	8
65905	8
65911	8
65915	8
65917	8
65921	8
65937	8
65941	8
65955	8
65961	8
65963	8
65965	8
65972	8
65977	8
65996	8
65998	8
66001	8
66002	8
66017	8
66019	8
66023	8
66029	8
66035	8
66050	8
66054	8
66063	8
66066	8
66067	8
66076	8
66084	8
66087	8
66088	8
66091	8
66094	8
66113	8
66117	8
66119	8
66120	8
66121	8
66129	8
66132	8
66142	8
66145	8
66146	8
66148	8
66152	8
66153	8
66154	8
66155	8
66158	8
66166	8
66173	8
66174	8
66183	8
66184	8
66185	8
66194	8
66195	8
66196	8
66198	8
66201	8
66221	8
66223	8
66225	8
66229	8
66230	8
66236	8
66242	8
66253	8
66254	8
66261	8
66267	8
66268	8
66274	8
66276	8
66280	8
66281	8
66285	8
66286	8
66288	8
66290	8
66293	8
66310	8
66319	8
66328	8
66332	8
66334	8
66340	8
66341	8
66347	8
66356	8
66358	8
66362	8
66379	8
66389	8
66390	8
66391	8
66392	8
66393	8
66394	8
66397	8
66401	8
66403	8
66410	8
66422	8
66426	8
66442	8
66444	8
66445	8
66448	8
66456	8
66459	8
66460	8
66466	8
66480	8
66493	8
66507	8
66508	8
66516	8
66520	8
66521	8
66522	8
66529	8
66538	8
66543	8
66546	8
66551	8
66554	8
66565	8
66581	8
66582	8
66583	8
66586	8
66593	8
66599	8
66606	8
66613	8
66620	8
66623	8
66628	8
66634	8
66637	8
66642	8
66647	8
66648	8
66656	8
66657	8
66664	8
66666	8
66667	8
66675	8
66684	8
66699	8
66700	8
66701	8
66714	8
66716	8
66728	8
66729	8
66734	8
66735	8
66738	8
66746	8
66750	8
66753	8
66763	8
66774	8
66779	8
66781	8
66782	8
66783	8
66785	8
66787	8
66789	8
66792	8
66796	8
66797	8
66799	8
66807	8
66817	8
66822	8
66833	8
66839	8
66852	8
66865	8
66869	8
66873	8
66877	8
66880	8
66887	8
66889	8
66890	8
66894	8
66898	8
66903	8
66914	8
66925	8
66936	8
66938	8
66941	8
66947	8
66956	8
66963	8
66970	8
66971	8
66976	8
66982	8
66984	8
66987	8
66992	8
66995	8
66997	8
67001	8
67015	8
67020	8
67026	8
67027	8
67032	8
67033	8
67035	8
67036	8
67038	8
67041	8
67042	8
67045	8
67055	8
67067	8
67081	8
67088	8
67094	8
67102	8
67120	8
67124	8
67134	8
67139	8
67147	8
67150	8
67151	8
67152	8
67155	8
67162	8
67165	8
67170	8
67202	7
67205	7
67207	7
67214	7
67242	7
67243	7
67244	7
67245	7
67247	7
67248	7
67251	7
67252	7
67253	7
67256	7
67262	7
67263	7
67273	7
67283	7
67293	7
67294	7
67295	7
67312	7
67313	7
67314	7
67318	7
67325	7
67327	7
67335	7
67337	7
67347	7
67357	7
67361	7
67370	7
67378	7
67386	7
67395	7
67396	7
67398	7
67407	7
67416	7
67420	7
67425	7
67434	7
67436	7
67438	7
67439	7
67441	7
67445	7
67449	7
67457	7
67458	7
67473	7
67474	7
67478	7
67479	7
67487	7
67496	7
67497	7
67501	7
67502	7
67512	7
67523	7
67532	7
67544	7
67549	7
67551	7
67555	7
67556	7
67562	7
67570	7
67572	7
67574	7
67578	7
67579	7
67587	7
67610	7
67612	7
67617	7
67621	7
67623	7
67627	7
67631	7
67633	7
67644	7
67648	7
67669	7
67672	7
67679	7
67697	7
67699	7
67700	7
67717	7
67722	7
67732	7
67753	7
67754	7
67758	7
67767	7
67771	7
67780	7
67784	7
67785	7
67786	7
67790	7
67791	7
67792	7
67793	7
67795	7
67798	7
67806	7
67807	7
67812	7
67814	7
67816	7
67823	7
67825	7
67829	7
67832	7
67833	7
67858	7
67873	7
67879	7
67880	7
67885	7
67905	7
67915	7
67918	7
67921	7
67922	7
67939	7
67941	7
67947	7
67954	7
67955	7
67958	7
67967	7
67972	7
67974	7
67981	7
67989	7
67992	7
67995	7
68001	7
68008	7
68009	7
68029	7
68055	7
68057	7
68058	7
68066	7
68073	7
68074	7
68075	7
68078	7
68083	7
68096	7
68097	7
68099	7
68103	7
68108	7
68117	7
68129	7
68144	7
68146	7
68148	7
68158	7
68172	7
68181	7
68185	7
68186	7
68189	7
68205	7
68206	7
68212	7
68215	7
68218	7
68228	7
68229	7
68235	7
68240	7
68250	7
68252	7
68254	7
68255	7
68257	7
68262	7
68266	7
68270	7
68276	7
68277	7
68281	7
68289	7
68290	7
68305	7
68309	7
68311	7
68312	7
68313	7
68318	7
68319	7
68324	7
68325	7
68327	7
68333	7
68355	7
68362	7
68376	7
68383	7
68396	7
68402	7
68407	7
68409	7
68413	7
68418	7
68426	7
68430	7
68431	7
68438	7
68440	7
68447	7
68454	7
68455	7
68467	7
68475	7
68477	7
68487	7
68496	7
68497	7
68510	7
68514	7
68524	7
68538	7
68546	7
68552	7
68561	7
68568	7
68584	7
68585	7
68588	7
68589	7
68597	7
68601	7
68612	7
68627	7
68632	7
68643	7
68645	7
68648	7
68665	7
68666	7
68670	7
68673	7
68674	7
68684	7
68685	7
68690	7
68695	7
68704	7
68717	7
68724	7
68731	7
68732	7
68740	7
68743	7
68751	7
68753	7
68754	7
68757	7
68763	7
68765	7
68768	7
68770	7
68771	7
68772	7
68778	7
68782	7
68784	7
68793	7
68794	7
68801	7
68806	7
68807	7
68811	7
68823	7
68828	7
68834	7
68835	7
68836	7
68841	7
68842	7
68853	7
68856	7
68863	7
68873	7
68877	7
68879	7
68887	7
68889	7
68892	7
68893	7
68902	7
68905	7
68906	7
68918	7
68933	7
68935	7
68943	7
68949	7
68961	7
68971	7
68974	7
68975	7
68982	7
68983	7
68995	7
68999	7
69007	7
69016	7
69026	7
69032	7
69035	7
69037	7
69042	7
69054	7
69061	7
69065	7
69067	7
69068	7
69074	7
69080	7
69089	7
69099	7
69105	7
69108	7
69111	7
69117	7
69120	7
69138	7
69143	7
69150	7
69162	7
69163	7
69164	7
69167	7
69173	7
69175	7
69195	7
69202	7
69205	7
69215	7
69219	7
69236	7
69238	7
69246	7
69251	7
69259	7
69275	7
69281	7
69285	6
69287	6
69291	6
69297	6
69298	6
69304	6
69312	6
69313	6
69314	6
69318	6
69325	6
69327	6
69330	6
69331	6
69334	6
69335	6
69346	6
69353	6
69355	6
69361	6
69362	6
69363	6
69365	6
69366	6
69374	6
69395	6
69396	6
69398	6
69399	6
69400	6
69404	6
69406	6
69409	6
69412	6
69425	6
69428	6
69441	6
69442	6
69448	6
69463	6
69466	6
69471	6
69475	6
69489	6
69491	6
69510	6
69511	6
69520	6
69535	6
69536	6
69538	6
69557	6
69568	6
69570	6
69574	6
69575	6
69578	6
69580	6
69599	6
69608	6
69612	6
69619	6
69624	6
69631	6
69634	6
69637	6
69638	6
69648	6
69653	6
69654	6
69655	6
69657	6
69665	6
69668	6
69669	6
69692	6
69697	6
69698	6
69700	6
69704	6
69712	6
69723	6
69724	6
69726	6
69732	6
69737	6
69739	6
69740	6
69742	6
69747	6
69759	6
69771	6
69787	6
69794	6
69801	6
69809	6
69815	6
69819	6
69825	6
69828	6
69832	6
69839	6
69868	6
69870	6
69876	6
69877	6
69879	6
69881	6
69896	6
69900	6
69908	6
69917	6
69930	6
69934	6
69944	6
69953	6
69958	6
69965	6
69967	6
69970	6
69976	6
69983	6
69990	6
69992	6
69995	6
70007	6
70008	6
70010	6
70017	6
70021	6
70022	6
70028	6
70032	6
70034	6
70037	6
70038	6
70041	6
70042	6
70043	6
70046	6
70049	6
70052	6
70057	6
70063	6
70071	6
70075	6
70076	6
70088	6
70094	6
70105	6
70108	6
70115	6
70131	6
70134	6
70136	6
70140	6
70145	6
70159	6
70162	6
70164	6
70176	6
70207	6
70209	6
70218	6
70225	6
70227	6
70228	6
70232	6
70235	5
70236	5
70247	5
70268	5
70269	5
70274	5
70280	5
70296	5
70320	5
70329	5
70332	5
70334	5
70335	5
70345	5
70348	5
70359	5
70361	5
70367	5
70387	5
70392	5
70394	5
70400	5
70401	5
70411	5
70415	5
70424	5
70431	5
70432	5
70436	5
70447	5
70452	5
70463	5
70464	5
70465	5
70487	5
70496	5
70498	5
70501	5
70505	5
70508	5
70509	5
70518	5
70519	5
70528	5
70530	5
70542	5
70548	5
70550	5
70581	5
70604	5
70613	5
70626	5
70634	5
70639	5
70640	5
70648	4
70649	4
70650	4
70655	4
70663	4
70665	4
70672	4
70682	4
70689	4
70698	4
70703	4
70714	4
70718	4
70723	4
70727	4
70731	4
70748	4
70770	3
70773	3
70774	3
70775	3
70807	3
70819	2
70820	2
70825	2

